Extended chiral Khuri-Treiman formalism for $\eta\to 3\pi$ and the role of the $a_0(980)$, $f_0(980)$ resonances

Recent experiments on $\eta\to 3\pi$ decays have provided an extremely precise knowledge of the amplitudes across the Dalitz region which represent stringent constraints on theoretical descriptions. We reconsider an approach in which the low-energy chiral expansion is assumed to be optimally convergent in an unphysical region surrounding the Adler zero, and the amplitude in the physical region is uniquely deduced by an analyticity-based extrapolation using the Khuri-Treiman dispersive formalism. We present an extension of the usual formalism which implements the leading inelastic effects from the $K\bar{K}$ channel in the final-state $\pi\pi$ interaction as well as in the initial-state $\eta\pi$ interaction. The constructed amplitude has an enlarged region of validity and accounts in a realistic way for the influence of the two light scalar resonances $f_0(980)$ and $a_0(980)$ in the dispersive integrals. It is shown that the effect of these resonances in the low energy region of the $\eta \to 3\pi$ decay is not negligible, in particular for the $3\pi^0$ mode, and improves the description of the energy variation across the Dalitz plot. Some remarks are made on the scale dependence and the value of the double quark mass ratio $Q$.

==> MI_0000.dat <==
  -1.9988985685690994         0.54047372633751301          6.7773652830264622E-005   2.8565925817792947E-002    -2.7484686440068908E-004  -1.2445646206270347         -2.9279138762974004E-003
  -1.9942038991871605         0.53987039225012967          6.6688463805158663E-005   2.8570725379296620E-002    -2.7536515963983034E-004  -1.2403015489493499         -2.9245370945640203E-003
  -1.9857874687398589         0.53875300139692039          6.4783271345733879E-005   2.8579243658997385E-002    -2.7629871964953209E-004  -1.2326779973470878         -2.9184288241446118E-003
  -1.9736980120086198         0.53709556586764007          6.2139988909214495E-005   2.8591282486948352E-002    -2.7764961793537110E-004  -1.2217422445923296         -2.9096017217228546E-003
  -1.9580080051741728         0.53482503258653069          5.8868838127806421E-005   2.8606552110082541E-002    -2.7942050649591157E-004  -1.2076044608766037         -2.8979809437025697E-003
  -1.9388117543555463         0.53187225268492500          5.5109704705454056E-005   2.8624671778496220E-002    -2.8161469952542876E-004  -1.1903847453561578         -2.8835270563502130E-003
  -1.9162246895076622         0.52856238168696679          5.0492960939615224E-005   2.8645168847151459E-002    -2.8423608150924200E-004  -1.1702294654811818         -2.8661937321793115E-003
  -1.8903826442708198         0.52478878729784906          4.5243116118749287E-005   2.8667477799665039E-002    -2.8728897086759809E-004  -1.1473016811839807         -2.8459487199937461E-003
  -1.8614410321415746         0.52013381770264389          3.9975240354508007E-005   2.8690939486795630E-002    -2.9077794519339066E-004  -1.1218026502762186         -2.8227215405760954E-003
  -1.8295739094937045         0.51465115721491894          3.4698935134161396E-005   2.8714800844181113E-002    -2.9470762463523661E-004  -1.0939472201909366         -2.7964604814241108E-003
  -1.7949729278838622         0.50933412942699097          2.8219404853842981E-005   2.8738215403735307E-002    -2.9908240808482786E-004  -1.0639667123930958         -2.7671234400799384E-003
  -1.7578461810424877         0.50286053458457680          2.2367685390600053E-005   2.8760244980297982E-002    -3.0390615606981614E-004  -1.0321071514942841         -2.7346799548953657E-003
  -1.7184169531844551         0.49513673165252686          1.7360501835383815E-005   2.8779862991940144E-002    -3.0918181392471805E-004 -0.99862635947988176         -2.6991157454304901E-003
  -1.6769223760538616         0.48813691000072951          1.0775679186841138E-005   2.8795959955960126E-002    -3.1491096889263659E-004 -0.96379094185058178         -2.6604373357590064E-003
  -1.6336120027322532         0.47971133239276947          5.5122720420661022E-006   2.8807351789833933E-002    -3.2109333543635068E-004 -0.92787321520356647         -2.6186766496599017E-003
  -1.5887463067660992         0.46991938838982400          1.5908438031679292E-006   2.8812791631957380E-002    -3.2772616438055200E-004 -0.89114812948506250         -2.5738954566936678E-003
  -1.5425951156295334         0.46111098941150730         -3.8240976157254167E-006   2.8810985972794041E-002    -3.3480357383632118E-004 -0.85389024142469472         -2.5261895400190810E-003
  -1.4954359879383570         0.45065463506196385         -7.2748763520265183E-006   2.8800615941225780E-002    -3.4231580341344546E-004 -0.81637079842799876         -2.4756924491126076E-003
  -1.4475525441720345         0.43933189971139658         -9.6491421655830289E-006   2.8780364607046034E-002    -3.5024839832638034E-004 -0.77885499439304640         -2.4225786965198963E-003
  -1.3992327609412818         0.42860405665619389         -1.2602441796191921E-005   2.8748951116876132E-002    -3.5858133689153649E-004 -0.74159946048130421         -2.3670662545236727E-003
  -1.3507672390587182         0.41620207612434013         -1.3248606538898614E-005   2.8705172350080823E-002    -3.6728812379792835E-004 -0.70485005481331064         -2.3094182094087531E-003
  -1.3024474558279655         0.40410602543993068         -1.3897622265396463E-005   2.8647952531028521E-002    -3.7633488242409043E-004 -0.66884001541685212         -2.2499434346304674E-003
  -1.2545640120616430         0.39156737073462627         -1.3531755784995029E-005   2.8576400828693668E-002    -3.8567949210225526E-004 -0.63378854064436807         -2.1889961540583697E-003
  -1.2074048843704666         0.37813339383494948         -1.1574268616309288E-005   2.8489872975763841E-002    -3.9527078268966398E-004 -0.59989986086261926         -2.1269742791280763E-003
  -1.1612536932339008         0.36550213638182349         -9.9114883548943302E-006   2.8388056044230243E-002    -4.0504814274426994E-004 -0.56736286474490738         -2.0643164222796128E-003
  -1.1163879972677468         0.35183800024301259         -6.4158913476720994E-006   2.8271022430816303E-002    -4.1494091707594105E-004 -0.53635134324850120         -2.0014975131702607E-003
  -1.0730776239461384         0.33905884991789176         -3.1562390442504873E-006   2.8139318395850803E-002    -4.2486862821432980E-004 -0.50696625994721545         -1.9391057499024025E-003
  -1.0315830468155449         0.32609647372560968          1.1255567594163402E-006   2.7994030091090104E-002    -4.3474140127048818E-004 -0.47926902199005844         -1.8777759544268374E-003
 -0.99215381895751231         0.31349725679823087          5.7337950492110732E-006   2.7836841487480075E-002    -4.4446094866306058E-004 -0.45348432500160740         -1.8179135992899328E-003
 -0.95502707211613780         0.30143715576456731          1.0459865287618781E-005   2.7670072998782942E-002    -4.5392211124109305E-004 -0.42973265775832409         -1.7600701997981978E-003
 -0.92042609050629554         0.29038315996028702          1.5012580894767656E-005   2.7496692326374420E-002    -4.6301495398547193E-004 -0.40786009017797870         -1.7051246951047445E-003
 -0.88855896785842536         0.27932601889439967          2.0205925783800011E-005   2.7320289070341185E-002    -4.7162735509441407E-004 -0.38812206702711022         -1.6533983187377419E-003
 -0.85961735572918019         0.26992855536991528          2.4441376597683839E-005   2.7145005795250431E-002    -4.7964796079145365E-004 -0.37049671940414025         -1.6055407402639768E-003
 -0.83377531049233788         0.26107491670460914          2.8811146451926652E-005   2.6975420772086766E-002    -4.8696931634572443E-004 -0.35496414350177208         -1.5621407377046732E-003
 -0.81118824564445358         0.25285021338891556          3.3153043445848230E-005   2.6816381637834990E-002    -4.9349094180610128E-004 -0.34157915358555818         -1.5236567671136423E-003
 -0.79199199482582716         0.24559076491782028          3.7065305015768656E-005   2.6672794543161241E-002    -4.9912211423652211E-004 -0.33042935782862232         -1.4904504148686290E-003
 -0.77630198799138017         0.24059402418133485          3.9576992138242190E-005   2.6549379464263209E-002    -5.0378415712787230E-004 -0.32125908085143057         -1.4632030242909583E-003
 -0.76421253126014110         0.23653351381144183          4.1690389257930802E-005   2.6450408305477981E-002    -5.0741212308178408E-004 -0.31430456156979492         -1.4419825896736418E-003
 -0.75579610081283943         0.23360212253485105          4.3246979885817383E-005   2.6379446587104682E-002    -5.0995588986799394E-004 -0.30951982096662722         -1.4270946180692475E-003
 -0.75110143143090047         0.23193062103583539          4.4144093232479208E-005   2.6339112236144789E-002    -5.1138114226410858E-004 -0.30687108475047625         -1.4187495403736971E-003
 -0.74845393481664635         0.23097669416175268          4.4658807201732903E-005   2.6316125214790057E-002    -5.1218687761132051E-004 -0.30538372063618446         -1.4140306903393596E-003
 -0.74189368363753061         0.22857832383739066          4.5960701755358637E-005   2.6258406809321615E-002    -5.1418951808198201E-004 -0.30171787014019236         -1.4022983670999799E-003
 -0.73025274635654835         0.22431514128498684          4.8370304056484674E-005   2.6153273643622056E-002    -5.1776420157752007E-004 -0.29512386086572701         -1.3815059354635737E-003
 -0.71380131865999930         0.21807067951883313          5.1955554368386144E-005   2.5998578672658625E-002    -5.2286066395578889E-004 -0.28591099783914703         -1.3518660397907212E-003
 -0.69292467895353393         0.20973722403618122          5.6762023097081061E-005   2.5791466181919645E-002    -5.2939934095057371E-004 -0.27448560676232203         -1.3137392318867363E-003
 -0.66811207816346596         0.20090742760728802          6.1729025966980442E-005   2.5528613920367569E-002    -5.3726591061311832E-004 -0.26097976045294957         -1.2679918045965940E-003
 -0.63994507543893608         0.19095825895093985          6.7287570042789849E-005   2.5206607741659927E-002    -5.4630410019012243E-004 -0.24604509119388313         -1.2152097533276300E-003
 -0.60908386996096942         0.17925944145749761          7.4024935351671518E-005   2.4822458841142588E-002    -5.5630822331124324E-004 -0.22989435004636341         -1.1566074121830035E-003
 -0.57625181650687018         0.16583773528648119          8.1645051554864295E-005   2.4374278845518658E-002    -5.6701692827111042E-004 -0.21325321146169715         -1.0931327231113157E-003
 -0.54221846725503697         0.15322390161070079          8.8553911374184837E-005   2.3862124467134163E-002    -5.7811056916519268E-004 -0.19635061487942329         -1.0263496641986711E-003
 -0.50778153274496307         0.14067768064015429          9.5179389668457852E-005   2.3288988568585162E-002    -5.8921527158700769E-004 -0.17971070238896378         -9.5770316728364436E-004
 -0.47374818349312986         0.12717666917747802          1.0185075350110118E-004   2.2661875499097234E-002    -5.9991745623774837E-004 -0.16382809840457802         -8.8878348441234192E-004
 -0.44091613003903063         0.11341376818472662          1.0797600084712434E-004   2.1992834334689373E-002    -6.0979227006249922E-004 -0.14893386359359248         -8.2142613673872949E-004
 -0.41005492456106390         0.10278148350260478          1.1213332134606820E-004   2.1299749209020228E-002    -6.1844736392271905E-004 -0.13528875736952350         -7.5741720356044826E-004
 -0.38188792183653414          9.2547641749859577E-002     1.1543474875203686E-004   2.0606617238896379E-002    -6.2557883271420651E-004 -0.12330995429310468         -6.9837402928974053E-004
 -0.35707532104646611          8.3096065553011883E-002     1.1778729807696795E-004   1.9943014701365835E-002    -6.3102880690852454E-004 -0.11296071444403834         -6.4604092660063158E-004
 -0.33619868134000075          7.4854114639576114E-002     1.1915439368145442E-004   1.9342502671811795E-002    -6.3482600359042712E-004 -0.10454194037186257         -6.0174796424702134E-004
 -0.31974725364345169          6.8300663305255208E-002     1.1974562659052952E-004   1.8839893438658842E-002    -6.3718640973793898E-004  -9.7977842769150905E-002    -5.6677071256034522E-004
 -0.30810631636246943          6.4399210386875808E-002     1.1977104322954289E-004   1.8467575694622894E-002    -6.3845741900962565E-004  -9.3479768065357141E-002    -5.4194480323033277E-004
 -0.30154606518335370          6.2346927850002440E-002     1.1966876579477805E-004   1.8251384345045731E-002    -6.3900929405082954E-004  -9.0997860590399313E-002    -5.2793267017705681E-004
 -0.29927372629449545          6.1630210828936258E-002     1.1961804017738883E-004   1.8175399542909757E-002    -6.3917078250140915E-004  -9.0137230979117508E-002    -5.2308063358173524E-004
 -0.29619200762946335          6.0672428755320050E-002     1.1953973535754918E-004   1.8071430673303388E-002    -6.3936436454132715E-004  -8.8935225541219978E-002    -5.1651702647468863E-004
 -0.29072360516775975          5.8948124220863637E-002     1.1935856433581341E-004   1.7884298598146015E-002    -6.3963302603225558E-004  -8.6824331173333782E-002    -5.0486335045960874E-004
 -0.28299544500824059          5.6461280315521292E-002     1.1900434434446741E-004   1.7613943034410658E-002    -6.3983983313937499E-004  -8.3888924950903290E-002    -4.8838218061829873E-004
 -0.27318851407069145          5.3230900858518351E-002     1.1837493035431666E-004   1.7260612347334742E-002    -6.3978615411244182E-004  -8.0243940405765546E-002    -4.6745566373948615E-004
 -0.26153264101111007          4.9301170493038032E-002     1.1733902952007521E-004   1.6825140661660031E-002    -6.3921251355487495E-004  -7.6027074325517779E-002    -4.4258126852839434E-004
 -0.24830101684547981          4.4843540442646920E-002     1.1576391574983105E-004   1.6309351423477385E-002    -6.3780221758631933E-004  -7.1211954028068861E-002    -4.1443302665361093E-004
 -0.23380377423233051          3.9911451837127083E-002     1.1347864354242795E-004   1.5716554112042418E-002    -6.3519014057598477E-004  -6.6072268691698119E-002    -3.8366767274006838E-004
 -0.21838071356310995          3.4634608174878068E-002     1.1033609715462076E-004   1.5052115012102858E-002    -6.3097972485597401E-004  -6.0809972514549421E-002    -3.5105947010597268E-004
 -0.20239333674485427          2.9637090939246370E-002     1.0633648755525384E-004   1.4324068221617966E-002    -6.2477178723274534E-004  -5.5339515439053528E-002    -3.1753550002656781E-004
 -0.18621637324930629          2.5488838357869161E-002     1.0161662345980966E-004   1.3543711038004941E-002    -6.1620872512196717E-004  -5.0062841838296887E-002    -2.8390162940015041E-004
 -0.17022899643105061          2.1368336446038499E-002     9.6019640430660967E-005   1.2726101703928882E-002    -6.0503655072178923E-004  -4.4907821161501077E-002    -2.5110581134741135E-004
 -0.15480593576183005          1.7397043342801996E-002     8.9663393037032498E-005   1.1890350524786410E-002    -5.9118394952237285E-004  -4.0115989517026579E-002    -2.1997091293849517E-004
 -0.14030869314868075          1.3764017931129521E-002     8.2799029449514257E-005   1.1059580814015930E-002    -5.7485168602112806E-004  -3.5728244222709406E-002    -1.9129163792493004E-004
 -0.12707706898305049          1.0602243287583661E-002     7.5774016873439654E-005   1.0260432467591091E-002    -5.5659640080113243E-004  -3.1802799143426638E-002    -1.6573678148992555E-004
 -0.11542119592346912          7.9443808619890886E-003     6.8990316997411666E-005   9.5220190455255534E-003    -5.3738260237345904E-004  -2.8498583859931870E-002    -1.4380848990103509E-004
 -0.10561426498591996          6.3484747381384616E-003     6.3131842968279438E-005   8.8743169482836930E-003    -5.1856898993660639E-004  -2.5702410466300344E-002    -1.2588386031807909E-004
  -9.7886104826400824E-002     5.1358938456355172E-003     5.8249782024605924E-005   8.3460720866110720E-003    -5.0179811833013391E-004  -2.3558040100196374E-002    -1.1213974238190980E-004
  -9.2417702364697207E-002     4.2993532196087666E-003     5.4659120576409351E-005   7.9624275784563811E-003    -4.8877879072333722E-004  -2.2080452229775165E-002    -1.0264276017434423E-004
  -8.9335983699665139E-002     3.8383123335913320E-003     5.2589484252909440E-005   7.7425266848885552E-003    -4.8098736309761322E-004  -2.1262205425165482E-002    -9.7381760725610456E-005
  -8.8501058045469691E-002     3.7148775704635355E-003     5.2023344425008357E-005   7.6824831735577814E-003    -4.7881745899920961E-004  -2.1042307344390089E-002    -9.5968294248238487E-005
  -8.8040026982751901E-002     3.6470043297196545E-003     5.1709771426760682E-005   7.6492424455972593E-003    -4.7760826918815091E-004  -2.0921209897459322E-002    -9.5190028094543336E-005
  -8.7221943415651995E-002     3.5270786461640492E-003     5.1151690251798344E-005   7.5901071868186279E-003    -4.7544312584753599E-004  -2.0706897940357821E-002    -9.3812964118916297E-005
  -8.6065795733637915E-002     3.3587478915483222E-003     5.0359440935547545E-005   7.5062047937568249E-003    -4.7234026504714051E-004  -2.0405269103929133E-002    -9.1875558761031378E-005
  -8.4598659929373571E-002     3.1471634334274386E-003     4.9348271118216537E-005   7.3991739564465055E-003    -4.6832904371143879E-004  -2.0024603864390068E-002    -8.9431995373914143E-005
  -8.2854918813567810E-002     2.9032540388888362E-003     4.8138870787324638E-005   7.2711438338303163E-003    -4.6345197326311640E-004  -1.9564301450591952E-002    -8.6551041964137520E-005
  -8.0875442289710817E-002     2.6370394232819632E-003     4.6756527564632968E-005   7.1247163047795607E-003    -4.5776755179137744E-004  -1.9030105314445801E-002    -8.3312149679710132E-005
  -7.8706626802347607E-002     2.3507247591982670E-003     4.5230216601212239E-005   6.9629403453082541E-003    -4.5135332584877373E-004  -1.8450010065466798E-002    -7.9801386992317414E-005
  -7.6399307146152534E-002     2.0526981724284963E-003     4.3594015659231307E-005   6.7892754877709287E-003    -4.4430882631456183E-004  -1.7838825094831555E-002    -7.6111585980795872E-005
  -7.4007564704435050E-002     1.7514036894091456E-003     4.1885768889117092E-005   6.6075420212732576E-003    -4.3675796795388986E-004  -1.7211747592034810E-002    -7.2337885035614574E-005
  -7.1587459729725508E-002     1.4549727501136161E-003     4.0146198962336229E-005   6.4218561119585675E-003    -4.2885044529822607E-004  -1.6583926057248077E-002    -6.8574587973592582E-005
  -6.9195717288008024E-002     1.1708810839842160E-003     3.8417764231960974E-005   6.2365487984564569E-003    -4.2076163152853787E-004  -1.5970064551074064E-002    -6.4912210222244809E-005
  -6.6888397631812951E-002     9.0566396694455027E-004     3.6743322075478182E-005   6.0560688913952453E-003    -4.1269051489195330E-004  -1.5384080442759577E-002    -6.1434884407154548E-005
  -6.4719582144449742E-002     6.6471923794198190E-004     3.5164696017494247E-005   5.8848711329382245E-003    -4.0485530895523225E-004  -1.4838823161835697E-002    -5.8218280764909183E-005
  -6.2740105620592748E-002     4.5221842632645851E-004     3.3721267136901173E-005   5.7272924568758333E-003    -3.9748656158455632E-004  -1.4345856131970272E-002    -5.5328159489371047E-005
  -6.0996364504786987E-002     2.7113288988621245E-004     3.2448711940300785E-005   5.5874206885196676E-003    -3.9081786109419606E-004  -1.3915299129958328E-002    -5.2819611988341043E-005
  -5.9529228700522650E-002     1.2336594261441158E-004     3.1377985623573088E-005   5.4689613531894565E-003    -3.8507457373418880E-004  -1.3555724142017986E-002    -5.0736970258110723E-005
  -5.8373081018508556E-002     9.9661530677434769E-006     3.0534603743867728E-005   5.3751091794417075E-003    -3.8046139565274886E-004  -1.3274094529590233E-002    -4.9114277150843505E-005
  -5.7554997451408650E-002    -6.8616367041596195E-005     2.9938212463770858E-005   5.3084307410149311E-003    -3.7714977519342244E-004  -1.3075733764682717E-002    -4.7976122030315028E-005
  -5.7093966388690867E-002    -1.1228639538556790E-004     2.9602302393581640E-005   5.2707554257642609E-003    -3.7526598714510243E-004  -1.2964282850605077E-002    -4.7338439738428755E-005
  -5.6876662491309127E-002    -1.3271472961489539E-004     2.9444027402747756E-005   5.2529726929771165E-003    -3.7437365999021878E-004  -1.2911835002112534E-002    -4.7038812078554724E-005
  -5.6415631428591337E-002    -1.7572365543533093E-004     2.9108358469492554E-005   5.2151923631715540E-003    -3.7247107403503058E-004  -1.2800739596653571E-002    -4.6405130565681449E-005
  -5.5597547861491431E-002    -2.5092095341432374E-004     2.8513203608525357E-005   5.1479761940934473E-003    -3.6906319334304512E-004  -1.2604199224199295E-002    -4.5287462828128303E-005
  -5.4441400179477344E-002    -3.4886982035234679E-004     2.7673800395913407E-005   5.0525976051381590E-003    -3.6417672391610096E-004  -1.2312585938374102E-002    -4.3723651006029291E-005
  -5.2974264375213000E-002    -4.6891696830520218E-004     2.6611146572933928E-005   4.9309087919645776E-003    -3.5785500856883186E-004  -1.1944663623180387E-002    -4.1764971618925631E-005
  -5.1230523259407246E-002    -6.0535421253827702E-004     2.5352760010003980E-005   4.7853182467111561E-003    -3.5016129734606431E-004  -1.1510741342530549E-002    -3.9475528413032267E-005
  -4.9251046735550252E-002    -7.5175754815190335E-004     2.3931858092881170E-005   4.6187719757140276E-003    -3.4118335955771065E-004  -1.1022584270996429E-002    -3.6928942722455610E-005
  -4.7082231248187036E-002    -8.8122242279528064E-004     2.2397033678499523E-005   4.4347258454925150E-003    -3.3103857876661853E-004  -1.0493133657877378E-002    -3.4205112331391776E-005
  -4.4774911591991970E-002    -9.7646384018161699E-004     2.0794606624813730E-005   4.2371054537811391E-003    -3.1987899821011060E-004  -9.9360636572050354E-003    -3.1386672120300815E-005
  -4.2383169150274486E-002    -1.0653891468634144E-003     1.9150754869970139E-005   4.0302507147906685E-003    -3.0789567702215506E-004  -9.3653434289491556E-003    -2.8555333151577428E-005
  -3.9963064175564930E-002    -1.1444912391019011E-003     1.7509687518315046E-005   3.8188429470745193E-003    -2.9532159529988033E-004  -8.7948254662493248E-003    -2.5788323739636892E-005
  -3.7571321733847446E-002    -1.2111866379382679E-003     1.5914690259895480E-005   3.6078131627773069E-003    -2.8243226340004033E-004  -8.2378773940532529E-003    -2.3155185922322721E-005
  -3.5264002077652380E-002    -1.2640273060158214E-003     1.4406138587090223E-005   3.4022315237111763E-003    -2.6954319027187260E-004  -7.7070696883336778E-003    -2.0715192258417788E-005
  -3.3095186590289163E-002    -1.3028007088926907E-003     1.3019677173025763E-005   3.2071794993999013E-003    -2.5700349005400167E-004  -7.2139263792530307E-003    -1.8515630434888235E-005
  -3.1115710066432170E-002    -1.3284933920255917E-003     1.1784820677969915E-005   3.0276080167525570E-003    -2.4518518996579980E-004  -6.7687403140050820E-003    -1.6591147033560356E-005
  -2.9371968950626416E-002    -1.3400562696657822E-003     1.0724301082028469E-005   2.8681866558046480E-003    -2.3446825694794772E-004  -6.3720909550613221E-003    -1.4964381268725270E-005
  -2.7904833146362072E-002    -1.3398861569085725E-003     9.8538814554076168E-006   2.7331504998123249E-003    -2.2522195730084851E-004  -6.0305339873842241E-003    -1.3647260553154862E-005
  -2.6748685464347985E-002    -1.3358060454559885E-003     9.1831278793382442E-006   2.6261523059316143E-003    -2.1778382140467620E-004  -5.7632876441158004E-003    -1.2643456512006456E-005
  -2.5930601897248079E-002    -1.3307657491586379E-003     8.7170960078308660E-006   2.5501274853668926E-003    -2.1243804227171642E-004  -5.5752033066993221E-003    -1.1951795053655393E-005
  -2.5469570834530289E-002    -1.3271256203147032E-003     8.4577375097872383E-006   2.5071687930036924E-003    -2.0939480010356007E-004  -5.4695799611782763E-003    -1.1568929309677991E-005
  -2.5273785469360207E-002    -1.3254036087425604E-003     8.3483286072120508E-006   2.4889004779713631E-003    -2.0809568914108975E-004  -5.4248060906890473E-003    -1.1407863439540260E-005
  -2.4904061667056991E-002    -1.3218632908572189E-003     8.1429316156550432E-006   2.4543614443754526E-003    -2.0563139614248506E-004  -5.3403862532723518E-003    -1.1106202619176982E-005
  -2.4247999654126842E-002    -1.3146449186772140E-003     7.7824469093217540E-006   2.3929412596538002E-003    -2.0122279978712377E-004  -5.1910103173183359E-003    -1.0579028658073422E-005
  -2.3320827167096485E-002    -1.3023743898215251E-003     7.2819833699673472E-006   2.3058513491727569E-003    -1.9491333574239727E-004  -4.9808316141201790E-003    -9.8519550856268504E-006
  -2.2144257794850429E-002    -1.2832491620171390E-003     6.6627791291895642E-006   2.1948469130386827E-003    -1.8677099665634096E-004  -4.7156779986078133E-003    -8.9601922782453130E-006
  -2.0745864828078033E-002    -1.2552272484797828E-003     5.9513148411119659E-006   2.0621998978403843E-003    -1.7689156966468924E-004  -4.4028043095989998E-003    -7.9464057370724016E-006
  -1.9158423880702307E-002    -1.2162625653639185E-003     5.1781574250168888E-006   1.9106740676033815E-003    -1.6540333138468657E-004  -4.0506231623986004E-003    -6.8581631951263767E-006
  -1.7419142575544617E-002    -1.1645717973235385E-003     4.3764557111010751E-006   1.7434912461712949E-003    -1.5247212886139124E-004  -3.6684071407884614E-003    -5.7450082080281979E-006
  -1.5568787869749915E-002    -1.0989128756598546E-003     3.5800933534802128E-006   1.5642861189171784E-003    -1.3830622824733389E-004  -3.2659769069838967E-003    -4.6553106916874986E-006
  -1.3650730321807494E-002    -1.0188496982201911E-003     2.8215610455933443E-006   1.3770477929137210E-003    -1.2316021298332318E-004  -2.8533909557824201E-003    -3.6330917598872224E-006
  -1.1709927444127508E-002    -9.2497383719846436E-004     2.1296790139344841E-006   1.1860468995402505E-003    -1.0733709774770645E-004  -2.4406515573396270E-003    -2.7150604708534497E-006
  -9.7918698961850861E-003    -8.1905304087677693E-004     1.5273753121268703E-006   9.9574782235437162E-004    -9.1187756925249089E-005  -2.0374391076455394E-003    -1.9281300212066322E-006
  -7.9415151903903854E-003    -6.9619380384971575E-004     1.0303017731963800E-006   8.1070666943050865E-004    -7.5106790934263717E-005  -1.6528840083139401E-003    -1.2876906503915905E-006
  -6.2022338852326933E-003    -5.6310131587820281E-004     6.4377601542002544E-007   6.3545682529632678E-004    -5.9524112767268249E-005  -1.2854474968943650E-003    -7.9690324025937615E-007
  -4.6147929378569669E-003    -4.2951196039313160E-004     3.6441761790181503E-007   4.7438520972832132E-004    -4.4891862692361233E-005  -9.4534755518282498E-004    -4.4715273959043084E-007
  -3.2163999710845721E-003    -3.0428488424538936E-004     1.8055608155619963E-007   3.3160360228247810E-004    -3.1666758298569808E-005  -6.4854285110051038E-004    -2.1983982347483943E-007
  -2.0398305988385147E-003    -1.9329384388535134E-004     7.3846442867716672E-008   2.1082040254000943E-004    -2.0288626040457941E-005  -4.0084926582119443E-004    -8.9329128967294467E-008
  -1.1126581118081572E-003    -1.0212244365325283E-004     2.2265282366757181E-008   1.1521878527618752E-004    -1.1156550674925799E-005  -2.0696788767494352E-004    -2.6795371629483134E-008
  -4.5659609887801177E-004    -3.5600699902699394E-005     3.7850027123001886E-009   4.7346778325771499E-005    -4.6046439632701699E-006  -7.0476299503558951E-005    -4.5385566768909174E-009
  -8.6872296574794228E-005     2.6304828615465074E-006     1.3774642430041472E-010   9.0152102114132491E-006    -8.7893366705664089E-007   6.1885339308882718E-006    -1.6483188368855188E-010
   9.0547372935966680E-005     2.1168102949927955E-005     1.5003155020338337E-010  -9.4000857055512864E-006     9.1754818861924482E-007   4.2912440821840733E-005    -1.7935603854729262E-010
   4.7364926558927413E-004     6.1622652571180565E-005     4.1281199217971521E-009  -4.9210907748605909E-005     4.8158946688796154E-006   1.2206574991767661E-004    -4.9245040025812586E-009
   1.1534502340033916E-003     1.3549628545613906E-004     2.4725634442011503E-008  -1.2001124909766003E-004     1.1798614446094382E-005   2.6203387330597826E-004    -2.9382841236391449E-008
   2.1141715410565309E-003     2.4353566796817488E-004     8.4250611752430322E-008  -2.2041326394336833E-004     2.1811377130098473E-005   4.5877962628058591E-004    -9.9574227122902712E-008
   3.3333139131121806E-003     3.8598925059184263E-004     2.1325166191339281E-007  -3.4840439514749846E-004     3.4766497559144309E-005   7.0665264614607588E-004    -2.5029589810145597E-007
   4.7823063472109111E-003     5.6421028126472678E-004     4.4860313713516245E-007  -5.0137689327722681E-004     5.0536708459710390E-005   9.9864182101389032E-004    -5.2215247978384656E-007
   6.4271872762354460E-003     7.7758631559672457E-004     8.3076591274710346E-007  -6.7615475426009025E-004     6.8946125298216478E-005   1.3266514345188166E-003    -9.5779926269030076E-007
   8.2294027563087641E-003     1.0247743815640508E-003     1.4002151988958754E-006  -8.6903091143410540E-004     8.9760017302477628E-005   1.6818055727285518E-003    -1.5975335355557167E-006
   1.0146710718235818E-002     1.3050756400245745E-003     2.1935026632393159E-006  -1.0758179459457126E-003     1.1267432614160252E-004   2.0547650758693027E-003    -2.4744379762811197E-006
   1.2134171282735990E-002     1.6142373531987263E-003     3.2377873739478807E-006  -1.2919146232383833E-003     1.3730611782380447E-004   2.4360401779082233E-003    -3.6093683223689478E-006
   1.4145200194248721E-002     1.9490761391986831E-003     4.5452118923536342E-006  -1.5123898272096062E-003     1.6318646703601981E-004   2.8254118715828310E-003    -5.0062356625125223E-006
   1.6132660758748894E-002     2.3028063458884673E-003     6.1081421951189546E-006  -1.7320844384415654E-003     1.8975754884553630E-004   3.2145926437655427E-003    -6.6479279477043157E-006
   1.8049968720675949E-002     2.6653576252528310E-003     7.8976789761216328E-006  -1.9457303756001160E-003     2.1637585786687616E-004   3.5845839051730035E-003    -8.4935158070982206E-006
   1.9852184200749266E-002     3.0234694567560375E-003     9.8528822223629378E-006  -2.1480844293373749E-003     2.4232337311507997E-004   3.9274500374512303E-003    -1.0477657222434220E-005
   2.1497065129773799E-002     3.3655112286334922E-003     1.1887984552865918E-005  -2.3340730083764695E-003     2.6682804496174200E-004   4.2361968863838511E-003    -1.2512370696578964E-005
   2.2946057563872531E-002     3.6792312957746884E-003     1.3894267320953645E-005  -2.4989422570833556E-003     2.8909407016742574E-004   4.5048416042569846E-003    -1.4491782712918207E-005
   2.4165199935928180E-002     3.9524542620680090E-003     1.5747903014236344E-005  -2.6384070431775949E-003     3.0834111356525682E-004   4.7284369183063181E-003    -1.6299833856162404E-005
   2.5125921242981318E-002     4.1745518226290416E-003     1.7324104847800318E-005  -2.7487916760814898E-003     3.2385000374761266E-004   4.9030597287737449E-003    -1.7820468810388698E-005
   2.5805722211395439E-002     4.3354406789252072E-003     1.8504424685268940E-005  -2.8271560628062545E-003     3.3501089935189028E-004   5.0257777968953114E-003    -1.8949271980417955E-005
   2.6188824104048745E-002     4.4273220590783820E-003     1.9193500141912017E-005  -2.8714121061302056E-003     3.4137018645811465E-004   5.0946262532545203E-003    -1.9605169915238881E-005
   2.6369396610111839E-002     4.4709354738499251E-003     1.9524386621554539E-005  -2.8922953379845458E-003     3.4438518981900909E-004   5.1270000126566366E-003    -1.9919338022067609E-005
   2.6752498502765149E-002     4.5641185368917089E-003     2.0239523900779378E-005  -2.9366508517475846E-003     3.5081948179600337E-004   5.1955193301695948E-003    -2.0596640360441082E-005
   2.7432299471179266E-002     4.7316729718070404E-003     2.1553333176149469E-005  -3.0155245626589779E-003     3.6236449049335026E-004   5.3165519757013991E-003    -2.1835068595621957E-005
   2.8393020778232407E-002     4.9733448592971397E-003     2.3511088562704617E-005  -3.1273548247261473E-003     3.7896417297376148E-004   5.4863899959212911E-003    -2.3667098488861159E-005
   2.9612163150288057E-002     5.2884150155367241E-003     2.6173940036355806E-005  -3.2698773603969779E-003     4.0052117270084113E-004   5.6998595133971293E-003    -2.6135005128001918E-005
   3.1061155584386789E-002     5.6760715729574336E-003     2.9614544787796636E-005  -3.4401586657647715E-003     4.2688483182761470E-004   5.9526467307553475E-003    -2.9286410986868063E-005
   3.2706036513411321E-002     6.1366528777435014E-003     3.3910645827121612E-005  -3.6346270840478222E-003     4.5783348090694149E-004   6.2467613211981514E-003    -3.3168300108160495E-005
   3.4508251993484639E-002     6.6633977939075783E-003     3.9141948568957916E-005  -3.8491161025228215E-003     4.9305328589044795E-004   6.5638964160849127E-003    -3.7818190561900477E-005
   3.6425559955411690E-002     7.2517438069318232E-003     4.5388628451278098E-005  -4.0789237437495853E-003     5.3211484445142587E-004   6.8953289658039985E-003    -4.3255896708019583E-005
   3.8413020519911870E-002     7.8906050929558429E-003     5.2659173137130912E-005  -4.3188907716879797E-003     5.7444925536990587E-004   7.2322941270918980E-003    -4.9472755401782911E-005
   4.0424049431424594E-002     8.5685002017129169E-003     6.0933778943209719E-005  -4.5634994428286387E-003     6.1932618458285379E-004   7.5662841965799055E-003    -5.6420465221427745E-005
   4.2411509995924773E-002     9.2710548181722165E-003     7.0126175434772408E-005  -4.8069931211862432E-003     6.6583737946321374E-004   7.8893124182666825E-003    -6.4000088135540489E-005
   4.4328817957851825E-002     9.9824965706003816E-003     8.0088360514224522E-005  -5.0435152297657049E-003     7.1288998935948320E-004   8.1941295553487111E-003    -7.2052573201475062E-005
   4.6131033437925142E-002     1.0686739530647710E-002     9.0602931435408102E-005  -5.2672638691771021E-003     7.5921468482657557E-004   8.4774585450250461E-003    -8.0353040948302699E-005
   4.7775914366949675E-002     1.1359385626414410E-002     1.0123721668293954E-004  -5.4726562637118555E-003     8.0339356164556058E-004   8.7390031314538135E-003    -8.8610679440695960E-005
   4.9224906801048407E-002     1.1974487907370567E-002     1.1151596073362863E-004  -5.6544953758169078E-003     8.4391171672396450E-004   8.9648569734923876E-003    -9.6475145506987116E-005
   5.0444049173104057E-002     1.2509093240307089E-002     1.2089178280016608E-004  -5.8081300092300081E-003     8.7923377906016728E-004   9.1514945025455707E-003    -1.0355805864607934E-004
   5.1404770480157194E-002     1.2941782911567000E-002     1.2878935500233482E-004  -5.9295999440274142E-003     9.0790244224959722E-004   9.2963317328938894E-003    -1.0946257538495729E-004
   5.2084571448571315E-002     1.3254208826907518E-002     1.3466768282228406E-004  -6.0157598608000995E-003     9.2865076161392974E-004   9.3975993989854779E-003    -1.1382321107383695E-004
   5.2467673341224624E-002     1.3432611218901502E-002     1.3809161251123551E-004  -6.0643899644110847E-003     9.4051741484184857E-004   9.4542166765174979E-003    -1.1635030401865383E-004
   5.2645093010735389E-002     1.3515809755228885E-002     1.3970527468406058E-004  -6.0869292318799697E-003     9.4605628695638066E-004   9.4803253372143861E-003    -1.1753811608023714E-004
   5.3014816813038601E-002     1.3690374587138439E-002     1.4312625063136913E-004  -6.1339349466915383E-003     9.5768794881848638E-004   9.5345042570034715E-003    -1.2004969560433494E-004
   5.3670878825968750E-002     1.4006668186262514E-002     1.4944190345355358E-004  -6.2174639755818092E-003     9.7863025933991920E-004   9.6298736706910606E-003    -1.2463052532319397E-004
   5.4598051312999107E-002     1.4465459089899348E-002     1.5888128075001987E-004  -6.3357639773783054E-003     1.0089062811121394E-003   9.7629452136469182E-003    -1.3138757327251936E-004
   5.5774620685245163E-002     1.5063816210161342E-002     1.7171072301645283E-004  -6.4862967327014723E-003     1.0485226440111468E-003   9.9288521040400372E-003    -1.4047218188121706E-004
   5.7173013652017560E-002     1.5799566500966779E-002     1.8832098337206668E-004  -6.6657762542584563E-003     1.0974500209202645E-003   1.0121570816224746E-002    -1.5207866967904493E-004
   5.8760454599393282E-002     1.6670642056683917E-002     2.0919696774358872E-004  -6.8702059703565476E-003     1.1555921296850854E-003   1.0339508708697731E-002    -1.6644246537566589E-004
   6.0499735904550975E-002     1.7670886745372736E-002     2.3491300369332243E-004  -7.0949313625219383E-003     1.2227457667080615E-003   1.0573753693130959E-002    -1.8383361666763043E-004
   6.2350090610345674E-002     1.8799002294141103E-002     2.6628895902235615E-004  -7.3347122368464844E-003     1.2985516091217407E-003   1.0812857540323163E-002    -2.0455166997376508E-004
   6.4268148158288102E-002     2.0060481251340932E-002     3.0444703954681293E-004  -7.5838195244497782E-003     1.3824360510687082E-003   1.1048585685557975E-002    -2.2891959701826502E-004
   6.6208951035968078E-002     2.1420318661832086E-002     3.4984745270836670E-004  -7.8361589777552303E-003     1.4735447594276369E-003   1.1272908221272885E-002    -2.5727385392990745E-004
   6.8127008583910506E-002     2.2861017715773840E-002     4.0337579436809152E-004  -8.0854239547788892E-003     1.5706698713138776E-003   1.1482509238350981E-002    -2.8995470658610661E-004
   6.9977363289705205E-002     2.4401389908046783E-002     4.6688755678040062E-004  -8.3252767748334400E-003     1.6721739750301828E-003   1.1669213469962405E-002    -3.2729022457798695E-004
   7.1716644594862891E-002     2.6008991584747714E-002     5.4138771373548581E-004  -8.5495578412852942E-003     1.7759160803563657E-003   1.1823400800970666E-002    -3.6958491313481261E-004
   7.3304085542238620E-002     2.7621021002226180E-002     6.2717507868881328E-004  -8.7525162208855964E-003     1.8791861938490880E-003   1.1939799489720824E-002    -4.1712147416758622E-004
   7.4702478509011017E-002     2.9270222037639244E-002     7.2719062885242452E-004  -8.9290561686158586E-003     1.9786582452365553E-003   1.2017195347302348E-002    -4.7021112674390042E-004
   7.5879047881257072E-002     3.0951757132433137E-002     8.4556631394688147E-004  -9.0749905906429371E-003     2.0703749716266275E-003   1.2049115948501060E-002    -5.2947068835340865E-004
   7.6806220368287437E-002     3.2528278598895274E-002     9.9266699042607786E-004  -9.1873073738243556E-003     2.1497894560881968E-003   1.2032610231674431E-002    -5.9736551942274156E-004
   7.7462282381217579E-002     3.4094266644702075E-002     1.3415994259417046E-003  -9.2645432074139836E-003     2.2118651293064240E-003   1.1972347599009569E-002    -6.8515236732807688E-004
   7.7832006183520791E-002     3.5254072328602497E-002     1.9353556353191321E-003  -9.3072811434272706E-003     2.2506169207788351E-003   1.1918244025324319E-002    -7.9186897599050742E-004
   7.7925403170103213E-002     3.5522020060981589E-002     2.1544212806782837E-003  -9.3181484775105034E-003     2.2610354532813463E-003   1.1899818679870170E-002    -8.3319785362202076E-004
   7.7952125660240484E-002     3.5593658720332731E-002     2.2207985396491144E-003  -9.3212779919702275E-003     2.2640635707379198E-003   1.1900344463363912E-002    -8.5057607257804202E-004
   7.8000134935467383E-002     3.5716201548380552E-002     2.3427489105294222E-003  -9.3269252143529640E-003     2.2695539086251128E-003   1.1902909275730162E-002    -8.7713969018157496E-004
   7.8069327816110770E-002     3.5852128775868360E-002     2.5341151303318044E-003  -9.3351284617314706E-003     2.2775771864624443E-003   1.1909641063839843E-002    -9.1257381784356573E-004
   7.8159541495498905E-002     3.5965687469929210E-002     2.8020626178614006E-003  -9.3459579730746697E-003     2.2882187583873198E-003   1.1923034831520130E-002    -9.5544837078564472E-004
   7.8270562310339589E-002     3.6074889925229912E-002     3.1245038708624965E-003  -9.3595174796294398E-003     2.3015572068111390E-003   1.1944720645398773E-002    -1.0030955041306362E-003
   7.8402127036205568E-002     3.6170591102188107E-002     3.4896766923433538E-003  -9.3759274194702685E-003     2.3176424835105280E-003   1.1974723581222294E-002    -1.0525647356703497E-003
   7.8553923658966726E-002     3.6248774106301347E-002     3.8784368921145661E-003  -9.3953342518061766E-003     2.3364946265109301E-003   1.2011806489054644E-002    -1.1017892168480896E-003
   7.8725592153977925E-002     3.6309513980666501E-002     4.2260582778511652E-003  -9.4178429824659394E-003     2.3580966255384839E-003   1.2054446778851612E-002    -1.1498815889192204E-003
   7.8916725353042186E-002     3.6368485304286713E-002     4.5781298522935684E-003  -9.4435566328488710E-003     2.3824185332276858E-003   1.2101530949651825E-002    -1.1967207369964817E-003
   7.9126869915240317E-002     3.6428508084540949E-002     4.9382671816763550E-003  -9.4725640246373574E-003     2.4094188588398031E-003   1.2152219430055183E-002    -1.2424885237570147E-003
   7.9355527404424045E-002     3.6486439916485446E-002     5.3051070874717311E-003  -9.5049407053033035E-003     2.4390389555336415E-003   1.2206038901127904E-002    -1.2874197223084270E-003
   7.9602155472513661E-002     3.6548339405787583E-002     5.6515994579361658E-003  -9.5407396280415106E-003     2.4712112666700676E-003   1.2262701108685959E-002    -1.3317119234372533E-003
   7.9866169146434463E-002     3.6621635496593072E-002     5.9845332821872104E-003  -9.5800112825080077E-003     2.5058635903358511E-003   1.2322010956316808E-002    -1.3755087905754331E-003
   8.0146942215906583E-002     3.6705735284283704E-002     6.3233938918918218E-003  -9.6227867799672916E-003     2.5429071105255220E-003   1.2383973297723104E-002    -1.4189086022217807E-003
   8.0443808718917903E-002     3.6793710905462386E-002     6.6710834490711617E-003  -9.6690885078327005E-003     2.5822527254703701E-003   1.2448362768384139E-002    -1.4619718999558553E-003
   8.0756064521414650E-002     3.6880184556465689E-002     7.0201813837249463E-003  -9.7189287052523755E-003     2.6237836207454982E-003   1.2515004494254198E-002    -1.5047337108676831E-003
   8.1082968987493148E-002     3.6974158113262254E-002     7.3412181569994699E-003  -9.7722886927549598E-003     2.6673773473922121E-003   1.2583772695050659E-002    -1.5472109924596666E-003
   8.1423746736146968E-002     3.7081837877971903E-002     7.6633547235600797E-003  -9.8291285396825828E-003     2.7129133452393345E-003   1.2654538178254576E-002    -1.5894078663788490E-003
   8.1777589480411764E-002     3.7197765705560236E-002     7.9927920466993981E-003  -9.8894165113708830E-003     2.7602738600060696E-003   1.2727289260278371E-002    -1.6313205928313297E-003
   8.2143657944550655E-002     3.7315382548605898E-002     8.3278555656333773E-003  -9.9530092832346550E-003     2.8092846724464531E-003   1.2802007096418469E-002    -1.6729381924015785E-003
   8.2521083854735972E-002     3.7432765185184215E-002     8.6585140089010283E-003  -1.0020082070485806E-002     2.8598785642442916E-003   1.2878317179817576E-002    -1.7142394007898982E-003
   8.2908971998507608E-002     3.7558328512113964E-002     8.9701772725313614E-003  -1.0090273690638710E-002     2.9118557826569463E-003   1.2956070042671108E-002    -1.7552008736110801E-003
   8.3306402348124309E-002     3.7694753084202073E-002     9.2826782730947872E-003  -1.0163597098474451E-002     2.9650846257200636E-003   1.3035111030957421E-002    -1.7957956370592216E-003
   8.3712432242772417E-002     3.7837099505486381E-002     9.5995680412688592E-003  -1.0239928785106635E-002     3.0193843236866204E-003   1.3115281075823581E-002    -1.8359939690270671E-003
   8.4126098624456525E-002     3.7980793518762108E-002     9.9195126761575814E-003  -1.0319104869205840E-002     3.0745880196871734E-003   1.3196703409876491E-002    -1.8757683242906361E-003
   8.4546420322269250E-002     3.8123020785245564E-002     1.0236945426058144E-002  -1.0400964528134044E-002     3.1305548203689215E-003   1.3279163901588453E-002    -1.9150845632147520E-003
   8.4972400379622143E-002     3.8269415723018667E-002     1.0535017965367663E-002  -1.0485344466365063E-002     3.1871167506303168E-003   1.3362258527534573E-002    -1.9539041630699644E-003
   8.5403028418918156E-002     3.8424236269985396E-002     1.0831462845192878E-002  -1.0572036206673328E-002     3.2441061810832539E-003   1.3445813360178723E-002    -1.9921912565551516E-003
   8.5837283038056836E-002     3.8583605210572025E-002     1.1129052680406180E-002  -1.0660869763246693E-002     3.3013787622862391E-003   1.3529652722786641E-002    -2.0299091035544505E-003
   8.6274134233088356E-002     3.8744437028151120E-002     1.1427074281676570E-002  -1.0751589373999561E-002     3.3587701028581864E-003   1.3613599130539760E-002    -2.0670203519065370E-003
   8.6712545841269917E-002     3.8904483731728473E-002     1.1723331141359003E-002  -1.0843997692790956E-002     3.4161396145605881E-003   1.3697559128118517E-002    -2.1034892074448396E-003
   8.7151477998730076E-002     3.9063751342794037E-002     1.2011346752301550E-002  -1.0937849684252283E-002     3.4733018083877060E-003   1.3781845178878097E-002    -2.1392888197386368E-003
   8.7589889606911636E-002     3.9225378803229863E-002     1.2286602863784950E-002  -1.1032879459215566E-002     3.5301196478492516E-003   1.3865698500204077E-002    -2.1743719488703872E-003
   8.8026740801943157E-002     3.9390816963068911E-002     1.2558549105570190E-002  -1.1128822143713113E-002     3.5864474266371436E-003   1.3948939724022995E-002    -2.2087023491170758E-003
   8.8460995421081837E-002     3.9557621378428880E-002     1.2828157611540904E-002  -1.1225419169721128E-002     3.6421577939102791E-003   1.4031390436575321E-002    -2.2422442436818230E-003
   8.8891623460377850E-002     3.9724037528527163E-002     1.3094824562970026E-002  -1.1322395242850159E-002     3.6971011409476350E-003   1.4112873898958368E-002    -2.2749626253659311E-003
   8.9317603517730743E-002     3.9888674354737412E-002     1.3357539045796240E-002  -1.1419469470838868E-002     3.7511279930533188E-003   1.4193215514712152E-002    -2.3068232245458779E-003
   8.9737925215543468E-002     4.0050498194622398E-002     1.3614385055872294E-002  -1.1516314138611667E-002     3.8041083195157659E-003   1.4272243164363381E-002    -2.3377926862546785E-003
   9.0151591597227576E-002     4.0209512982076923E-002     1.3858792994876383E-002  -1.1612641812091264E-002     3.8559631529137628E-003   1.4350191088000919E-002    -2.3678483243589118E-003
   9.0557621491875684E-002     4.0367901122389610E-002     1.4094193742221831E-002  -1.1708172397382024E-002     3.9065581261874269E-003   1.4426801403816674E-002    -2.3969577020590141E-003
   9.0955051841492385E-002     4.0525394057663824E-002     1.4323791389052761E-002  -1.1802602181440920E-002     3.9557932472627641E-003   1.4501583754544752E-002    -2.4250837223344576E-003
   9.1342939985264021E-002     4.0680677771378640E-002     1.4547555770208907E-002  -1.1895641378802262E-002     4.0035486186006134E-003   1.4574379407598559E-002    -2.4521979954926724E-003
   9.1720365895449338E-002     4.0832808829871073E-002     1.4764998906917910E-002  -1.1986974533879986E-002     4.0497230673036434E-003   1.4645033727829672E-002    -2.4782732940452422E-003
   9.2086434359588229E-002     4.0981047535595047E-002     1.4975572171591662E-002  -1.2076297930395824E-002     4.0942337794442427E-003   1.4713397867070072E-002    -2.5032837463711930E-003
   9.2440277103853025E-002     4.1124724450312969E-002     1.5178690398990726E-002  -1.2163317937140712E-002     4.1370029301521834E-003   1.4779327009738186E-002    -2.5272046920163040E-003
   9.2781054852506845E-002     4.1263212284170923E-002     1.5373626436658608E-002  -1.2247703743407518E-002     4.1779474190943343E-003   1.4842684468170587E-002    -2.5500133963132035E-003
   9.3107959318585343E-002     4.1396110951568289E-002     1.5559143652048033E-002  -1.2329316538659608E-002     4.2170411884084697E-003   1.4903335970500269E-002    -2.5716877902345705E-003
   9.3420215121082090E-002     4.1522162976751438E-002     1.5730993337781149E-002  -1.2407755401142005E-002     4.2541589537953405E-003   1.4961155620927110E-002    -2.5922075854993057E-003
   9.3717081624093410E-002     4.1643413957248604E-002     1.5893676882112965E-002  -1.2482782930470294E-002     4.2892582614206688E-003   1.5016078893955124E-002    -2.6115553414395010E-003
   9.3997854693565530E-002     4.1759297359507730E-002     1.6047366227642950E-002  -1.2554146912531700E-002     4.3222938284255734E-003   1.5068445793292834E-002    -2.6297265066147100E-003
   9.4261868367486332E-002     4.1869011597138996E-002     1.6191799858875248E-002  -1.2621608446095816E-002     4.3532193683119549E-003   1.5117605005773355E-002    -2.6466904104417606E-003
   9.4508496435575948E-002     4.1972060028698036E-002     1.6326666647077270E-002  -1.2684941600105906E-002     4.3819898431397553E-003   1.5163455871942887E-002    -2.6624324815487693E-003
   9.4737153924759676E-002     4.2068030932904191E-002     1.6451659865047735E-002  -1.2743931762156152E-002     4.4085640094217518E-003   1.5205904822310889E-002    -2.6769395884611055E-003
   9.4947298486957807E-002     4.2156566134085034E-002     1.6566492795983531E-002  -1.2798377991115202E-002     4.4329030387080083E-003   1.5244866227486631E-002    -2.6901997685238447E-003
   9.5138431686022068E-002     4.2237348855615774E-002     1.6670901955321414E-002  -1.2848091976497011E-002     4.4549763179971853E-003   1.5280262009047686E-002    -2.7022019153942122E-003
   9.5310100181033267E-002     4.2310096609667447E-002     1.6764647427535851E-002  -1.2892913258721394E-002     4.4747581454746346E-003   1.5312022327605385E-002    -2.7129355028294882E-003
   9.5461896803794424E-002     4.2374561369009058E-002     1.6847510704387829E-002  -1.2932698220753557E-002     4.4922076563157932E-003   1.5340084436922006E-002    -2.7223891316103558E-003
   9.5593461529660403E-002     4.2430532253516916E-002     1.6919298809638914E-002  -1.2967299985276513E-002     4.5072815485401700E-003   1.5364390478827133E-002    -2.7305520957058701E-003
   9.5704482344501088E-002     4.2477832277620149E-002     1.6979849364667256E-002  -1.2996578455297197E-002     4.5199549796882269E-003   1.5384888889120686E-002    -2.7374168224930315E-003
   9.5794696023889223E-002     4.2516313679751776E-002     1.7029030328441514E-002  -1.3020417427519724E-002     4.5302193253173506E-003   1.5401536365859685E-002    -2.7429786919092635E-003
   9.5863888904532610E-002     4.2545856387667141E-002     1.7066737437973857E-002  -1.3038727469900048E-002     4.5380717598293794E-003   1.5414298798313956E-002    -2.7472347444491190E-003
   9.5911898179759508E-002     4.2566368627889067E-002     1.7092892765049068E-002  -1.3051444312301324E-002     4.5435105048092193E-003   1.5423150738888579E-002    -2.7501828545315240E-003
   9.5938620669896779E-002     4.2577790934711646E-002     1.7107448283456880E-002  -1.3058526676282043E-002     4.5465344549863711E-003   1.5428076644574022E-002    -2.7518220803914775E-003
   9.5970469405376138E-002     4.2591409015878837E-002     1.7124793299830500E-002  -1.3066971274113420E-002     4.5501355112562225E-003   1.5433946378369541E-002    -2.7537741749782633E-003
   9.6079482891864257E-002     4.2638058981038798E-002     1.7184138888122098E-002  -1.3095907799891374E-002     4.5624394043515476E-003   1.5454028237008085E-002    -2.7604431453339116E-003
   9.6274759222661654E-002     4.2721763519186148E-002     1.7290336384922514E-002  -1.3147864715009235E-002     4.5844018530316550E-003   1.5489964331121138E-002    -2.7723422166348851E-003
   9.6554896391827308E-002     4.2842185530279957E-002     1.7442340493504255E-002  -1.3222680558648087E-002     4.6157468085314237E-003   1.5541437866317129E-002    -2.7893136642062450E-003
   9.6917825739021357E-002     4.2997071322099366E-002     1.7635711470609466E-002  -1.3320102561766724E-002     4.6560994965636924E-003   1.5607990038459968E-002    -2.8111349979720568E-003
   9.7360861552413996E-002     4.3186762592338952E-002     1.7869278545889142E-002  -1.3439829931249909E-002     4.7049955932963669E-003   1.5689038097600912E-002    -2.8375225478421309E-003
   9.7880724182223849E-002     4.3411842051146836E-002     1.8143092775994168E-002  -1.3581450265741280E-002     4.7618145232644609E-003   1.5783872765653115E-002    -2.8681433709961588E-003
   9.8473564925354126E-002     4.3671651813169017E-002     1.8455349505446847E-002  -1.3744460191194357E-002     4.8259090728159613E-003   1.5892864616859990E-002    -2.9026595509578463E-003
   9.9134994680611460E-002     4.3964769809790423E-002     1.8803700396412649E-002  -1.3928208510772269E-002     4.8964027912534475E-003   1.6014187497995009E-002    -2.9406348392832524E-003
   9.9860116497716880E-002     4.4289807516020394E-002     1.9185545683845322E-002  -1.4131788328969826E-002     4.9724899353062110E-003   1.6146661341802950E-002    -2.9816326620173339E-003
  0.10064356185355541          4.4644923566096263E-002     1.9597579956865313E-002  -1.4354260040220054E-002     5.0533231331018440E-003   1.6289168605072887E-002    -3.0252057578127487E-003
  0.10147953040803417          4.5021131026796550E-002     2.0027718984580944E-002  -1.4594477279570375E-002     5.1379410587363119E-003   1.6440520549723121E-002    -3.0708990149718261E-003
  0.10236183295218967          4.5424489886699747E-002     2.0481931868441178E-002  -1.4851132069798023E-002     5.2255051658836836E-003   1.6599469737286651E-002    -3.1182562737453803E-003
  0.10328393723321221          4.5853192339166300E-002     2.0957279377711750E-002  -1.5122781900973560E-002     5.3149387099937755E-003   1.6766228842549788E-002    -3.1668832179535663E-003
  0.10423901631821988          4.6304921972467133E-002     2.1450576056340740E-002  -1.5407626431405586E-002     5.4052561730991702E-003   1.6938819894675935E-002    -3.2163231993277632E-003
  0.10521999913921491          4.6773011108270132E-002     2.1955229467065417E-002  -1.5703737973134801E-002     5.4956894190503732E-003   1.7115080993187110E-002    -3.2661265652846501E-003
  0.10621962284524876          4.7249576543484287E-002     2.2463857824409711E-002  -1.6009211680568198E-002     5.5854489334947110E-003   1.7293638338691835E-002    -3.3158892378948525E-003
  0.10723048657432591          4.7739463374058627E-002     2.2979637583391527E-002  -1.6321858032274136E-002     5.6736238527550211E-003   1.7473121166377250E-002    -3.3652291761072004E-003
  0.10824510624700742          4.8240247977077808E-002     2.3499108609850244E-002  -1.6639469597457122E-002     5.7596200492222738E-003   1.7653176215813297E-002    -3.4138284075046904E-003
  0.10925596997608457          4.8749348383165178E-002     2.4019344148810406E-002  -1.6959477217133707E-002     5.8425413957638346E-003   1.7833214333272025E-002    -3.4613914632168783E-003
  0.11025559368211842          4.9251011964285198E-002     2.4529120316896684E-002  -1.7279255341995457E-002     5.9219484052789378E-003   1.8010147975498509E-002    -3.5075418195718911E-003
  0.11123657650311344          4.9747094199007871E-002     2.5029252345994298E-002  -1.7596415702794601E-002     5.9973972036524940E-003   1.8182715278646025E-002    -3.5520002980603486E-003
  0.11219165558812112          5.0237636436315181E-002     2.5518357392363945E-002  -1.7908204580485688E-002     6.0684492194420323E-003   1.8349708199826727E-002    -3.5945129276073622E-003
  0.11311375986914365          5.0719117609760896E-002     2.5992907844222847E-002  -1.8212067033295073E-002     6.1349323267059861E-003   1.8509981730365846E-002    -3.6348505988019414E-003
  0.11399606241329915          5.1188231626679105E-002     2.6449959528193730E-002  -1.8505457525178404E-002     6.1964280041626576E-003   1.8663839848135955E-002    -3.6728749169662621E-003
  0.11483203096777791          5.1633704204968149E-002     2.6882003800351034E-002  -1.8785682793546483E-002     6.2527752369315511E-003   1.8809968489368216E-002    -3.7083979420121198E-003
  0.11561547632361645          5.2049366876660383E-002     2.7284875510013767E-002  -1.9050298755077279E-002     6.3039508456493899E-003   1.8946193571660549E-002    -3.7412069212773656E-003
  0.11634059814072187          5.2438050970531884E-002     2.7659542857332214E-002  -1.9296899866693598E-002     6.3498044452571191E-003   1.9071654454396927E-002    -3.7711652021191538E-003
  0.11700202789597920          5.2796495603735956E-002     2.8002777112230235E-002  -1.9523154611993349E-002     6.3904372520668107E-003   1.9185572455074996E-002    -3.7981550697708355E-003
  0.11759486863910948          5.3121168490712023E-002     2.8311726871067401E-002  -1.9727088209119347E-002     6.4259588253001319E-003   1.9287252575626971E-002    -3.8220767911834120E-003
  0.11811473126891933          5.3408666448197216E-002     2.8583749184155443E-002  -1.9906863295796537E-002     6.4563187157521329E-003   1.9376085767527477E-002    -3.8428469498546941E-003
  0.11855776708231197          5.3655852411519996E-002     2.8816457455951485E-002  -2.0060699104346460E-002     6.4815358125377013E-003   1.9451547506065255E-002    -3.8603962937069150E-003
  0.11892069642950602          5.3859933625022047E-002     2.9007769265813946E-002  -2.0187061057213580E-002     6.5017874660646419E-003   1.9513197971295033E-002    -3.8746693296840850E-003
  0.11920083359867167          5.4018510578592235E-002     2.9155939960322536E-002  -2.0284844037070635E-002     6.5172420250512106E-003   1.9560682191026021E-002    -3.8856228073910074E-003
  0.11939610992946907          5.4129618536315038E-002     2.9259562207214401E-002  -2.0353173072200595E-002     6.5279003770851059E-003   1.9593729446490158E-002    -3.8932250281078894E-003
  0.11950512341595719          5.4191841186397395E-002     2.9317564544505181E-002  -2.0391369647550315E-002     6.5337939015489496E-003   1.9612159173600742E-002    -3.8974569677153598E-003
  0.11953540532892146          5.4209148147013435E-002     2.9333699119461543E-002  -2.0401987864709672E-002     6.5354243815423556E-003   1.9617276268175325E-002    -3.8986310047712629E-003
  0.11955545195844984          5.4220610343469089E-002     2.9344385878761457E-002  -2.0409015309966406E-002     6.5365011099103743E-003   1.9620663133135530E-002    -3.8994078370828402E-003
  0.11959150308107487          5.4241232965583842E-002     2.9363616098994176E-002  -2.0421653746207285E-002     6.5384336722734216E-003   1.9626752669196841E-002    -3.9008041091403850E-003
  0.11964354220742356          5.4271043586302053E-002     2.9391408459755103E-002  -2.0439913537914849E-002     6.5412201543127522E-003   1.9635632957780483E-002    -3.9028229776093982E-003
  0.11971153494971121          5.4309339283922814E-002     2.9427165771611873E-002  -2.0463775078632118E-002     6.5448485944917785E-003   1.9647326511786294E-002    -3.9054630179467609E-003
  0.11979543532957949          5.4356087341833344E-002     2.9470887850098656E-002  -2.0493230228477554E-002     6.5493105513197546E-003   1.9661748227793610E-002    -3.9087162072589223E-003
  0.11989518640027200          5.4411708096717595E-002     2.9522955273856965E-002  -2.0528273019066106E-002     6.5545970259601955E-003   1.9678883525121944E-002    -3.9125776002227729E-003
  0.12001072039548830          5.4476177843359452E-002     2.9583355646905254E-002  -2.0568890171176742E-002     6.5606921020245458E-003   1.9698714984228503E-002    -3.9170413735208475E-003
  0.12014195880472209          5.4549477581629882E-002     2.9652062743821598E-002  -2.0615087948471684E-002     6.5675790614507963E-003   1.9721222692897920E-002    -3.9221008911948501E-003
  0.12028881243636240          5.4631598131275376E-002     2.9729042362102085E-002  -2.0666844833471611E-002     6.5752292103959230E-003   1.9746383956458669E-002    -3.9277486358720980E-003
  0.12045118148210401          5.4722539347714906E-002     2.9814258463962358E-002  -2.0724139216659727E-002     6.5836185390308688E-003   1.9774173579126111E-002    -3.9339762633545626E-003
  0.12062895558644057          5.4822306791376382E-002     2.9907675911613182E-002  -2.0786949854481609E-002     6.5927272224496113E-003   1.9804563747406755E-002    -3.9407745904029741E-003
  0.12082201392246243          5.4930909048079908E-002     3.0009260590855548E-002  -2.0855260244379489E-002     6.6025356431215019E-003   1.9837524175993826E-002    -3.9481336446333974E-003
  0.12103022527438663          5.5048356364834725E-002     3.0118978716203636E-002  -2.0929069215821185E-002     6.6130124173543400E-003   1.9873022022789878E-002    -3.9560426772701999E-003
  0.12125344812696293          5.5174660127365972E-002     3.0236796162155560E-002  -2.1008345574427587E-002     6.6241032145499135E-003   1.9911022023357091E-002    -3.9644902094612723E-003
  0.12149153076178522          5.5309832840794909E-002     3.0362678032192336E-002  -2.1093048374597141E-002     6.6357792623514267E-003   1.9951486509214040E-002    -3.9734640551277074E-003
  0.12174431136048666          5.5453888285383314E-002     3.0496588565218603E-002  -2.1183153842519481E-002     6.6480065001030412E-003   1.9994375480237608E-002    -3.9829513726966064E-003
  0.12201161811477046          5.5606841718447146E-002     3.0638491125837265E-002  -2.1278681229434319E-002     6.6607733429356461E-003   2.0039646656956050E-002    -3.9929386841157611E-003
  0.12229326934321361          5.5768710350562044E-002     3.0788348387988173E-002  -2.1379425168812364E-002     6.6740040851184278E-003   2.0087255539117582E-002    -4.0034119093964593E-003
  0.12258907361477091          5.5939513830884031E-002     3.0946122786310652E-002  -2.1485561497652270E-002     6.6876734927117853E-003   2.0137155462814197E-002    -4.0143564270760310E-003
  0.12289882987889897          5.6119275081067302E-002     3.1111776953020472E-002  -2.1596969854435589E-002     6.7017236743109176E-003   2.0189297686033243E-002    -4.0257571059582062E-003
  0.12322232760221433          5.6308021890696315E-002     3.1285274763954304E-002  -2.1713582999186787E-002     6.7160716879959914E-003   2.0243631487800919E-002    -4.0375983418583549E-003
  0.12355934691159397          5.6505789697007203E-002     3.1466583084788266E-002  -2.1835234678931691E-002     6.7307111141563496E-003   2.0300104216385978E-002    -4.0498640546855896E-003
  0.12390965874362210          5.6712627216994910E-002     3.1655676558262881E-002  -2.1962120481632898E-002     6.7457165708291467E-003   2.0358661337060217E-002    -4.0625377972550013E-003
  0.12427302500028201          5.6928607498312224E-002     3.1852550493124999E-002  -2.2094031460311088E-002     6.7609831688101594E-003   2.0419246582017596E-002    -4.0756027179547783E-003
  0.12464919871078764          5.7153845064406579E-002     3.2057270345850444E-002  -2.2231077510617401E-002     6.7764238182473008E-003   2.0481801993440529E-002    -4.0890417094209862E-003
  0.12503792419944521          5.7388407023522901E-002     3.2270133972093384E-002  -2.2373163886218454E-002     6.7918951231620535E-003   2.0546268123573186E-002    -4.1028372172179457E-003
  0.12543893725943087          5.7627285390847556E-002     3.2487415423875822E-002  -2.2520049073026221E-002     6.8073161094436407E-003   2.0612584010020606E-002    -4.1169714507271549E-003
  0.12585196533236631          5.7871253083645061E-002     3.2710020165697413E-002  -2.2671725981190334E-002     6.8228942715868679E-003   2.0680687465392856E-002    -4.1314257247521457E-003
  0.12627672769357065          5.8123281608853966E-002     3.2939982760308587E-002  -2.2828259221920961E-002     6.8384436535796579E-003   2.0751046462921530E-002    -4.1462127430686984E-003
  0.12671293564286251          5.8383701913432173E-002     3.3177118757141064E-002  -2.2989504337488191E-002     6.8538336729590211E-003   2.0824009848508931E-002    -4.1613403799224029E-003
  0.12716029270078263          5.8652425596599139E-002     3.3421296621125168E-002  -2.3155280576246023E-002     6.8690662123649573E-003   2.0898594882234754E-002    -4.1767375626689616E-003
  0.12761849481010384          5.8929503696112967E-002     3.3672474772407306E-002  -2.3325580468234797E-002     6.8842509818423684E-003   2.0974733478134066E-002    -4.1923871277646891E-003
  0.12808723054249133          5.9214964882323980E-002     3.3930607365779859E-002  -2.3500493659367239E-002     6.8992258679389431E-003   2.1052356591314547E-002    -4.2082707880953000E-003
  0.12856618131017289          5.9508832211179377E-002     3.4195648769328270E-002  -2.3679749090035319E-002     6.9137940558725358E-003   2.1131393450183673E-002    -4.2243701968225061E-003
  0.12905502158247500          5.9811132177548826E-002     3.4467557664415838E-002  -2.3863233622301007E-002     6.9281806462551509E-003   2.1211772663198122E-002    -4.2406674306780905E-003
  0.12955341910707813          6.0121909439194939E-002     3.4746305235531960E-002  -2.4051114085330377E-002     6.9422431195335418E-003   2.1293422288026564E-002    -4.2571441898564457E-003
  0.13006103513584014          6.0441257074248453E-002     3.5031908422721227E-002  -2.4243155944720152E-002     6.9557203632712268E-003   2.1376269343599662E-002    -4.2737824324155585E-003
  0.13057752465503500          6.0769331050859951E-002     3.5324587386177046E-002  -2.4439196772957486E-002     6.9687022575979822E-003   2.1460240390357689E-002    -4.2905645585915629E-003
  0.13110253661985000          6.1103766950917369E-002     3.5622920206865992E-002  -2.4639086185719639E-002     6.9810249843730108E-003   2.1545262119305315E-002    -4.3074729401973433E-003
  0.13163571419298192          6.1436975216015696E-002     3.5921111734033728E-002  -2.4842571654539194E-002     6.9928932531090606E-003   2.1631260686375685E-002    -4.3244901055147205E-003
  0.13217669498717055          6.1776644089793990E-002     3.6225656508516300E-002  -2.5049945250306765E-002     7.0043698353428512E-003   2.1718162594587691E-002    -4.3415982936549375E-003
  0.13272511131150400          6.2123244990783449E-002     3.6536130842937310E-002  -2.5260887083186072E-002     7.0149290252303105E-003   2.1805893482960272E-002    -4.3587791439420563E-003
  0.13328059042132900          6.2477139780485122E-002     3.6852537299789948E-002  -2.5475235248253805E-002     7.0250569879976559E-003   2.1895290438746932E-002    -4.3760745063840629E-003
  0.13384275477159602          6.2838418774713661E-002     3.7174842726780948E-002  -2.5693082321017524E-002     7.0343037945162163E-003   2.1986474716545558E-002    -4.3934832834653425E-003
  0.13441122227346702          6.3206838625456160E-002     3.7502903518457469E-002  -2.5914041201905838E-002     7.0427819837078475E-003   2.2078274514318617E-002    -4.4109203710397298E-003
  0.13498560655401171          6.3582372662629061E-002     3.7836660478640934E-002  -2.6138139881010217E-002     7.0504689312051120E-003   2.2170615328811046E-002    -4.4283708677554240E-003
  0.13556551721881527          6.3965015250990187E-002     3.8176063995294648E-002  -2.6365043463516438E-002     7.0572168543282998E-003   2.2263422312388374E-002    -4.4458193095295046E-003
  0.13615056011731969          6.4354828430201766E-002     3.8521134065039681E-002  -2.6594729305566327E-002     7.0634382849915365E-003   2.2356620426807753E-002    -4.4632529714576053E-003
  0.13674033761071785          6.4751927328940959E-002     3.8872255224983082E-002  -2.6827469527687713E-002     7.0686912243431935E-003   2.2450140423629944E-002    -4.4806551839994910E-003
  0.13733444884221854          6.5149562942906331E-002     3.9224042479579349E-002  -2.7062602985489247E-002     7.0726751394120397E-003   2.2543904318908386E-002    -4.4980080400009734E-003
  0.13793249000949864          6.5545502154020205E-002     3.9575165398868670E-002  -2.7299923564365985E-002     7.0758617098505552E-003   2.2637837819815029E-002    -4.5153017700693479E-003
  0.13853405463915741          6.5946087364398415E-002     3.9931037270417878E-002  -2.7539449818530234E-002     7.0780502426958571E-003   2.2731872863016526E-002    -4.5325205123425026E-003
  0.13913873386298609          6.6351719054032018E-002     4.0291321299468601E-002  -2.7780824701860881E-002     7.0794554254365811E-003   2.2825931661221377E-002    -4.5496485595460257E-003
  0.13974611669586523          6.6762440773045786E-002     4.0655935418165645E-002  -2.8024382722120919E-002     7.0803450378310803E-003   2.2919942200980106E-002    -4.5666834820332278E-003
  0.14035579031510087          6.7178189131175209E-002     4.1024762443611640E-002  -2.8270244066630191E-002     7.0798840722456485E-003   2.3013989450304029E-002    -4.5836179804105825E-003
  0.14096734034100972          6.7599305340230925E-002     4.1397860374680601E-002  -2.8517412777773834E-002     7.0781403397733016E-003   2.3110040908646885E-002    -4.6005854078497652E-003
  0.14158035111856246          6.8025243948542410E-002     4.1774933156853954E-002  -2.8766216190083217E-002     7.0754825389292269E-003   2.3205844281273279E-002    -4.6174171546793999E-003
  0.14219440599989389          6.8455947489347593E-002     4.2155890311268519E-002  -2.9016072133852686E-002     7.0712995862850661E-003   2.3301318711221826E-002    -4.6340951656786864E-003
  0.14280908762748803          6.8891434767504214E-002     4.2540841166744836E-002  -2.9266664450622430E-002     7.0664821777798375E-003   2.3396392454325749E-002    -4.6506244227462095E-003
  0.14342397821784528          6.9329969403652034E-002     4.2928755698816691E-002  -2.9518394196468990E-002     7.0607412227310252E-003   2.3491014615580223E-002    -4.6669973942997005E-003
  0.14403865984543943          6.9759122247697841E-002     4.3308166650706373E-002  -2.9771061398911652E-002     7.0539977786867394E-003   2.3585120790232283E-002    -4.6831963781309516E-003
  0.14465271472677085          7.0189980065045607E-002     4.3690506122124127E-002  -3.0024198299381143E-002     7.0458889624118465E-003   2.3678644863221493E-002    -4.6992120345260282E-003
  0.14526572550432360          7.0623038851519201E-002     4.4075232941750975E-002  -3.0277618172940605E-002     7.0368671622889397E-003   2.3771525918152864E-002    -4.7150364527603341E-003
  0.14587727553023244          7.1058301977250951E-002     4.4462182269138166E-002  -3.0530923314538494E-002     7.0268656893349166E-003   2.3863704042544766E-002    -4.7306612215036676E-003
  0.14648694914946808          7.1495617862516112E-002     4.4851173331706448E-002  -3.0784766559795115E-002     7.0166655522274678E-003   2.3955121075257789E-002    -4.7460783474837370E-003
  0.14709433198234723          7.1934780673115220E-002     4.5242005867445839E-002  -3.1038932184654141E-002     7.0045989916513200E-003   2.4045720972391271E-002    -4.7612798555818070E-003
  0.14769901120617590          7.2375565813603049E-002     4.5634460376927088E-002  -3.1292082522573594E-002     6.9913653427563323E-003   2.4135449309140061E-002    -4.7762562981866832E-003
  0.14830057583583467          7.2818014127972550E-002     4.6028441595747129E-002  -3.1544596372774451E-002     6.9776226253652953E-003   2.4225558385946484E-002    -4.7911013356584384E-003
  0.14889861700311477          7.3261934923110797E-002     4.6423784959128085E-002  -3.1796516107836965E-002     6.9629844134582695E-003   2.4315760906985805E-002    -4.8057943916315123E-003
  0.14949272823461546          7.3707007408140943E-002     4.6820515319232897E-002  -3.2047744198826285E-002     6.9475785831043749E-003   2.4404901363337166E-002    -4.8202462342705771E-003
  0.15008250572801363          7.4147997073487612E-002     4.7213551006316412E-002  -3.2297722375698057E-002     6.9308796777723400E-003   2.4492931133319892E-002    -4.8344523189230784E-003
  0.15066754862651804          7.4578924845175726E-002     4.7597115136182873E-002  -3.2546299307803006E-002     6.9138439432839885E-003   2.4579802240683329E-002    -4.8484070685998202E-003
  0.15124745929132161          7.5008105600738006E-002     4.7980597205300478E-002  -3.2793589276622577E-002     6.8958217412267292E-003   2.4665467345054377E-002    -4.8621052407957941E-003
  0.15182184357186629          7.5435765429364157E-002     4.8363482922589122E-002  -3.3039222769962392E-002     6.8772333946185869E-003   2.4749881190436987E-002    -4.8755422967845692E-003
  0.15239031107373729          7.5861770079119303E-002     4.8745511657033953E-002  -3.3283041180675765E-002     6.8577789211185921E-003   2.4832999879817221E-002    -4.8887135939557555E-003
  0.15295247542400431          7.6285866716553963E-002     4.9126408268758942E-002  -3.3525040535705604E-002     6.8379267637919475E-003   2.4914780793095143E-002    -4.9016151285202862E-003
  0.15350795453382932          7.6707758573795359E-002     4.9505880427540380E-002  -3.3765213818009281E-002     6.8168169139091149E-003   2.4995183591165357E-002    -4.9142432831323123E-003
  0.15405637085816276          7.7127131252772013E-002     4.9883623809572057E-002  -3.4002182127815923E-002     6.7945011876096671E-003   2.5074169080298785E-002    -4.9265941643341846E-003
  0.15459735165235139          7.7543663994519105E-002     5.0259329171361708E-002  -3.4235826869725816E-002     6.7724749525572871E-003   2.5151699782459520E-002    -4.9386647137125463E-003
  0.15513052922548332          7.7957041645275865E-002     5.0632689220688663E-002  -3.4467471802393644E-002     6.7506504658458484E-003   2.5227740392952173E-002    -4.9504518220534147E-003
  0.15565554119029831          7.8366976041137695E-002     5.1003416745241649E-002  -3.4696512620716630E-002     6.7275944253378473E-003   2.5302257351533439E-002    -4.9619510787327521E-003
  0.15617203070949318          7.8773374516283107E-002     5.1371430475542108E-002  -3.4921914073399077E-002     6.7039346218666900E-003   2.5376056219086299E-002    -4.9732293556629991E-003
  0.15667964673825518          7.9174564714217244E-002     5.1735186230423474E-002  -3.5143244018261667E-002     6.6801043730418917E-003   2.5449543720464485E-002    -4.9843244685081438E-003
  0.15717804426285831          7.9560041822437713E-002     5.2082248902386684E-002  -3.5361287233800873E-002     6.6573219953718829E-003   2.5521360057105140E-002    -4.9951248079874305E-003
  0.15766688453516042          7.9939351754928112E-002     5.2425354218089991E-002  -3.5576737381427553E-002     6.6342428601010384E-003   2.5591477362337637E-002    -5.0056298100706982E-003
  0.15814583530284199          8.0312599585891445E-002     5.2763872858499011E-002  -3.5789150479694297E-002     6.6104673798050313E-003   2.5659868519011659E-002    -5.0158378822997840E-003
  0.15861457103522947          8.0679617950557073E-002     5.3097469437714345E-002  -3.5997098473428128E-002     6.5850236714396718E-003   2.5726507381263097E-002    -5.0257476042780188E-003
  0.15907277314455068          8.1040129609533496E-002     5.3425811660159493E-002  -3.6199564632487767E-002     6.5601829380374649E-003   2.5791369136183035E-002    -5.0353574084962913E-003
  0.15952013020247080          8.1393820898874480E-002     5.3748558453423946E-002  -3.6399068737941527E-002     6.5358040253863945E-003   2.5854429738383162E-002    -5.0446660001506795E-003
  0.15995633815176266          8.1740362018513368E-002     5.4065362800027841E-002  -3.6593076764941210E-002     6.5087217358723443E-003   2.5915667046196418E-002    -5.0536724836844123E-003
  0.16038110051296700          8.2079417419893594E-002     5.4375873104813850E-002  -3.6778612156815695E-002     6.4839309591278333E-003   2.5975060062794222E-002    -5.0623758183198277E-003
  0.16079412858590245          8.2410651424203368E-002     5.4679737384799629E-002  -3.6962033932305127E-002     6.4638165254424689E-003   2.6032589031422190E-002    -5.0707749847872432E-003
  0.16119514164588811          8.2733728915427893E-002     5.4976605241311496E-002  -3.7144096230673967E-002     6.4415630116195647E-003   2.6088236260488541E-002    -5.0788694732856890E-003
  0.16158386713454567          8.3048318522076142E-002     5.5266127686237232E-002  -3.7320560660415156E-002     6.4183543450745152E-003   2.6141981157617414E-002    -5.0866579712492491E-003
  0.16196004084505131          8.3354095722016922E-002     5.5547960366569948E-002  -3.7494184921819225E-002     6.3943435328648541E-003   2.6193812626934897E-002    -5.0941403735940399E-003
  0.16232340710171123          8.3650745166372470E-002     5.5821766611414497E-002  -3.7660737305734417E-002     6.3644772687310022E-003   2.6243713370910086E-002    -5.1013149783378699E-003
  0.16267371893373933          8.3937965641840404E-002     5.6087225450398140E-002  -3.7814573188235383E-002     6.3354609968814491E-003   2.6291670063366683E-002    -5.1081809232421159E-003
  0.16301073824311899          8.4215469261698497E-002     5.6344054767183641E-002  -3.7960896057102220E-002     6.3118309416001547E-003   2.6337670682561945E-002    -5.1147372119426018E-003
  0.16333423596643434          8.4482934471365609E-002     5.6592053812382082E-002  -3.8101994940090131E-002     6.2925099010890844E-003   2.6381704752530478E-002    -5.1209819002032584E-003
  0.16364399223056242          8.4737757802342675E-002     5.6827780126511657E-002  -3.8243604738530827E-002     6.2761708045297867E-003   2.6423762227559832E-002    -5.1269124943742750E-003
  0.16393979650211971          8.4976754393908310E-002     5.7046830815697461E-002  -3.8380313622420822E-002     6.2522515941182150E-003   2.6463834932410078E-002    -5.1325262272079748E-003
  0.16422144773056285          8.5204559276440522E-002     5.7256247147773671E-002  -3.8504166184022859E-002     6.2300685012289881E-003   2.6501915770348602E-002    -5.1378182887368892E-003
  0.16448875448484665          8.5421186373332028E-002     5.7455659078359506E-002  -3.8622511424864982E-002     6.2131609421085653E-003   2.6538861388852111E-002    -5.1428629907466130E-003
  0.16474153508354811          8.5626401941320943E-002     5.7644679023269099E-002  -3.8738765060319751E-002     6.1981665115973077E-003   2.6574040986027770E-002    -5.1475967839874938E-003
  0.16497961771837039          8.5819984782847178E-002     5.7822969983518782E-002  -3.8853187464214345E-002     6.1799466279821996E-003   2.6607146672019945E-002    -5.1519823375437406E-003
  0.16520284057094670          8.6001759394212091E-002     5.7990214336058631E-002  -3.8960417845743035E-002     6.1530558448176041E-003   2.6638175487618120E-002    -5.1560051474139950E-003
  0.16541105192287087          8.6171576713102299E-002     5.8146079150348202E-002  -3.9048780329331206E-002     6.1203249188731962E-003   2.6667123216887030E-002    -5.1596443867460515E-003
  0.16560411025889274          8.6329339865170343E-002     5.8290215423837090E-002  -3.9116591526496013E-002     6.0967139809601691E-003   2.6693981395508302E-002    -5.1628706080997684E-003
  0.16578188436322930          8.6475040413255280E-002     5.8422268104212902E-002  -3.9176429628295026E-002     6.0887009040096161E-003   2.6718730714347716E-002    -5.1656441415154622E-003
  0.16594425340897093          8.6608805690179869E-002     5.8541913999825695E-002  -3.9237065658563546E-002     6.0896869876456063E-003   2.6741330062239620E-002    -5.1679174242791719E-003
  0.16609110704061122          8.6730938024116230E-002     5.8648956417543717E-002  -3.9297347725636041E-002     6.0932134779163472E-003   2.6761702285291379E-002    -5.1696472228996071E-003
  0.16622234544984502          8.6841877624499034E-002     5.8743494466081646E-002  -3.9356165547639634E-002     6.0981588488545208E-003   2.6779725486266653E-002    -5.1708258017621033E-003
  0.16633787944506132          8.6941975834294957E-002     5.8826091616128104E-002  -3.9413395897778883E-002     6.1014212653572666E-003   2.6795256138158294E-002    -5.1715287513420666E-003
  0.16643763051575383          8.7031074238337183E-002     5.8897700260627094E-002  -3.9465443114542136E-002     6.1009462214644469E-003   2.6808205881352246E-002    -5.1719391324087302E-003
  0.16652153089562211          8.7108232040690806E-002     5.8959150268909501E-002  -3.9509417429594490E-002     6.0981571811378919E-003   2.6818631523167685E-002    -5.1722859345383603E-003
  0.16658952363790977          8.7172040717818394E-002     5.9010542130054439E-002  -3.9544730586617366E-002     6.0948145535248445E-003   2.6826735418777971E-002    -5.1727154888527175E-003
  0.16664156276425846          8.7221315462145121E-002     5.9051184529895460E-002  -3.9571551179049369E-002     6.0918004595065505E-003   2.6832755608965472E-002    -5.1732210023396931E-003
  0.16667761388688346          8.7255476048689357E-002     5.9080080447075432E-002  -3.9590039310647959E-002     6.0895161816312601E-003   2.6836860348194470E-002    -5.1736907122805677E-003
  0.16669766051641186          8.7274424970555237E-002     5.9096411637670015E-002  -3.9600253490362530E-002     6.0881766448041639E-003   2.6839128596401408E-002    -5.1739991831782593E-003
  0.16670705401158811          8.7283284442347328E-002     5.9104127140421861E-002  -3.9605080303720432E-002     6.0875327025969213E-003   2.6840189518192711E-002    -5.1741557796290381E-003
  0.16672710064111651          8.7302136792415094E-002     5.9120722155056635E-002  -3.9615291439442875E-002     6.0861349809670211E-003   2.6842452011084782E-002    -5.1745159327250493E-003
  0.16676315176374151          8.7335800545037312E-002     5.9150977217675080E-002  -3.9633594234240344E-002     6.0835078700423066E-003   2.6846526866250029E-002    -5.1752517277770353E-003
  0.16681519089009020          8.7383690999269237E-002     5.9195423701008144E-002  -3.9659848222100828E-002     6.0794874975255899E-003   2.6852463126429169E-002    -5.1765008002791317E-003
  0.16688318363237786          8.7444775787290874E-002     5.9254385347606721E-002  -3.9693871158629733E-002     6.0739032486807768E-003   2.6860397934512042E-002    -5.1784040585578289E-003
  0.16696708401224614          8.7517817451803995E-002     5.9327550085209978E-002  -3.9735201175481814E-002     6.0666246885219136E-003   2.6870555327942774E-002    -5.1810123649901453E-003
  0.16706683508293865          8.7601980485135858E-002     5.9413882485492765E-002  -3.9783651778578483E-002     6.0577045368812709E-003   2.6883151712690380E-002    -5.1842188610101512E-003
  0.16718236907815495          8.7697283901598824E-002     5.9512143616694352E-002  -3.9838935982288298E-002     6.0472957449965959E-003   2.6898274387672338E-002    -5.1878070002324564E-003
  0.16731360748738874          8.7804408836553979E-002     5.9621541669711238E-002  -3.9901013719796596E-002     6.0356124530971562E-003   2.6915857051890132E-002    -5.1915769662062398E-003
  0.16746046111902904          8.7924151660554270E-002     5.9741909811664266E-002  -3.9969833415894732E-002     6.0227889087548798E-003   2.6935756432738035E-002    -5.1954235911456353E-003
  0.16762283016477067          8.8057071552402486E-002     5.9873470606766802E-002  -4.0045473636070389E-002     6.0088630827172477E-003   2.6957832268052387E-002    -5.1993275929143861E-003
  0.16780060426910723          8.8203444280482476E-002     6.0016560298018773E-002  -4.0128104165879794E-002     5.9938422058047683E-003   2.6981979600789806E-002    -5.2033132167429198E-003
  0.16799366260512910          8.8363351347543986E-002     6.0171482829159177E-002  -4.0217598445655110E-002     5.9777033008083348E-003   2.7008126519256631E-002    -5.2074157459308882E-003
  0.16820187395705327          8.8536772195879465E-002     6.0338469627149956E-002  -4.0314026985175999E-002     5.9604268641851119E-003   2.7036222301573029E-002    -5.2116666024949734E-003
  0.16842509680962958          8.8723642462801067E-002     6.0517685635259895E-002  -4.0417387189167694E-002     5.9419624461653671E-003   2.7066227167297285E-002    -5.2160892287777365E-003
  0.16866317944445186          8.8923883789615854E-002     6.0709246779570715E-002  -4.0527649256243810E-002     5.9222613639072280E-003   2.7098105779945314E-002    -5.2206993978987631E-003
  0.16891596004315332          8.9137417355928270E-002     6.0913236159987831E-002  -4.0644771475237547E-002     5.9012823159356083E-003   2.7131823816719143E-002    -5.2255067668126771E-003
  0.16918326679743712          8.9364169826048945E-002     6.1129716504675254E-002  -4.0768700508736988E-002     5.8789910783604970E-003   2.7167346044967400E-002    -5.2305163827147567E-003
  0.16946491802588026          8.9604076773314070E-002     6.1358740185285525E-002  -4.0899380908983651E-002     5.8553571690512507E-003   2.7204635810960918E-002    -5.2357299678251670E-003
  0.16976072229743755          8.9857086569439554E-002     6.1600360513871563E-002  -4.1036750004754430E-002     5.8303529818598578E-003   2.7243654385711708E-002    -5.2411467540572484E-003
  0.17007047856156562          9.0123164174805953E-002     6.1854654644622337E-002  -4.1180742404516454E-002     5.8039529020957308E-003   2.7284361216222876E-002    -5.2467641747799137E-003
  0.17039397628488098          9.0402264393731654E-002     6.2121778509305066E-002  -4.1331281631958407E-002     5.7761410379985351E-003   2.7326713652825074E-002    -5.2525782706178484E-003
  0.17073099559426064          9.0692431626988187E-002     6.2398930552520313E-002  -4.1488311206539286E-002     5.7469215912643538E-003   2.7370667242119742E-002    -5.2585840395083672E-003
  0.17108130742628874          9.0988764848630652E-002     6.2678476530960939E-002  -4.1651668603639710E-002     5.7162245209986320E-003   2.7416175772125937E-002    -5.2647756505054665E-003
  0.17144467368294866          9.1296805234424072E-002     6.2970203607191910E-002  -4.1821566170479767E-002     5.6839584593852740E-003   2.7463191416912478E-002    -5.2711466317784846E-003
  0.17182084739345430          9.1616587596291529E-002     6.3273935667369566E-002  -4.1997663711866612E-002     5.6500828786055692E-003   2.7511665005443900E-002    -5.2776899767220629E-003
  0.17220957288211186          9.1948101676430860E-002     6.3589642659172663E-002  -4.2179973408202363E-002     5.6146495908767739E-003   2.7561544645220627E-002    -5.2843977290506858E-003
  0.17261058594209752          9.2291283987089690E-002     6.3917312301315879E-002  -4.2368108534263364E-002     5.5776993125191123E-003   2.7612783957144282E-002    -5.2912618996668161E-003
  0.17302361401503297          9.2646122305666531E-002     6.4256974919190316E-002  -4.2562211768802281E-002     5.5391997819714484E-003   2.7665842067800671E-002    -5.2983223214346543E-003
  0.17344837637623731          9.3012652296725631E-002     6.4608704789206245E-002  -4.2762172957676772E-002     5.4990987768138537E-003   2.7721550999332701E-002    -5.3056583584838342E-003
  0.17388458432552917          9.3390590231683154E-002     6.4972373523808122E-002  -4.2967875111328435E-002     5.4573744806971783E-003   2.7778491995188961E-002    -5.3131296183970556E-003
  0.17433194138344929          9.3779808617882057E-002     6.5347966573633523E-002  -4.3179202032471282E-002     5.4140112285010252E-003   2.7836608511318001E-002    -5.3207297241150229E-003
  0.17479014349277050          9.4180178406515228E-002     6.5735457542363762E-002  -4.3396039232354293E-002     5.3689931027502327E-003   2.7895839309842959E-002    -5.3284498956425990E-003
  0.17525887922515798          9.4591568901918291E-002     6.6134815125831872E-002  -4.3618264776989830E-002     5.3223025914860105E-003   2.7956128223992203E-002    -5.3362818421799369E-003
  0.17573782999283954          9.5013848673834084E-002     6.6546005011026574E-002  -4.3845762105521977E-002     5.2739273998935517E-003   2.8017414025326520E-002    -5.3442164314565369E-003
  0.17622667026514166          9.5446889464327736E-002     6.6968992815429035E-002  -4.4078390821984073E-002     5.2238568227130997E-003   2.8079636041466492E-002    -5.3522447451455762E-003
  0.17672506778974478          9.5890576343947709E-002     6.7403752880312209E-002  -4.4316027950039666E-002     5.1720821390701076E-003   2.8142733335508888E-002    -5.3603578174882312E-003
  0.17723268381850679          9.6344831223335634E-002     6.7850307536189688E-002  -4.4558534102794783E-002     5.1185949723260658E-003   2.8206644096524118E-002    -5.3685466109571842E-003
  0.17774917333770165          9.6809554911653245E-002     6.8308922115905710E-002  -4.4805770281096710E-002     5.0633885470740521E-003   2.8271307126835767E-002    -5.3768022666237491E-003
  0.17827418530251665          9.7275966628025373E-002     6.8764033367740368E-002  -4.5057597843167860E-002     5.0064589935028651E-003   2.8336660561733971E-002    -5.3851158365890144E-003
  0.17880736287564858          9.7747596090919125E-002     6.9223562781676018E-002  -4.5313864636468602E-002     4.9478037283061070E-003   2.8402642804578312E-002    -5.3934785304767374E-003
  0.17934834366983721          9.8227820645951008E-002     6.9693812584696327E-002  -4.5574418438763323E-002     4.8874213401660493E-003   2.8469192234533806E-002    -5.4018815995084141E-003
  0.17989675999417065          9.8716632161808107E-002     7.0174614835996491E-002  -4.5839121702354373E-002     4.8253139049444244E-003   2.8536247977558864E-002    -5.4103164483928420E-003
  0.18045223910399566          9.9213887803013392E-002     7.0665868367580223E-002  -4.6107794861770780E-002     4.7614887089206422E-003   2.8603748464136165E-002    -5.4187744545990384E-003
  0.18101440345426267          9.9719389644708792E-002     7.1167456710318738E-002  -4.6380293055146897E-002     4.6959472716972695E-003   2.8671634716902619E-002    -5.4272471679565251E-003
  0.18158287095613368         0.10023291539448685          7.1679236370215116E-002  -4.6656447428353016E-002     4.6286775037155644E-003   2.8739848255854149E-002    -5.4357242310613943E-003
  0.18215725523667836         0.10075445454181911          7.2201206348297201E-002  -4.6936259878836185E-002     4.5597276819273110E-003   2.8809984158787688E-002    -5.4443686585847560E-003
  0.18273716590148192         0.10128372272790637          7.2733181132356342E-002  -4.7218900224372334E-002     4.4891587368890949E-003   2.8881373640102043E-002    -5.4531110917579225E-003
  0.18332220879998634         0.10182034988536706          7.3274928527535491E-002  -4.7504985028825886E-002     4.4169187157070376E-003   2.8952915510163522E-002    -5.4618378579213422E-003
  0.18391198629338451         0.10236409025738714          7.3826294096961856E-002  -4.7793987430375606E-002     4.3430238431943690E-003   2.9024551454123998E-002    -5.4705429694242667E-003
  0.18450609752488520         0.10291474092244959          7.4387153187238014E-002  -4.8085794455591489E-002     4.2675076225852614E-003   2.9096223268406645E-002    -5.4792191537990026E-003
  0.18510413869216530         0.10347210521456357          7.4957621363910709E-002  -4.8380185906515931E-002     4.1903989591704832E-003   2.9167873149547181E-002    -5.4878591132031043E-003
  0.18570570332182407         0.10402678255298355          7.5518500583835496E-002  -4.8676974353579164E-002     4.1117310318090471E-003   2.9239444076051592E-002    -5.4964557818994852E-003
  0.18631038254565274         0.10458223430664738          7.6078991432886003E-002  -4.8975973835033167E-002     4.0315326047127113E-003   2.9310880061977327E-002    -5.5050022700554070E-003
  0.18691776537853189         0.10514223752994269          7.6647403822424215E-002  -4.9277016578895792E-002     3.9498400443739208E-003   2.9382126124982384E-002    -5.5134918651972165E-003
  0.18752743899776753         0.10570667749967129          7.7223434691997841E-002  -4.9579835544807757E-002     3.8666993888574704E-003   2.9453128410204338E-002    -5.5219181421668016E-003
  0.18813898902367637         0.10627529329673766          7.7806828296992189E-002  -4.9884275642664053E-002     3.7821504380098699E-003   2.9523834344545384E-002    -5.5302749070408564E-003
  0.18875199980122911         0.10684777390731473          7.8397306828668675E-002  -5.0190134715636839E-002     3.6962357122395126E-003   2.9594192650998451E-002    -5.5385561526891634E-003
  0.18936605468256054         0.10742378584017834          7.8994572268110047E-002  -5.0497205696422805E-002     3.6090030730661421E-003   2.9664153493288836E-002    -5.5467561337521776E-003
  0.18998073631015469         0.10800298183665753          7.9598308018369257E-002  -5.0805280947295001E-002     3.5205040335550505E-003   2.9733668869890911E-002    -5.5548693011838830E-003
  0.19059562690051193         0.10858500802769193          8.0208173176990652E-002  -5.1114164207694213E-002     3.4307915619499192E-003   2.9802693363628112E-002    -5.5628889580417937E-003
  0.19121030852810608         0.10916967203959721          8.0823929770120317E-002  -5.1423627315472863E-002     3.3399255735698892E-003   2.9872438185383592E-002    -5.5709475754098757E-003
  0.19182436340943751         0.10975673347839843          8.1445313786244047E-002  -5.1733467903735147E-002     3.2479666346447397E-003   2.9943297332262465E-002    -5.5790911334309403E-003
  0.19243737418699025         0.11034570203239780          8.2072016376429663E-002  -5.2043469889031434E-002     3.1549779552944735E-003   3.0013503113043787E-002    -5.5871262093851737E-003
  0.19304892421289910         0.11093104519891825          8.2691107317388407E-002  -5.2353416426477763E-002     3.0610275533851554E-003   3.0083013873840565E-002    -5.5950506241058372E-003
  0.19365859783213474         0.11150960303800472          8.3296407848488171E-002  -5.2663094623074835E-002     2.9661851779649796E-003   3.0151788631820376E-002    -5.6028604691933936E-003
  0.19426598066501388         0.11208780167948558          8.3905228855355646E-002  -5.2972284370533168E-002     2.8705249791389320E-003   3.0219786638556203E-002    -5.6105517348720626E-003
  0.19487065988884256         0.11266547965510407          8.4517066045242228E-002  -5.3280761317626109E-002     2.7741237809932287E-003   3.0286969608265487E-002    -5.6181207901352948E-003
  0.19547222451850133         0.11324230728160162          8.5131495243277955E-002  -5.3588320297982203E-002     2.6770607861403804E-003   3.0353299970617469E-002    -5.6255640970654074E-003
  0.19607026568578143         0.11381790310496771          8.5748070515862279E-002  -5.3894690049635027E-002     2.5794160655161244E-003   3.0418741849129217E-002    -5.6328783792187857E-003
  0.19666437691728211         0.11439186629649908          8.6366326406257965E-002  -5.4199786980991739E-002     2.4812677630203627E-003   3.0483260877256571E-002    -5.6400605879980701E-003
  0.19725415441068028         0.11496378668726505          8.6985781293765413E-002  -5.4503236434404453E-002     2.3827127788267140E-003   3.0546824240590947E-002    -5.6471079149556774E-003
  0.19783919730918470         0.11553324976118544          8.7605939937356950E-002  -5.4804879871556078E-002     2.2838404820467255E-003   3.0609400700992693E-002    -5.6540177844481305E-003
  0.19841910797398826         0.11609984083428648          8.8226296256637943E-002  -5.5104491372802933E-002     2.1847424439701215E-003   3.0670960662260553E-002    -5.6607878527357679E-003
  0.19899349225453294         0.11666315105371504          8.8846338757041676E-002  -5.5401824839511067E-002     2.0855115603272186E-003   3.0731475981462815E-002    -5.6674159445098699E-003
  0.19956195975640395         0.11722278917090141          8.9465569136258888E-002  -5.5696743247833247E-002     1.9862393154133728E-003   3.0790920900714721E-002    -5.6739000137919597E-003
  0.20012412410667096         0.11777836065526104          9.0083593117640387E-002  -5.5988946819706731E-002     1.8870311964961483E-003   3.0849271680355457E-002    -5.6802364455094548E-003
  0.20067960321649597         0.11832439609331075          9.0684426119005235E-002  -5.6278204172032033E-002     1.7879872370618606E-003   3.0908270369268489E-002    -5.6866315505357881E-003
  0.20122801954082942         0.11886040271121510          9.1268555754730654E-002  -5.6564401750666904E-002     1.6892037072757313E-003   3.0967068028997371E-002    -5.6929884437768447E-003
  0.20176900033501804         0.11939046346601889          9.1849624620407966E-002  -5.6847217384500853E-002     1.5907915042258853E-003   3.1024646017444066E-002    -5.6991911411758446E-003
  0.20230217790814997         0.11991430307227574          9.2427037127266298E-002  -5.7126443325073127E-002     1.4928548926232306E-003   3.1080982982403183E-002    -5.7052449376039866E-003
  0.20282718987296497         0.12043152981785347          9.3000234324055242E-002  -5.7401939079980778E-002     1.3954938250560762E-003   3.1136074154058824E-002    -5.7111536342946672E-003
  0.20334367939215983         0.12094176475509079          9.3568616863702575E-002  -5.7673442436780339E-002     1.2988154770247023E-003   3.1189901044232818E-002    -5.7168953381761690E-003
  0.20385129542092184         0.12144462357923967          9.4131626613442806E-002  -5.7940758641189166E-002     1.2029308206776145E-003   3.1242432972103495E-002    -5.7224743820829642E-003
  0.20434969294552496         0.12193969638152445          9.4688688003606317E-002  -5.8203675611329816E-002     1.1079504981416442E-003   3.1293655800446664E-002    -5.7278951333933894E-003
  0.20483853321782708         0.12242657836470568          9.5239214610968959E-002  -5.8461982871316882E-002     1.0139839217205393E-003   3.1343556179985507E-002    -5.7331578398011600E-003
  0.20531748398550864         0.12290486960875836          9.5782616971529858E-002  -5.8715487869785442E-002     9.2114082204160447E-004   3.1392121153106869E-002    -5.7382623492664483E-003
  0.20578621971789612         0.12337417547435392          9.6318304644101072E-002  -5.8963985046277721E-002     8.2953057789244807E-004   3.1439338622934937E-002    -5.7432085604643031E-003
  0.20624442182721733         0.12383410788587261          9.6845688140002467E-002  -5.9207286677143915E-002     7.3926276922122239E-004   3.1485197458496837E-002    -5.7479964787840662E-003
  0.20669177888513746         0.12428428735438905          9.7364181764148308E-002  -5.9445197909437149E-002     6.5044655792588241E-004   3.1529687499318559E-002    -5.7526262177264274E-003
  0.20712798683442932         0.12472434625704230          9.7873209573796402E-002  -5.9677528213509058E-002     5.6319063195685304E-004   3.1572799512491465E-002    -5.7570979903845253E-003
  0.20755274919563366         0.12515393134819114          9.8372224071560668E-002  -5.9904097523730507E-002     4.7760278744660763E-004   3.1614525252052751E-002    -5.7614121102692187E-003
  0.20796577726856910         0.12557265642900423          9.8860754989049976E-002  -6.0124715994541063E-002     3.9378991046450096E-004   3.1654857883569178E-002    -5.7655690897650659E-003
  0.20836679032855476         0.12597536469912449          9.9320305454500782E-002  -6.0339225372435468E-002     3.1185737506469937E-004   3.1693789120524909E-002    -5.7695691232221673E-003
  0.20875551581721233         0.12636490452452687          9.9763239202926068E-002  -6.0547433649418288E-002     2.3191025953172087E-004   3.1731315072640473E-002    -5.7734130502909379E-003
  0.20913168952771796         0.12674239452061362         0.10019433427155726       -6.0749179944352381E-002     1.5405045955928839E-004   3.1767430277507766E-002    -5.7771013058326073E-003
  0.20949505578437788         0.12710757648206675         0.10061304179289123       -6.0944336883713403E-002     7.8379697465688451E-005   3.1802130844018603E-002    -5.7806342300382521E-003
  0.20984536761640599         0.12746017138088966         0.10101883984168898       -6.1132638733301610E-002     4.9987320956575154E-006   3.1835413380346643E-002    -5.7840111419696204E-003
  0.21018238692578564         0.12780003347215524         0.10141136210563587       -6.1314078839360721E-002    -6.5998883014700693E-005   3.1868714777478130E-002    -5.7874144044114256E-003
  0.21050588464910100         0.12812677648268311         0.10179001571897869       -6.1488395352956422E-002    -1.3451651916489282E-004   3.1900789834134149E-002    -5.7906890167415074E-003
  0.21081564091322907         0.12844009236122000         0.10215430440439406       -6.1655493737129474E-002    -2.0046225921881329E-004   3.1931361212186080E-002    -5.7938024677678147E-003
  0.21111144518478636         0.12873970696970949         0.10250376378929202       -6.1815220512580760E-002    -2.6374758868629757E-004   3.1960427033906370E-002    -5.7967561046094011E-003
  0.21139309641322951         0.12902535900333445         0.10283794252867003       -6.1967454141571898E-002    -3.2428724586323118E-004   3.1987985767877730E-002    -5.7995508328178205E-003
  0.21166040316751331         0.12929679929474880         0.10315640529452617       -6.2112068098083617E-002    -3.8199886205393576E-004   3.2014036149351874E-002    -5.8021874356176378E-003
  0.21191318376621476         0.12955379060366501         0.10345873412127152       -6.2248944261090046E-002    -4.3680324671377824E-004   3.2038577084849258E-002    -5.8046666387792630E-003
  0.21215126640103704         0.12979610774982148         0.10374452946173235       -6.2377970106701694E-002    -4.8862491507808622E-004   3.2061607878976314E-002    -5.8069891734091744E-003
  0.21237448925361335         0.13002353785233545         0.10401341116002356       -6.2499035350118748E-002    -5.3739202009960539E-004   3.2083127913445086E-002    -5.8091557239771897E-003
  0.21258270060553752         0.13023588059570365         0.10426501938129282       -6.2612035258527196E-002    -5.8303654498302777E-004   3.2103136932043211E-002    -5.8111669835682897E-003
  0.21277575894155940         0.13043294849297551         0.10449901549499793       -6.2716888056992742E-002    -6.2549484949956649E-004   3.2121634935327777E-002    -5.8130236377179571E-003
  0.21295353304589595         0.13061456713992170         0.10471508291314259       -6.2813508291755193E-002    -6.6470729304192759E-004   3.2138621202358289E-002    -5.8147261844758861E-003
  0.21311590209163758         0.13078057545489191         0.10491292788000109       -6.2901770432050585E-002    -7.0061842936946193E-004   3.2154096609894316E-002    -5.8162753532241488E-003
  0.21326275572327788         0.13093082590549562         0.10509228021193286       -6.2981668101381325E-002    -7.3317878302025987E-004   3.2168061049140328E-002    -5.8176716416492103E-003
  0.21339399413251167         0.13106518472132914         0.10525289398822321       -6.3053104404071511E-002    -7.6234208036032305E-004   3.2180514791650530E-002    -5.8189155641184803E-003
  0.21350952812772797         0.13118353208918890         0.10539454819416232       -6.3116019159100631E-002    -7.8806674823890532E-004   3.2191458092904537E-002    -5.8200075804196441E-003
  0.21360927919842049         0.13128576232298927         0.10551704731418403       -6.3170359262486028E-002    -8.1031588680619514E-004   3.2200891270766779E-002    -5.8209481123272719E-003
  0.21369317957828876         0.13137178400626523         0.10562022186458507       -6.3216108153183834E-002    -8.2905781223554988E-004   3.2208814616472153E-002    -5.8217375304298324E-003
  0.21376117232057643         0.13144152013125074         0.10570392886342692       -6.3253168624486683E-002    -8.4426465165058457E-004   3.2215228377322165E-002    -5.8223761519924262E-003
  0.21381321144692511         0.13149490832062294         0.10576805231137185       -6.3281539050071528E-002    -8.5591474853841153E-004   3.2220132810508631E-002    -5.8228642480084043E-003
  0.21384926256955011         0.13153190155233555         0.10581250419881164       -6.3301196101911289E-002    -8.6399135598783528E-004   3.2223528207579774E-002    -5.8232020396223588E-003
  0.21386930919907851         0.13155247472078496         0.10583723248499924       -6.3312127641045268E-002    -8.6848448948686910E-004   3.2225415461774001E-002    -5.8233897497815190E-003
  0.21388719740250159         0.13157083438318798         0.10585930449902427       -6.3321882788901135E-002    -8.7249508043535633E-004   3.2227099034890447E-002    -5.8235571750127205E-003
  0.21394349678510030         0.13162862752856813         0.10592880992153698       -6.3352588817045336E-002    -8.8512517114709005E-004   3.2232394742271395E-002    -5.8240836488357567E-003
  0.21404472595122262         0.13173258063429699         0.10605393094306795       -6.3407813975841179E-002    -9.0786365048109744E-004   3.2241905443975045E-002    -5.8250285426096901E-003
  0.21419080850107650         0.13188268066653289         0.10623482487307834       -6.3487540466684214E-002    -9.4074244234920723E-004   3.2255604607918612E-002    -5.8263881810002001E-003
  0.21438160445803967         0.13207887844428670         0.10647168279401001       -6.3591723238569639E-002    -9.8379984800453599E-004   3.2273451297445473E-002    -5.8281570612462160E-003
  0.21461692805741783         0.13232110706836356         0.10676475181878770       -6.3720308974625411E-002    -1.0370842858215550E-003   3.2295391928473936E-002    -5.8303280478513913E-003
  0.21489654958788490         0.13260928515374543         0.10711433914934719       -6.3873227546963965E-002    -1.1006546302194747E-003   3.2321360795244468E-002    -5.8328924229063836E-003
  0.21522019592537167         0.13294331921463159         0.10752082179909088       -6.4050398117793547E-002    -1.1745801008034812E-003   3.2351280278488159E-002    -5.8358398932591999E-003
  0.21558755088219467         0.13332308476331009         0.10798467669165063       -6.4251714058946377E-002    -1.2589395733767442E-003   3.2385061177006791E-002    -5.8391586359175639E-003
  0.21599825554336663         0.13374564603417188         0.10849293857117946       -6.4477078661791948E-002    -1.3538224901004626E-003   3.2422603036778394E-002    -5.8428353467266034E-003
  0.21645190862793592         0.13421041000561326         0.10904501677818709       -6.4726363550339158E-002    -1.4593267466948222E-003   3.2463794636907940E-002    -5.8468553159556650E-003
  0.21694806688572685         0.13471945070120173         0.10965303187406461       -6.4999424029221944E-002    -1.5755589217264403E-003   3.2508514339501304E-002    -5.8512024721782598E-003
  0.21748624553265922         0.13527256921635078         0.11031750646003338       -6.5296133636913528E-002    -1.7026341080942013E-003   3.2556630698803671E-002    -5.8558594557111335E-003
  0.21806591872556816         0.13586950602904854         0.11103904125798239       -6.5616256450372099E-002    -1.8406676472658172E-003   3.2608003136046969E-002    -5.8608075638227801E-003
  0.21868652007662184         0.13650995564697826         0.11181827298268451       -6.5959672203216177E-002    -1.9897930878664785E-003   3.2662496267120422E-002    -5.8660294238126257E-003
  0.21934744320708799         0.13719357708347865         0.11265585590513091       -6.6326182844159629E-002    -2.1501441120539071E-003   3.2719911879448858E-002    -5.8714963835644991E-003
  0.22004804234003103         0.13792021657114251         0.11355266643990966       -6.6715543212428244E-002    -2.3218553190062245E-003   3.2782190928949913E-002    -5.8774631907016778E-003
  0.22078763293142317         0.13868949838094949         0.11450944422780565       -6.7127540892932686E-002    -2.5050693060310828E-003   3.2848837141394804E-002    -5.8838666589825089E-003
  0.22156549233908651         0.13950086060232966         0.11552684505330776       -6.7561918810446583E-002    -2.6999289229614433E-003   3.2918080227698480E-002    -5.8904775392916928E-003
  0.22238086052883124         0.14035385417995350         0.11660567821472245       -6.8018415701850646E-002    -2.9065799901594404E-003   3.2989729547599815E-002    -5.8972733251088805E-003
  0.22323294081711081         0.14124804198319776         0.11774690051955450       -6.8496754783177988E-002    -3.1251683858644565E-003   3.3063588130656213E-002    -5.9042292463880163E-003
  0.22412090064947499         0.14217690622160178         0.11891332204585302       -6.8996625073787551E-002    -3.3558362854018897E-003   3.3139454050532521E-002    -5.9113198368613189E-003
  0.22504387241406415         0.14314172680000992         0.12012150424116659       -6.9517608851568075E-002    -3.5987163100987623E-003   3.3217121523776941E-002    -5.9185191866140937E-003
  0.22600095428935243         0.14414470737508153         0.12139104132101826       -7.0059605184714588E-002    -3.8539815017015863E-003   3.3296381761141573E-002    -5.9258010581966962E-003
  0.22699121112531320         0.14518524146195783         0.12272268879751069       -7.0622129094822725E-002    -4.1217534290307880E-003   3.3377024057816035E-002    -5.9331390302107467E-003
  0.22801367535714667         0.14626259822540852         0.12411719319643384       -7.1204815928706200E-002    -4.4021645748171349E-003   3.3458836610720744E-002    -5.9405065563595816E-003
  0.22906734795067793         0.14737598712843164         0.12557525546088361       -7.1807388589419582E-002    -4.6953543300420298E-003   3.3541610507051928E-002    -5.9478755774809823E-003
  0.23015119937850184         0.14852495060514176         0.12709786701131523       -7.2429183386162652E-002    -5.0014002595399325E-003   3.3628296643790634E-002    -5.9556536480564505E-003
  0.23126417062592156         0.14970874007676729         0.12868592715515823       -7.3069911242073807E-002    -5.3204328009628741E-003   3.3718184057224085E-002    -5.9637524306252630E-003
  0.23240517422569795         0.15091836473510489         0.13026504905166317       -7.3729260733231106E-002    -5.6525670434641609E-003   3.3808473610965589E-002    -5.9717940693999449E-003
  0.23357309532059908         0.15215903766750569         0.13190522830839868       -7.4406270442780448E-002    -5.9978136938660474E-003   3.3898950570265353E-002    -5.9797543452997388E-003
  0.23476679275271162         0.15343005311097496         0.13360875373236572       -7.5100971180069850E-002    -6.3563248956091849E-003   3.3989400860221439E-002    -5.9876074113353389E-003
  0.23598510017844990         0.15473033450988286         0.13537606593833768       -7.5812657581203730E-002    -6.7281297244971873E-003   3.4079613660852513E-002    -5.9953278078258981E-003
  0.23722682720817359         0.15605874573396641         0.13720753623178530       -7.6540772261074239E-002    -7.1132646004844540E-003   3.4169382799078003E-002    -6.0028906867636090E-003
  0.23849076056929983         0.15741413467850515         0.13910354015700865       -7.7284841494268633E-002    -7.5117640086759139E-003   3.4258508891775855E-002    -6.0102715467527604E-003
  0.23977566529177405         0.15879275486636343         0.14101368769192765       -7.8044197028664830E-002    -7.9236172379446614E-003   3.4347868240250511E-002    -6.0175983972559580E-003
  0.24108028591474095         0.16019368863810610         0.14294819357500435       -7.8818266942500326E-002    -8.3488109232286809E-003   3.4442095271871316E-002    -6.0255502484816252E-003
  0.24240334771323652         0.16161672869091379         0.14494423488903019       -7.9606441549074328E-002    -8.7873080541315436E-003   3.4535116407856115E-002    -6.0332631234065043E-003
  0.24374355794370278         0.16306049133189579         0.14700170371813620       -8.0408067438028183E-002    -9.2390456891474227E-003   3.4626752730193978E-002    -6.0407192700413278E-003
  0.24509960710710821         0.16452354099629560         0.14912038736807678       -8.1222511599580188E-002    -9.7039427620298057E-003   3.4716829109996399E-002    -6.0478982350568519E-003
  0.24647017022843934         0.16600444127436392         0.15130004578708808       -8.2049084624169377E-002    -1.0181884209698790E-002   3.4805178335265613E-002    -6.0547804993651170E-003
  0.24785390815131411         0.16750152552897893         0.15346272692399943       -8.2887048103857608E-002    -1.0672725678459035E-002   3.4891642787353447E-002    -6.0613477708163777E-003
  0.24924946884645133         0.16901246913533810         0.15566166470074028       -8.3735701225722187E-002    -1.1176303982623054E-002   3.4976077378902425E-002    -6.0675812606396616E-003
  0.25065548873271792         0.17053628460584094         0.15791714855639533       -8.4594288325502406E-002    -1.1692417638582709E-002   3.5063534373898850E-002    -6.0742488045124783E-003
  0.25207059400946363         0.17207116421460478         0.16022814807215732       -8.5461788913905087E-002    -1.2220796174671729E-002   3.5151080571176323E-002    -6.0809239474329500E-003
  0.25349340199884079         0.17361517548977926         0.16259345976986789       -8.6338219256045567E-002    -1.2761325160143847E-002   3.5236143882872627E-002    -6.0872273045393527E-003
  0.25492252249679781         0.17516827964066103         0.16497652557587056       -8.7221962485805341E-002    -1.3313562949982850E-002   3.5318612514609132E-002    -6.0931476202256479E-003
  0.25635655913142669         0.17672983501749218         0.16734224173772416       -8.8112471260404293E-002    -1.3877231068127063E-002   3.5398381463929762E-002    -6.0986733642728616E-003
  0.25779411072733682         0.17829466169116992         0.16975566268472872       -8.9008925653591142E-002    -1.4451974014315749E-002   3.5475358539798045E-002    -6.1037946745888137E-003
  0.25923377267472208         0.17986104273991099         0.17221515946632954       -8.9910449831771475E-002    -1.5037391580046832E-002   3.5549465945859872E-002    -6.1085021090771354E-003
  0.26067413830178393         0.18142784084492591         0.17471950211121881       -9.0816151087968922E-002    -1.5633048177911651E-002   3.5624936555904450E-002    -6.1134661082531553E-003
  0.26211380024916919         0.18299395387644207         0.17726036243500962       -9.1725178410502192E-002    -1.6238480223086667E-002   3.5700894541203010E-002    -6.1185638190632058E-003
  0.26355135184507933         0.18456551822058284         0.17974303031206329       -9.2636609098907682E-002    -1.6853178093122468E-002   3.5773682997320248E-002    -6.1232270584094294E-003
  0.26498538847970821         0.18613127740245830         0.18226187367139035       -9.3549532298008220E-002    -1.7476598836359637E-002   3.5843263156557566E-002    -6.1274543443844550E-003
  0.26641450897766522         0.18768950196883072         0.18481453629352884       -9.4462913649969810E-002    -1.8108138633098333E-002   3.5909605426774460E-002    -6.1312440128333907E-003
  0.26783731696704238         0.18923845992145821         0.18739849807334957       -9.5376017122883558E-002    -1.8747219080625530E-002   3.5972691441660036E-002    -6.1345959562569014E-003
  0.26925242224378809         0.19077643753974008         0.19001106847366683       -9.6287785824766603E-002    -1.9393160437759609E-002   3.6032516518968209E-002    -6.1375111088113679E-003
  0.27065844213005469         0.19231337552020258         0.19256695172259394       -9.7197354563509211E-002    -2.0045287397371516E-002   3.6092058817557712E-002    -6.1404792641748009E-003
  0.27205400282519188         0.19383916157814085         0.19512525201342817       -9.8103568424829021E-002    -2.0702826556157815E-002   3.6152998927192495E-002    -6.1437880093649982E-003
  0.27343774074806670         0.19534873968297181         0.19770209238494665       -9.9005539741650411E-002    -2.1365025699567643E-002   3.6210550598914315E-002    -6.1466587820875581E-003
  0.27480830386939781         0.19684045675098719         0.20029426527343824       -9.9902279542694608E-002    -2.2031077055906078E-002   3.6264748305248444E-002    -6.1491004168516472E-003
  0.27616435303280323         0.19831273275864228         0.20289842880663586      -0.10079282116651067         -2.2700142081904275E-002   3.6315633811034885E-002    -6.1511211629039523E-003
  0.27750456326326950         0.19977169407783590         0.20546822438655737      -0.10167616532794088         -2.3371340880525469E-002   3.6363257962872396E-002    -6.1527306620235500E-003
  0.27882762506176506         0.20121760850747208         0.20798849515581314      -0.10255129733605926         -2.4043757644288590E-002   3.6407681417345884E-002    -6.1539400871447819E-003
  0.28013224568473194         0.20263925781346795         0.21050948393264607      -0.10341727963593397         -2.4716461688605043E-002   3.6448976285248090E-002    -6.1547608458735982E-003
  0.28141715040720622         0.20403629933311371         0.21302854979978855      -0.10427309673194753         -2.5388474100635647E-002   3.6493021666649521E-002    -6.1561982354540060E-003
  0.28268108376833245         0.20540664419276991         0.21554117742356474      -0.10511751043685671         -2.6058735910916713E-002   3.6535173606601454E-002    -6.1574691872627613E-003
  0.28392281079805615         0.20674872596860522         0.21804322778435778      -0.10595004575271427         -2.6726332155690029E-002   3.6574242491565045E-002    -6.1583731963039514E-003
  0.28514111822379440         0.20807648594269729         0.22046047513316061      -0.10676976858559985         -2.7390218298833438E-002   3.6610326207032640E-002    -6.1589273823397872E-003
  0.28633481565590690         0.20937698468851687         0.22284187747399306      -0.10757515975260609         -2.8049193361935183E-002   3.6643527848253497E-002    -6.1591493790522948E-003
  0.28750273675080806         0.21064520573263651         0.22520100164585447      -0.10836552936410429         -2.8702225530702889E-002   3.6673955990420386E-002    -6.1590577882671025E-003
  0.28864374035058443         0.21188003017271512         0.22753380643283552      -0.10913994115004197         -2.9348203174405209E-002   3.6701724351597638E-002    -6.1586721669848804E-003
  0.28975671159800420         0.21308040029075626         0.22983620031418550      -0.10989747650066574         -2.9986003544805285E-002   3.6726951773091938E-002    -6.1580126538345794E-003
  0.29084056302582806         0.21424560786499897         0.23210433916945294      -0.11063721043455689         -3.0614488024027629E-002   3.6751121463827557E-002    -6.1573399201876947E-003
  0.29189423561935934         0.21538677950378055         0.23429058632318775      -0.11135826013839638         -3.1232515989747592E-002   3.6777418995474612E-002    -6.1572216671077736E-003
  0.29291669985119284         0.21649806264111779         0.23640516588858679      -0.11205973885866649         -3.1838938791396237E-002   3.6801317668113398E-002    -6.1568599674920142E-003
  0.29390695668715361         0.21757079283913705         0.23847427085640782      -0.11274059342796655         -3.2432557325447323E-002   3.6822947357898116E-002    -6.1562783097943944E-003
  0.29486403856244187         0.21860415693552984         0.24049394013787193      -0.11340058162834295         -3.3012375901317004E-002   3.6842438479211786E-002    -6.1554990937318357E-003
  0.29578701032703103         0.21959741228234211         0.24246025230313517      -0.11403829663636460         -3.3577103460124366E-002   3.6859921649554421E-002    -6.1545448412962294E-003
  0.29667497015939520         0.22054987250684521         0.24436933401096217      -0.11465316285554737         -3.4125669931606956E-002   3.6875527287293874E-002    -6.1534381718887834E-003
  0.29752705044767480         0.22146090357446785         0.24621736722099888      -0.11524437012236069         -3.4656946822607726E-002   3.6889385115096318E-002    -6.1522017070317365E-003
  0.29834241863741950         0.22233282863743045         0.24799064592965619      -0.11581124835437745         -3.5169848754710173E-002   3.6901623537314202E-002    -6.1508579648551802E-003
  0.29912027804508284         0.22317505908438576         0.24965123422133015      -0.11635378155451220         -3.5663500618782359E-002   3.6912368699390838E-002    -6.1494291930566771E-003
  0.29985986863647496         0.22397356634773741         0.25124199016295135      -0.11686915838620059         -3.6136277453413253E-002   3.6921744927658207E-002    -6.1479373726116091E-003
  0.30056046776941803         0.22472786414387083         0.25275957906955698      -0.11735881574590762         -3.6587736854762888E-002   3.6929873427402102E-002    -6.1464034308162611E-003
  0.30122139089988420         0.22543811994174459         0.25420145884337658      -0.11782146914131911         -3.7016693893587069E-002   3.6939274042116298E-002    -6.1452884772702342E-003
  0.30184199225093788         0.22610364055243901         0.25556422705020099      -0.11825653940779089         -3.7422214208657517E-002   3.6948644034062984E-002    -6.1443556060392689E-003
  0.30242166544384680         0.22672377369092112         0.25684463498564075      -0.11866346189560076         -3.7803391490750460E-002   3.6956858541990698E-002    -6.1433989974503198E-003
  0.30295984409077914         0.22729819590953768         0.25803990637222163      -0.11904174986571663         -3.8159377448034715E-002   3.6964021199471259E-002    -6.1424373274045875E-003
  0.30345600234857006         0.22782662508955140         0.25914742980864652      -0.11939089671427924         -3.8489356596965993E-002   3.6970229535667309E-002    -6.1414879282585492E-003
  0.30390965543313941         0.22830881261851485         0.26016476924563209      -0.11971048239212838         -3.8792581151197783E-002   3.6975574719884871E-002    -6.1405670256771414E-003
  0.30432036009431135         0.22874454031730967         0.26108967229230073      -0.12000008950195838         -3.9068348616263189E-002   3.6980141175681977E-002    -6.1396896911632033E-003
  0.30468771505113434         0.22913361960791753         0.26192007811927770      -0.12025934392136170         -3.9316017098579945E-002   3.6984006518653273E-002    -6.1388698257911455E-003
  0.30501136138862112         0.22947752795726417         0.26264912822374342      -0.12048793339448477         -3.9535013312419209E-002   3.6987239708198894E-002    -6.1381198301939856E-003
  0.30529098291908818         0.22977902290746538         0.26326631064372097      -0.12068557038101735         -3.9724823961625716E-002   3.6989904513039337E-002    -6.1374511713825838E-003
  0.30552630651846635         0.23003248518620420         0.26378700142301131      -0.12085197469037186         -3.9884991843869164E-002   3.6992053982361842E-002    -6.1368734576194781E-003
  0.30571710247542955         0.23023780421741427         0.26421003114349045      -0.12098699664715812         -4.0015158512978530E-002   3.6993734376908012E-002    -6.1363950688826342E-003
  0.30586318502528342         0.23039489413689990         0.26453444640691764      -0.12109039754764611         -4.0114993211337907E-002   3.6994983239099721E-002    -6.1360227968160434E-003
  0.30596441419140574         0.23050369346560612         0.26475951926448965      -0.12116206909658706         -4.0184266014870469E-002   3.6995829439775127E-002    -6.1357618048745993E-003
  0.30602071357400440         0.23056418258850553         0.26488478972559015      -0.12120193649022931         -4.0222825237838822E-002   3.6996293273778333E-002    -6.1356155908272973E-003
  0.30606706664256755         0.23061397419051341         0.26498797956056930      -0.12123476429841996         -4.0254589862465218E-002   3.6996671518995487E-002    -6.1354946393610693E-003
  0.30620860683659645         0.23076595228288480         0.26530335553614370      -0.12133502496716088         -4.0351682090980619E-002   3.6997806178088226E-002    -6.1351221338915981E-003
  0.30646314752554760         0.23103902900725559         0.26587159080722395      -0.12151540130486550         -4.0526658183239778E-002   3.6999769946055264E-002    -6.1344401170237706E-003
  0.30683057228540833         0.23143267427554709         0.26669426648223199      -0.12177592955551962         -4.0780060909806376E-002   3.7002430764602093E-002    -6.1334277144015469E-003
  0.30731063831956740         0.23194603751695242         0.26777349975784059      -0.12211662649640499         -4.1112623437965075E-002   3.7005597744592673E-002    -6.1320546038102445E-003
  0.30790302099560951         0.23257798958960454         0.26911204333830618      -0.12253750646008271         -4.1525301400900425E-002   3.7009022697359416E-002    -6.1302812176391580E-003
  0.30860731823821630         0.23332712001320915         0.27071329490201407      -0.12303856796279934         -4.2019276154114119E-002   3.7012401031845346E-002    -6.1280587945756974E-003
  0.30942305158015720         0.23419172872089689         0.27258129785859148      -0.12361981760040117         -4.2595966412101720E-002   3.7015373528386457E-002    -6.1253294627070026E-003
  0.31034966669421832         0.23516981591098202         0.27472073079248788      -0.12428124520060375         -4.3257023677307070E-002   3.7017528295327104E-002    -6.1220260550865777E-003
  0.31138653383873138         0.23625984930746791         0.27713778161729263      -0.12502289143933837         -4.4004359442834123E-002   3.7021028569753200E-002    -6.1185685833248541E-003
  0.31253294831234668         0.23748466125086079         0.27976867340374384      -0.12584468092438056         -4.4840100309460930E-002   3.7026307859755282E-002    -6.1150566571651251E-003
  0.31378813094469254         0.23882009252087574         0.28267569758673128      -0.12674657788682858         -4.5766644862540291E-002   3.7029738242407129E-002    -6.1108213943367896E-003
  0.31515122863154932         0.24026098984694702         0.28587109290296103      -0.12772850506522196         -4.6786641403021120E-002   3.7030689931911047E-002    -6.1057583554347261E-003
  0.31662131491755707         0.24180374863273019         0.28936249320615753      -0.12879037291488885         -4.7903010292824018E-002   3.7028490894464826E-002    -6.0997539566008570E-003
  0.31819739062747032         0.24345497746048561         0.29313115657802574      -0.12993202308000598         -4.9118934848118204E-002   3.7022426505633033E-002    -6.0926855023305370E-003
  0.31987838454617012         0.24523105144291865         0.29713252136808072      -0.13115327649097430         -5.0437887623306657E-002   3.7011746622152557E-002    -6.0844218545684833E-003
  0.32166315414727775         0.24710052343307226         0.30144907138918597      -0.13245381817279295         -5.1863610053421938E-002   3.6999618142507497E-002    -6.0755927537181724E-003
  0.32355048637003236         0.24905919153336900         0.30609163906540904      -0.13383347739903353         -5.3400201377953149E-002   3.6987353423935519E-002    -6.0664798179999131E-003
  0.32553909844399009         0.25114317861429919         0.31096378618566156      -0.13529171717324215         -5.5051989915003333E-002   3.6968359796451342E-002    -6.0558165672213579E-003
  0.32762763876102907         0.25331346851052516         0.31615492695506076      -0.13682809542682639         -5.6823684375877800E-002   3.6941734492802830E-002    -6.0434350452485729E-003
  0.32981468779409739         0.25556151703911312         0.32168212593111994      -0.13844201303610509         -5.8720315221322178E-002   3.6906554488172122E-002    -6.0291592858385569E-003
  0.33209875906209319         0.25793328207766736         0.32744833227596071      -0.14013224828885393         -6.0747111125454459E-002   3.6868589122214218E-002    -6.0141516605979242E-003
  0.33447830014023378         0.26037034614769000         0.33357896211284688      -0.14189877995644845         -6.2910059901417181E-002   3.6825822343851303E-002    -5.9980335449508707E-003
  0.33695169371523104         0.26290951110969546         0.33998394914698554      -0.14374066053464812         -6.5215299017191641E-002   3.6771807967589942E-002    -5.9795161923079055E-003
  0.33951725868456162         0.26551710975250598         0.34672957571299085      -0.14565575918898371         -6.7669073781178007E-002   3.6705536011882686E-002    -5.9583885915097199E-003
  0.34217325129908682         0.26821752267095550         0.35377753222513514      -0.14764297639844060         -7.0278415830136221E-002   3.6634245665923479E-002    -5.9361345773224434E-003
  0.34491786634824717         0.27098086187435055         0.36117957313292431      -0.14970047993026656         -7.3050623451125923E-002   3.6554338246138275E-002    -5.9120297089152573E-003
  0.34774923838702781         0.27383406278770817         0.36887030365412293      -0.15182676790909169         -7.5993637049012713E-002   3.6459167195906854E-002    -5.8846899073411929E-003
  0.35066544300386182         0.27673932482017594         0.37692358903527245      -0.15401902805372489         -7.9115542220412782E-002   3.6350284975003644E-002    -5.8544184474758256E-003
  0.35366449812860890         0.27972041574135492         0.38530899190384632      -0.15627471182310568         -8.2425110804814822E-002   3.6236500056934802E-002    -5.8230687392675567E-003
  0.35674436537972298         0.28276636097237606         0.39402011302359391      -0.15859077985403078         -8.5931582361114478E-002   3.6104299184815197E-002    -5.7877709679650747E-003
  0.35990295144969175         0.28586337308767923         0.40308254754854261      -0.16096361236681611         -8.9644669177116248E-002   3.5954485164877266E-002    -5.7486549883625703E-003
  0.36313810952780728         0.28901900374230960         0.41250226684135860      -0.16338907411342687         -9.3574617539504273E-002   3.5798143102369832E-002    -5.7080892621220337E-003
  0.36644764075930092         0.29222141923698913         0.42226795529045702      -0.16586266367002900         -9.7732293303155485E-002   3.5620169397364981E-002    -5.6627761865680366E-003
  0.36982929573985091         0.29546749036850756         0.43239109409943610      -0.16837892835047372        -0.10212901981295563        3.5425113880361056E-002    -5.6136530606578361E-003
  0.37328077604444676         0.29876212570992861         0.44287419828211028      -0.17093174487438559        -0.10677670995868513        3.5217110541738060E-002    -5.5615947616962300E-003
  0.37679973578957149         0.30209185010098649         0.45372071260067015      -0.17351428595085305        -0.11168789445479929        3.4984321831637459E-002    -5.5039170236141364E-003
  0.38038378322764010         0.30545654174366177         0.46492079329593483      -0.17611866834192788        -0.11687563013437555        3.4738755207796408E-002    -5.4432427380730446E-003
  0.38403048237261056         0.30885068076191746         0.47649304087838545      -0.17873601803194691        -0.12235356414202733        3.4469862871287782E-002    -5.3771348808118267E-003
  0.38773735465566206         0.31227179957309575         0.48843319030657195      -0.18135628361726147        -0.12813588600667894        3.4180078412467875E-002    -5.3060587446519180E-003
  0.39150188060981611         0.31571137902712071         0.50075758441623863      -0.18396735452911905        -0.13423699382379789        3.3871078373415076E-002    -5.2303187923634399E-003
  0.39532150158235474         0.31916315247786908         0.51345173713237346      -0.18655855801661894        -0.14067298823728708        3.3535723230576152E-002    -5.1481721160872487E-003
  0.39919362147387194         0.32263531879407903         0.52653042436237307      -0.18911359074129652        -0.14745869051480692        3.3182487337759511E-002    -5.0614872592859243E-003
  0.40311560850277706         0.32611222935181500         0.53997511411456833      -0.19161687240416087        -0.15461040826613515        3.2800042346925941E-002    -4.9675002399862164E-003
  0.40708479699405031         0.32960164881233889         0.55381184830865204      -0.19405047872586206        -0.16214452662528456        3.2398512960750428E-002    -4.8684810786604263E-003
  0.41109848919103437         0.33308342151024783         0.56802468989271637      -0.19639401625836908        -0.17007746901493045        3.1967150474925154E-002    -4.7617483835365165E-003
  0.41515395708903141         0.33655973024863073         0.58264075375727331      -0.19862501322168702        -0.17842581765172411        3.1513336520434379E-002    -4.6489296853823399E-003
  0.41924844428945907         0.34001256475476088         0.59765610390079138      -0.20071838568872669        -0.18720598581475711        3.1030998233639914E-002    -4.5284182101792024E-003
  0.42337916787330426         0.34346630318624138         0.61304062448898700      -0.20264624344316767        -0.19643401792709447        3.0521085512282494E-002    -4.4002850363743058E-003
  0.42754332029260317         0.34692067766062029         0.62880704987030822      -0.20437765815384804        -0.20612533373857472        2.9985476984603666E-002    -4.2648291346894787E-003
  0.43173807127866032         0.35032988595560466         0.64498200317440268      -0.20587852840405155        -0.21629442605505667        2.9418700116600135E-002    -4.1205327753863971E-003
  0.43596056976571024         0.35369317092210945         0.66159111086794686      -0.20711189656406265        -0.22695484563042956        2.8824584084035342E-002    -3.9681594396754156E-003
  0.44020794582871497         0.35709092730450814         0.67852414105154868      -0.20803531120412388        -0.23811732242998787        2.8201631339019099E-002    -3.8071515248253945E-003
  0.44447731263397910         0.36042500013836731         0.69589272820185510      -0.20860471067365990        -0.24979164437477414        2.7547687084224781E-002    -3.6367718357200461E-003
  0.44876576840125731         0.36368965378499379         0.71371119095236879      -0.20877091514738405        -0.26198401452154807        2.6863149311742707E-002    -3.4569098475388622E-003
  0.45307039837602125         0.36699567617086631         0.73184785280570819      -0.20848169861666160        -0.27469782285114508        2.6148199641475762E-002    -3.2673920784052550E-003
  0.45738827681054384         0.37022541330613251         0.75046928286397296      -0.20767975615886430        -0.28793148635357607        2.5402800132076214E-002    -3.0679733666945036E-003
  0.46171646895245599         0.37341948221945859         0.76955192231231329      -0.20630474662184961        -0.30167901131110819        2.4626723332105950E-002    -2.8583337476986116E-003
  0.46605203303942327         0.37664662459392495         0.78905664992307978      -0.20429387602854066        -0.31592922616613289        2.3819551398176705E-002    -2.6380618438089417E-003
  0.47039202229858734         0.37986268939707896         0.80928211518587856      -0.20159183340959547        -0.33067608207103738        2.2983398693773024E-002    -2.4074057713015266E-003
  0.47473348694941242         0.38211564101134932         0.83065114809629093      -0.19799916095404363        -0.34590403260160191        2.2124990128217763E-002    -2.1463871094089156E-003
  0.47907347620857649         0.38397214487712128         0.85123952291530380      -0.19369578623373113        -0.36139440647554216        2.1209533658080378E-002    -1.8769809684002813E-003
  0.48340904029554377         0.38590294529488262         0.87210895715477732      -0.18842022298305755        -0.37738282516030330        2.0260665682361248E-002    -1.6013381440513385E-003
  0.48773723243745593         0.38785600006912985         0.89319766227502173      -0.18214109030714520        -0.39366363298152507        1.9278917818509194E-002    -1.3166690531033372E-003
  0.49205511087197851         0.38963618703445863         0.91470121346030508      -0.17483265663870054        -0.41022180910007777        1.8263298528429651E-002    -1.0216635225834209E-003
  0.49635974084674245         0.39140762529028583         0.93637376079785739      -0.16636916890061332        -0.42692351086297142        1.7214822040621341E-002    -7.1612608625223721E-004
  0.50064819661402071         0.39298214212735011         0.95844835465565814      -0.15671321176578062        -0.44369119862177170        1.6134017750611691E-002    -3.9981053203341950E-004
  0.50491756341928473         0.39445731583730725         0.98075047319758646      -0.14580712940849247        -0.46042991332540595        1.5020150669055918E-002    -7.2399776821287752E-005
  0.50916493948228947         0.39576920485987632          1.0033263981955953      -0.13360531417841640        -0.47700969385976455        1.3872820651758763E-002     2.6627916540057075E-004
  0.51338743796933950         0.39691506475021721          1.0262140710397689      -0.12009058848183898        -0.49330960088982473        1.2695383388443258E-002     6.1572332546406226E-004
  0.51758218895539654         0.39793171389653464          1.0492802804791248      -0.10523847665718622        -0.50918764792841842        1.1485749338699978E-002     9.7630595231183205E-004
  0.52174634137469555         0.39872217890265571          1.0726528290117183       -8.9058377145156964E-002   -0.52449132592103742        1.0245108620160339E-002     1.3478062811852153E-003
  0.52587706495854070         0.39941148642068186          1.0961499854788714       -7.1583439220975126E-002   -0.53907298800180303        8.9752802960807593E-003     1.7298946345434400E-003
  0.52997155215896830         0.39983004044438236          1.1199426095919400       -5.2849885067377700E-002   -0.55278253714078696        7.6751459131106856E-003     2.1226414611117683E-003
  0.53402702005696545         0.40016544749414940          1.1437963623523169       -3.2941392419094245E-002   -0.56546488380004623        6.3479135821972385E-003     2.5254244546046097E-003
  0.53804071225394945         0.40019898197219050          1.1679349769705352       -1.1945638046352514E-002   -0.57698214765917921        4.9925651468488742E-003     2.9382276193305580E-003
  0.54200990074522271         0.40015972926509602          1.1920549880561542        1.0011673362316093E-002   -0.58719881322061229        3.6116706765433946E-003     3.3604755065469102E-003
  0.54593188777412782         0.39980769570616742          1.2164432779161460        3.2796715577547458E-002   -0.59600628726636051        2.2057177866163201E-003     3.7918479193885203E-003
  0.54980400766564508         0.39937273375300469          1.2407350408552469        5.6251328186944533E-002   -0.60329853731861971        7.7636272873154836E-004     4.2318398344659393E-003
  0.55362362863818371         0.39861761579988675          1.2653018092088302        8.0201347021029934E-002   -0.60901492217269060       -6.7506618836151670E-004     4.6799323622672643E-003
  0.55738815459233770         0.39779816949502772          1.2896151001022289       0.10446712675431913        -0.61310180367478462       -2.1458534809925302E-003     5.1354651143671534E-003
  0.56109502687538926         0.39662641434932927          1.3142840933670594       0.12885902141241101        -0.61553281032099827       -3.6372071777087660E-003     5.5980970368744512E-003
  0.56474172602035966         0.39540198706244661          1.3386184065242051       0.15316661824762159        -0.61642267720075661       -5.1435770383600572E-003     6.0667529255021575E-003
  0.56832577345842827         0.39386450438937343          1.3631080540189195       0.17724778565548202        -0.61563945697450695       -6.6646496285343512E-003     6.5409320552876835E-003
  0.57184473320355300         0.39222491399217213          1.3873877631644826       0.20092032484041142        -0.61328069288807474       -8.2002700812626901E-003     7.0200417995329740E-003
  0.57529621350814886         0.39033009805431973          1.4116267787457923       0.22401964774444769        -0.60941558064388335       -9.7431922351340749E-003     7.5027842554082798E-003
  0.57867786848869884         0.38831773505314204          1.4356136166991043       0.24638155567023429        -0.60433604930829343       -1.1295498375901460E-002     7.9887399269691767E-003
  0.58198739972019253         0.38604925101808091          1.4595978962568108       0.26789559152212405        -0.59801229669672318       -1.2855417686309828E-002     8.4770599343774976E-003
  0.58522255779830801         0.38368297273626578          1.4831866512504128       0.28846458510953504        -0.59071432334140173       -1.4414145795307521E-002     8.9662718624968357E-003
  0.58838114386827678         0.38113951997860029          1.5065595973254904       0.30801149800699967        -0.58225692168761090       -1.5972644282856600E-002     9.4557546572636812E-003
  0.59146101111939087         0.37838713919269518          1.5298068232488653       0.32648210830930247        -0.57303389888438871       -1.7534761263222370E-002     9.9450445025575946E-003
  0.59446006624413794         0.37556216209996657          1.5525685801901901       0.34382601491716674        -0.56317384283334515       -1.9086545781961967E-002     1.0432199429834489E-002
  0.59737627086097189         0.37257492278966681          1.5750244033701892       0.36003026388768550        -0.55280712185676162       -2.0624588541519780E-002     1.0916218940871294E-002
  0.60020764289975259         0.36950793719054198          1.5970409785960560       0.37509261312673486        -0.54203550960454239       -2.2158760209654516E-002     1.1396935139288522E-002
  0.60295225794891294         0.36625995083414387          1.6188039096061637       0.38902475829613614        -0.53098813693537950       -2.3678713720374063E-002     1.1872727493087223E-002
  0.60560825056343814         0.36299620503047364          1.6399304590105492       0.40186111871874686        -0.51982370697325542       -2.5175151078966840E-002     1.2342113029439394E-002
  0.60817381553276872         0.35968812447247067          1.6604898569216271       0.41362788978571174        -0.50860891205306769       -2.6644605225727345E-002     1.2804017858113560E-002
  0.61064720910776593         0.35622996544363056          1.6807371607321220       0.42437704840238322        -0.49745394352637362       -2.8095852182957532E-002     1.3258040080289621E-002
  0.61302675018590658         0.35277892311013548          1.7003091407285580       0.43414677381300359        -0.48640424062493259       -2.9523701925987935E-002     1.3702940590334499E-002
  0.61531082145390237         0.34928417036054749          1.7193273663269648       0.44301639756221239        -0.47562543555356451       -3.0914517924750102E-002     1.4137017546801639E-002
  0.61749787048697069         0.34581274409401253          1.7376449930514783       0.45101976847261305        -0.46510844864342199       -3.2264919330774681E-002     1.4559219426050065E-002
  0.61958641080400967         0.34242305669141099          1.7551357438888258       0.45822573347647610        -0.45493269081688192       -3.3571628796946952E-002     1.4968481199957730E-002
  0.62157502287796740         0.33898271089086768          1.7721201933791688       0.46468789546238781        -0.44513526898474803       -3.4842525072995130E-002     1.5364236905898096E-002
  0.62346235510072201         0.33554667412217948          1.7884739035949273       0.47046348969308655        -0.43575514987579267       -3.6075531460438647E-002     1.5745479492237258E-002
  0.62524712470182964         0.33224268318061606          1.8039161326533626       0.47561124917883679        -0.42683418532099365       -3.7255030585891830E-002     1.6110629485036297E-002
  0.62692811862052944         0.32902061402147148          1.8185927556777264       0.48017828787130412        -0.41838429314321840       -3.8378041590651342E-002     1.6458747227298169E-002
  0.62850419433044269         0.32590145569110152          1.8324708652671944       0.48421751099775240        -0.41041781726799975       -3.9441691413849247E-002     1.6788895271518955E-002
  0.62997428061645044         0.32298286275613908          1.8453187539656430       0.48772711897752385        -0.40284343690550878       -4.0443253254328161E-002     1.7100173748044904E-002
  0.63133737830330716         0.32020695964157231          1.8573055918002142       0.49059985497726188        -0.39603496592438625       -4.1380171164935198E-002     1.7391723984817958E-002
  0.63259256093565308         0.31755278899957418          1.8684872106375152       0.49318515027858739        -0.38983645764291630       -4.2255599156016538E-002     1.7662897771839818E-002
  0.63373897540926838         0.31499768598952177          1.8789179517514472       0.49546297445570353        -0.38420927558054918       -4.3074023939473099E-002     1.7913131557619741E-002
  0.63477584255378150         0.31267518496703450          1.8883109470225101       0.49746309807266714        -0.37914819997370186       -4.3819589398534108E-002     1.8141253524052874E-002
  0.63570245766784250         0.31058140084814589          1.8966959661168217       0.49919501081512646        -0.37463600408159681       -4.4490285282275423E-002     1.8346630801081457E-002
  0.63651819100978346         0.30870861960553969          1.9041110869541324       0.50067989891728237        -0.37067399283378688       -4.5084265277702179E-002     1.8528656121880576E-002
  0.63722248825239025         0.30706932208370719          1.9105385595417550       0.50192747161241957        -0.36725528582811207       -4.5599864286833158E-002     1.8686776475099278E-002
  0.63781487092843236         0.30567439998915780          1.9159629100251911       0.50295667218903162        -0.36438612018324079       -4.6035602962070980E-002     1.8820496407429860E-002
  0.63829493696259143         0.30453311458090265          1.9203710376362295       0.50377547218155594        -0.36206382311419899       -4.6390190005508876E-002     1.8929379711204397E-002
  0.63866236172245217         0.30365303645793112          1.9237522786676760       0.50439101064302916        -0.36028596794415435       -4.6662524244308431E-002     1.9013050827266741E-002
  0.63891690241140331         0.30303998761937462          1.9260984845796387       0.50481349625520000        -0.35905538248332303       -4.6851708712062561E-002     1.9071200810702817E-002
  0.63905844260543221         0.30269790099267796          1.9274044623029389       0.50504666580271051        -0.35837124440498064       -4.6957104988150790E-002     1.9103606457733950E-002
  0.63911144943177212         0.30256956897603449          1.9278937986252183       0.50513364114080073        -0.35811504210752809       -4.6996614689337163E-002     1.9115756210990525E-002
  0.63919615796928375         0.30236423534538159          1.9286760714562661       0.50527228207395369        -0.35770565154681766       -4.7059799082486538E-002     1.9135188405246240E-002
  0.63934851638582291         0.30199414069310004          1.9300839478136405       0.50552056081005137        -0.35696944010782838       -4.7173593295432997E-002     1.9170192563095319E-002
  0.63956849215269207         0.30146872533336883          1.9320895148049217       0.50587617043745470        -0.35590649141847086       -4.7338268787630505E-002     1.9220864785231339E-002
  0.63985599356926537         0.30078022543199096          1.9347105218956349       0.50633801999688299        -0.35451870697126814       -4.7554383535833897E-002     1.9287401106579175E-002
  0.64021089635526451         0.29992542755131518          1.9379513708777796       0.50689876240473963        -0.35280435507586794       -4.7823849121753713E-002     1.9368380526047248E-002
  0.64063304620145922         0.29890163743986203          1.9418140555186225       0.50755910473901555        -0.35076929541652047       -4.8143603318642279E-002     1.9462501490255232E-002
  0.64112225930222522         0.29770564189930054          1.9463009478644422       0.50830953617622321        -0.34841230346456764       -4.8514063409225233E-002     1.9571396318812957E-002
  0.64167832255931034         0.29633370994012681          1.9514147933830905       0.50914722313859007        -0.34573724069123835       -4.8935647484576655E-002     1.9695222435780819E-002
  0.64230099371582283         0.29478159366949797          1.9571587155907890       0.51005846381590714        -0.34273920537142444       -4.9408741598201605E-002     1.9834102551400914E-002
  0.64299000147779051         0.29304452275215209          1.9635362444821696       0.51104222484156714        -0.33942695043579396       -4.9933635359047657E-002     1.9988113780749946E-002
  0.64374504563936197         0.29111706168185619          1.9705514417158567       0.51209628212937564        -0.33581467739000365       -5.0510714843091963E-002     2.0157355519256563E-002
  0.64456579721695684         0.28894497796648161          1.9782859847867624       0.51330611691044792        -0.33193640055722107       -5.1150869811911089E-002     2.0342077641661030E-002
  0.64545189859432983         0.28656028720658799          1.9866538731063819       0.51378860215630673        -0.32680807327326367       -5.1851002002222951E-002     2.0542313840162939E-002
  0.64640296367932970         0.28396073148914902          1.9956776557128040       0.51541759747325144        -0.32266205913615909       -5.2606047119996543E-002     2.0758109756527345E-002
  0.64741857807266456         0.28113888860894781          2.0053627949215840       0.51655443107444232        -0.31790199289097731       -5.3416511122270721E-002     2.0989606997213341E-002
  0.64849829924878577         0.27808662865518519          2.0157149871879807       0.51773014152977026        -0.31270819691550733       -5.4282919066870390E-002     2.1236943499389541E-002
  0.64964165674890495         0.27483080298024942          2.0266381459053537       0.51882782299393204        -0.30707241764288468       -5.5205813806176833E-002     2.1500262306598922E-002
  0.65084815238611071         0.27134954911474601          2.0381742410912063       0.51973377248976904        -0.30122157236521407       -5.6185757094492271E-002     2.1779713172178933E-002
  0.65211726046252327         0.26761337824089221          2.0503863755650555       0.52057492134618188        -0.29520976946256383       -5.7223326110943620E-002     2.2075452190700298E-002
  0.65344842799840885         0.26362386916189245          2.0632460941095356       0.52135646641108080        -0.28897381534106814       -5.8318936734129877E-002     2.2387575712445970E-002
  0.65484107497316490         0.25940982316689370          2.0766420505050145       0.52205521112890585        -0.28251570132836440       -5.9473743022154198E-002     2.2716455490124205E-002
  0.65629459457807537         0.25486932939667295          2.0907978152613125       0.52267873770560236        -0.27587122769200234       -6.0694923555892649E-002     2.3062009073014453E-002
  0.65780835348073019         0.24988119616846399          2.1058700074490093       0.52321327205210832        -0.26903627075976538       -6.2006969211671030E-002     2.3424295642570977E-002
  0.65938169210099795         0.24460921708245956          2.1215483819312388       0.52342608135089397        -0.26174744288042257       -6.3382083836414027E-002     2.3803665303287272E-002
  0.66101392489842947         0.23901657784940952          2.1379101581131930       0.52380326266918398        -0.25464711606464407       -6.4821006593162186E-002     2.4200341356284440E-002
  0.66270434067097228         0.23313212026068988          2.1548305017777105       0.52396002057340174        -0.24735041945333827       -6.6324450936003809E-002     2.4614517364199565E-002
  0.66445220286486339         0.22690757312633206          2.1724228147518998       0.52392673815925528        -0.23982572150021367       -6.7893116940330941E-002     2.5046385872104903E-002
  0.66625674989556760         0.22035575966999280          2.1906103990226531       0.52376565345563186        -0.23219842521440456       -6.9527698984661088E-002     2.5496143678315493E-002
  0.66811719547962112         0.21345862098391993          2.2093998819550351       0.52343046271486837        -0.22445670312524008       -7.1228918567836114E-002     2.5963995454931648E-002
  0.67003272897723598         0.20585043223147401          2.2293559564318683       0.52302480470857016        -0.21672655637304047       -7.3056366359229130E-002     2.6448352195204253E-002
  0.67200251574551739         0.19785148540555991          2.2499306701768873       0.52214531847957579        -0.20856655595674109       -7.4955597758552817E-002     2.6951019443356414E-002
  0.67402569750213859         0.18945116337134887          2.2711174069781577       0.52145563797920191        -0.20074997648238355       -7.6926833073568568E-002     2.7472260977355261E-002
  0.67610139269931580         0.18063438760090283          2.2928583396884319       0.52044582329170863        -0.19278608378176842       -7.8970757622643245E-002     2.8012270069338169E-002
  0.67822869690792098         0.17139619660871180          2.3152509756907480       0.51922325673255254        -0.18471873323585791       -8.1088040224507635E-002     2.8571243413402149E-002
  0.68040668321156239         0.16170186859144808          2.3382116452900119       0.51784484745130821        -0.17666516115248970       -8.3280368361875495E-002     2.9149328392404042E-002
  0.68263440261046604         0.15104818909836895          2.3624564311600684       0.51628590262328000        -0.16862100848474640       -8.5632070665587132E-002     2.9742190205830191E-002
  0.68491088443497650         0.13989500562008866          2.3872828748155692       0.51456707995793860        -0.16061199991054878       -8.8063321715303872E-002     3.0354326289922979E-002
  0.68723513676850168         0.12823925322215024          2.4126425665778006       0.51256288624356716        -0.15251496308011150       -9.0574760063264592E-002     3.0985956144583750E-002
  0.68960614687971422         0.11605617875246982          2.4385439575304595       0.51044004862349712        -0.14451723165613123       -9.3166939881066710E-002     3.1637255497689455E-002
  0.69202288166382275         0.10331953505669678          2.4650032824789472       0.50824474921002150        -0.13669799490116530       -9.5840357546158245E-002     3.2308402672865083E-002
  0.69448428809272023          8.9496329440336392E-002     2.4926968332383455       0.50583421092618830        -0.12890804737055012       -9.8679187904327351E-002     3.2992816937710279E-002
  0.69698929367381302          7.4910444088341049E-002     2.5210284740162274       0.50325786806968598        -0.12118367875764433      -0.10163741049620870          3.3694430256385563E-002
  0.69953680691733156          5.9670659063083525E-002     2.5499456539992003       0.50052633790147583        -0.11355118143895090      -0.10468368939532807          3.4415953438479162E-002
  0.70212571781191824          4.3786414704234430E-002     2.5793319740547029       0.49764908373215044        -0.10602358621922436      -0.10781834579063523          3.5157529564563590E-002
  0.70475489830828519          2.7267563510849878E-002     2.6090664756248310       0.49463239771945999         -9.8609725434390338E-002 -0.11104159152204668          3.5919299175142277E-002
  0.70742320281073257          9.1626249387049968E-003     2.6404435150693280       0.49148450347968275         -9.1318259471434682E-002 -0.11448869542128086          3.6686676048550790E-002
  0.71012946867631110         -9.7006792536492789E-003     2.6720489394129090       0.48821309138872981         -8.4156695552170091E-002 -0.11805033409238268          3.7471789456824320E-002
  0.71287251672141305         -2.9402824248075755E-002     2.7043140185841459       0.48482643460960784         -7.7132307961907093E-002 -0.12170780981134878          3.8276784130096581E-002
  0.71565115173557081         -4.9802699862834018E-002     2.7366609684204812       0.48133194049564920         -7.0249838279031029E-002 -0.12546104565693678          3.9101748649801447E-002
  0.71846416300223770         -7.1496601173465138E-002     2.7700001467631745       0.47773925650254634         -6.3515557269759132E-002 -0.12937858271836170          3.9937101349732274E-002
  0.72131032482632562         -9.4800674931327905E-002     2.8043368808948426       0.47405604703478793         -5.6933380472981326E-002 -0.13352525827239570          4.0773937935389831E-002
  0.72418839706826987        -0.11902234238065384          2.8390604219861508       0.47029078882810815         -5.0506712178479657E-002 -0.13777532491433914          4.1629980309668718E-002
  0.72709712568438645        -0.14408823391645340          2.8738120964038867       0.46645156696262813         -4.4238244926913917E-002 -0.14212828690253021          4.2505255272738261E-002
  0.73003524327328873        -0.17020350813042348          2.9089411916812455       0.46254703987149060         -3.8130460994506815E-002 -0.14659854326574850          4.3397150739304967E-002
  0.73300146962812396        -0.19876691756100692          2.9455244276876944       0.45858344704653758         -3.2183529686670348E-002 -0.15140882394507374          4.4266749813707193E-002
  0.73599451229438961        -0.22838708994576878          2.9823553611102231       0.45457174897029506         -2.6400592963962438E-002 -0.15632980175708919          4.5154265299995125E-002
  0.73901306713308579        -0.25892395056385142          3.0188591894307564       0.45051786773265745         -2.0781224797849690E-002 -0.16136040542711241          4.6059650445661578E-002
  0.74205581888895988        -0.29059387226936689          3.0556317228041188       0.44642830834687042         -1.5324060971124404E-002 -0.16649932237804962          4.6982885425205484E-002
  0.74512144176359385        -0.32521290449350210          3.0935708950083196       0.44231126559208356         -1.0029429185595240E-002 -0.17204799075937305          4.7859680260127699E-002
  0.74820859999308542        -0.36123755402078761          3.1320081532530857       0.43817304157739279         -4.8959611418575577E-003 -0.17772688793825178          4.8749607630452343E-002
  0.75131594843007266        -0.39808840800033501          3.1692483630722217       0.43402029875822445          7.7550761490935427E-005 -0.18352130043834194          4.9655311773736166E-002
  0.75444213312984543        -0.43639831130639944          3.2070694201805887       0.42985931562871599          4.8931245848479188E-003 -0.18943094525672313          5.0576269578757993E-002
  0.75758579194029152        -0.47819341829028283          3.2453927035183243       0.42569532187490944          9.5530494366724561E-003 -0.19584003546613848          5.1414113062760669E-002
  0.76074555509541786        -0.52152699857088758          3.2840955864965125       0.42153500194626869          1.4059164757361187E-002 -0.20237180020608844          5.2264998833198531E-002
  0.76392004581219020        -0.56573021887863750          3.3212103082597544       0.41738278518956407          1.8414346256990677E-002 -0.20902349718303717          5.3128765127688223E-002
  0.76710788089042958        -0.61192364821406053          3.3584707074439977       0.41324364751742937          2.2621752070460216E-002 -0.21587353472261073          5.3980775007456828E-002
  0.77030767131550526        -0.66209748753309761          3.3964964252719199       0.40912251094030883          2.6683939731428158E-002 -0.22323464489746345          5.4726238494759702E-002
  0.77351802286356075        -0.71346617941886126          3.4333151063812783       0.40502314800917671          3.0604369034044038E-002 -0.23072185763806105          5.5481029912659692E-002
  0.77673753670901036        -0.76620606597435204          3.4693764275057517       0.40094955538242294          3.4386373887149962E-002 -0.23833127369302826          5.6245000169217886E-002
  0.77996481003404017        -0.82164782086746613          3.5041619992382214       0.39690589715402469          3.8033097539825339E-002 -0.24631128525628401          5.6928560071210318E-002
  0.78319843663984845        -0.88140318463176537          3.5404779526353414       0.39289521200169975          4.1548188416209691E-002 -0.25473439043953960          5.7505601567308134E-002
  0.78643700755935986        -0.94133622639906800          3.5727747623968278       0.38892069221462894          4.4935027161133290E-002 -0.26328421498362203          5.8087432712261890E-002
  0.78967911167114557         -1.0030875001267918          3.6047983912708332       0.38498541616332371          4.8197130389504877E-002 -0.27195549686720483          5.8674018819618312E-002
  0.79292333631428158         -1.0697380299340828          3.6358055890664644       0.38109174393041079          5.1338182069997768E-002 -0.28128971082176940          5.9039272991359276E-002
  0.79616826790387885         -1.1387263770985210          3.6654289387922079       0.37724223053877570          5.4361601221680378E-002 -0.29088902831878904          5.9347741951639769E-002
  0.79941249254701485         -1.2087568641009987          3.6928206848532721       0.37343862085436430          5.7271208050662242E-002 -0.30061176390715005          5.9655860717443568E-002
  0.80265459665880057         -1.2804524169693567          3.7166838446973367       0.36968374912417479          6.0070099806999538E-002 -0.31063424819630053          5.9875355153692349E-002
  0.80589316757831198         -1.3593567744094219          3.7420032387206241       0.36597879037371217          6.2761986271832521E-002 -0.32139760553971314          5.9791363441062693E-002
  0.80912679418412026         -1.4369901873365971          3.7606552735033683       0.36232380675073450          6.5351146336474514E-002 -0.33228424100430676          5.9701377188447854E-002
  0.81235406750915007         -1.5162697241465470          3.7779046040418036       0.35872362756754822          6.7839276129601056E-002 -0.34328589500311590          5.9605755995655457E-002
  0.81557358135459967         -1.6010567368911812          3.7921183348791834       0.35517711089917675          7.0230565525941313E-002 -0.35507355812146285          5.9123597598603389E-002
  0.81878393290265516         -1.6881416471278103          3.8026965631130234       0.35168564349255116          7.2528573774477578E-002 -0.36724139509345910          5.8482284716293187E-002
  0.82198372332773084         -1.7760098177713382          3.8104327687898043       0.34825013476432076          7.4736269864648208E-002 -0.37951969836568172          5.7829683700831552E-002
  0.82517155840597023         -1.8637073342211092          3.8105864106706218       0.34487142063703424          7.6856857511637622E-002 -0.39218706865814856          5.6977048841523478E-002
  0.82834604912274257         -1.9602750718827902          3.8104323015065131       0.34154984541575706          7.8893503260742209E-002 -0.40574830470359585          5.5589581484373374E-002
  0.83150581227786891         -2.0533912745820437          3.8019993540759947       0.33828676029559074          8.0848851634334917E-002 -0.41941139474765754          5.4185538680182180E-002
  0.83464947108831500         -2.1455763661794420          3.7886058839868459       0.33508314314211107          8.2725472814277029E-002 -0.43316440702422432          5.2766433327973969E-002
  0.83777565578808777         -2.2471301869860865          3.7717689492819853       0.33193658166069862          8.4527505773260958E-002 -0.44805582814368250          5.0519069068484787E-002
  0.84088300422507500         -2.3446802503417072          3.7452094001415501       0.32884967831231227          8.6256782731056608E-002 -0.46320273621922614          4.8121531074319296E-002
  0.84397016245456657         -2.4423959283061278          3.7154313536085151       0.32582193643058721          8.7916001527934357E-002 -0.47842386063572528          4.5705641075831444E-002
  0.84703578532920054         -2.5394516674046343          3.6751231204881005       0.32285328283911474          8.9507928160774589E-002 -0.49438320719920931          4.2656331659780111E-002
  0.85007853708507464         -2.6406535404843039          3.6289835816751239       0.31994441230777926          9.1034843207904448E-002 -0.51108279036259607          3.8967856843078824E-002
  0.85309709192377081         -2.7378727837476440          3.5765794990889699       0.31709451495573510          9.2499359909134951E-002 -0.52783480429632001          3.5260613327872448E-002
  0.85609013459003647         -2.8266205035763616          3.5120163797127164       0.31430385932869231          9.3903715858783723E-002 -0.54487745151592981          3.1261098831827733E-002
  0.85905636094487170         -2.9272411504035372          3.4423907229912283       0.31157227471949128          9.5250232921720676E-002 -0.56316034831110984          2.5925304291455536E-002
  0.86199447853377398         -3.0142341623494113          3.3612719107131950       0.30889946367327692          9.6541063714636249E-002 -0.58146624270453739          2.0575181227983214E-002
  0.86490320714989055         -3.0929089641595913          3.2724511155622764       0.30628534065318913          9.7778314668574839E-002 -0.59977643677038450          1.5216093285989329E-002
  0.86778127939183480         -3.1823721311517232          3.1752275473880669       0.30372942883407461          9.8964022101016971E-002 -0.61941666173929411          8.0600543038461536E-003
  0.87062744121592273         -3.2513630065928707          3.0642230323333712       0.30123131897588495         0.10010026423983732      -0.63922231353263548          6.5898993225851910E-004
  0.87344045248258961         -3.3149691731280466          2.9488906171700284       0.29879154824051873         0.10118856770420348      -0.65899212978542898         -6.7370068780682468E-003
  0.87621908749674737         -3.3734371697704932          2.8214120679598627       0.29640871279758368         0.10223108068508585      -0.67963954666801896         -1.5689857240143962E-002
  0.87896213554184932         -3.4199100617872271          2.6832920944974044       0.29408292802390384         0.10322952170109478      -0.70079981940716840         -2.5596219520316432E-002
  0.88166840140742786         -3.4583864164855767          2.5415398250815775       0.29181386135174603         0.10418542934670447      -0.72187558441734678         -3.5471650995971105E-002
  0.88433670590987523         -3.4722922647341772          2.3882965464212451       0.28960087963811465         0.10510048528240008      -0.74336813298698790         -4.6485418737121365E-002
  0.88696588640624219         -3.4845301803497994          2.2255916807497913       0.28744372341409163         0.10597630557802962      -0.76559396496118726         -5.9373245499567129E-002
  0.88955479730082887         -3.4817120192042958          2.0607702716325482       0.28534171051944812         0.10681443544701627      -0.78767854997920184         -7.2187887268398865E-002
  0.89210231054434741         -3.4414081344181131          1.8917980002253492       0.28329536355967416         0.10761595696145589      -0.80978140669581844         -8.5525438766677508E-002
  0.89460731612544020         -3.4067220542729322          1.7116835522704861       0.28130269517909140         0.10838272140597657      -0.83263149376263801        -0.10185101559692022     
  0.89706872255433767         -3.3445462886578130          1.5345474079996828       0.27936415863434710         0.10911592438041877      -0.85527747460457171        -0.11803932920288318     
  0.89948545733844620         -3.2445939010748290          1.3631739145346962       0.27747960737722216         0.10981658795942732      -0.87769356409688049        -0.13407312239624902     
  0.90185646744965875         -3.1503420230028967          1.1790696860835228       0.27564823604924182         0.11048605956137869      -0.90050547432709949        -0.15407493486619545     
  0.90418071978318393         -3.0192069371591010          1.0074719822024187       0.27386963403227105         0.11112558854070000      -0.92306841660073857        -0.17397650061299025     
  0.90645720160769439         -2.8546752085675617         0.84898870049825115       0.27214322725195328         0.11173626386342748      -0.94533646856302389        -0.19362803465808603     
  0.90868492100659803         -2.6898964817156790         0.68309657286389758       0.27046872609984313         0.11231920308828518      -0.96733570537062152        -0.21677508428559289     
  0.91086290731023944         -2.4874310726566460         0.53964670280875904       0.26884583192742872         0.11287531863131764      -0.98901688517142039        -0.24055277574173112     
  0.91299021151884463         -2.2561932819891428         0.41654452720642060       0.26727395596579850         0.11340564234718910       -1.0103443248822761        -0.26395237798235083     
  0.91506590671602184         -2.0208212390614770         0.29318266849048580       0.26575266822119559         0.11391118867299407       -1.0308414645076662        -0.29014069580215801     
  0.91708908847264303         -1.7543222173671307         0.20127168085693964       0.26428159535132500         0.11439282334885967       -1.0506970873317931        -0.31767419353212389     
  0.91905887524092444         -1.4634135116898559         0.13810284265033579       0.26286038013141338         0.11485142021770431       -1.0701559598373143        -0.34466680947927542     
  0.92097440873853931         -1.1677027377811005          8.2367141095544660E-002  0.26148869540447295         0.11528776576500076       -1.0884429718334026        -0.37356520943789739     
  0.92283485432259282        -0.85491531592268188          6.0405020950279331E-002  0.26016608650496842         0.11570265702138381       -1.1055340305966226        -0.40437802161749575     
  0.92463940135329703        -0.52256223188411433          7.8845657211182862E-002  0.25889213724753446         0.11609689335875452       -1.1222115086313709        -0.43445354576212114     
  0.92638726354718814        -0.18773357370933574         0.11115605769361414       0.25766650403741137         0.11647119565522382       -1.1376181396365257        -0.46545757922648834     
  0.92807767931973095         0.14723012762917165         0.16667338698076595       0.25648888406147208         0.11682621468339514       -1.1511030219940730        -0.49865530510567807     
  0.92970991211716247         0.49349951636674483         0.27947039465567869       0.25535894119328972         0.11716261787894817       -1.1641947577615270        -0.53089238243667747     
  0.93128325073743023         0.83747726642865850         0.40956561724926788       0.25427631392404126         0.11748103333536265       -1.1761887390558012        -0.56311365002497360     
  0.93279700964008505          1.1701520701023131         0.54635295202454248       0.25324078464329192         0.11778204735815834       -1.1855611737790011        -0.59744036714600646     
  0.93425052924499552          1.4980084180633888         0.74177225876441799       0.25225195736355116         0.11806622172601244       -1.1946043498549197        -0.63056713239307638     
  0.93564317621975157          1.8179060791905357         0.96416695798758933       0.25130963535506995         0.11833407095320989       -1.2029107806221777        -0.66286524560435822     
  0.93697434375563715          2.1194824187830807          1.1877610094135287       0.25041335543696697         0.11858611493176109       -1.2080662083937730        -0.69678024672181282     
  0.93824345183204971          2.4114312143484113          1.4278946610748937       0.24956327228918901         0.11882282213537614       -1.2130023796455651        -0.72925622334727014     
  0.93944994746925548          2.6798320223665044          1.7176240196606471       0.24875841861781511         0.11904468119777460       -1.2176591396568930        -0.76029893012290484     
  0.94059330496937466          2.9238122796702903          2.0036330437962944       0.24799912330123491         0.11925214359590440       -1.2190550322504601        -0.79220537352957887     
  0.94167302614549586          3.1537823705798829          2.2973223064223101       0.24728506566924710         0.11944549607539230       -1.2203781169573902        -0.82244860772531270     
  0.94268864053883072          3.3694712147683159          2.5957413648324232       0.24661593991513572         0.11962515532108703       -1.2216260329060806        -0.85099493527122338     
  0.94363970562383059          3.5553810783141593          2.8930529809152947       0.24599163117423706         0.11979148114567952       -1.2203457184546733        -0.87923572142048068     
  0.94452580700120359          3.7134719824102032          3.2031652273275295       0.24541199298243385         0.11994478767153884       -1.2189434369007279        -0.90574805323924479     
  0.94534655857879846          3.8568208867438134          3.5068108114897498       0.24487672053098464         0.12008533946792858       -1.2176403524630031        -0.93037439082792872     
  0.94610160274036992          3.9808063670826623          3.7914620712751699       0.24438586621115860         0.12021346284535947       -1.2148376211728618        -0.95383128115869187     
  0.94679061050233759          4.0898310530961055          4.0619526679968807       0.24393894595974985         0.12032936086623326       -1.2119585065602068        -0.97543400202660380     
  0.94741328165885008          4.1855854625209368          4.3171226757572025       0.24353603528513973         0.12043333661681256       -1.2093508949244749        -0.99499904175901055     
  0.94796934491593521          4.2641478424761896          4.5507142660899831       0.24317700932003439         0.12052554210783069       -1.2061154038045070         -1.0127919353209005     
  0.94845855801670120          4.3178817996018086          4.7706686308494959       0.24286172299534181         0.12060614960733446       -1.2029737645515199         -1.0285654529801986     
  0.94888070786289591          4.3622329585031459          4.9656847380389166       0.24259010531688741         0.12067533799791257       -1.2002587406005825         -1.0421974022189644     
  0.94923561064889506          4.3966628399676324          5.1308769135186232       0.24236208636579770         0.12073324152179030       -1.1976834651772388         -1.0538135174516574     
  0.94952311206546836          4.4228709064321112          5.2661224728928815       0.24217753533537983         0.12077994819833145       -1.1954652149915912         -1.0632962288632939     
  0.94974308783233752          4.4422574566319408          5.3711902031448950       0.24203645211624944         0.12081555992870273       -1.1937670270280134         -1.0705574195891820     
  0.94989544624887667          4.4573754920257596          5.4471006660255021       0.24193880263605916         0.12084013762646639       -1.1922753006733791         -1.0753711339471239     
  0.94998015478638831          4.4665662815318274          5.4906515520014185       0.24188454390146766         0.12085376766596363       -1.1913029849287131         -1.0779497306077648     
  0.95000694735242019          4.4694523129279720          5.5044709893126527       0.24186738849431519         0.12085807412248337       -1.1909953805391686         -1.0787654986848780     
  0.95003658708718342          4.4699685450473989          5.5164800624497676       0.24184898401672333         0.12086312098932706       -1.1909638567319771         -1.0799534959101282     
  0.95008983744583586          4.4730568418373302          5.5408052662851333       0.24181492128513254         0.12087167981077702       -1.1906437535312868         -1.0818534736796686     
  0.95016658398477138          4.4790591384956873          5.5779838004801920       0.24176585226825256         0.12088400834864439       -1.1899822552960662         -1.0844187148088240     
  0.95026664612401590          4.4868497704087051          5.6267792802163825       0.24170201441281028         0.12090012986041400       -1.1890943821096900         -1.0877549354820542     
  0.95038978687505249          4.4962543400399220          5.6871762499209950       0.24162327133628572         0.12091986530809144       -1.1879777015624393         -1.0918610117301684     
  0.95053571427773198          4.5072994812920886          5.7594487717347018       0.24152949064916607         0.12094301298363012       -1.1865956404526967         -1.0967088191651784     
  0.95070408225592107          4.5193634686061568          5.8430873205115255       0.24142196190407533         0.12097002580141461       -1.1849831730356337         -1.1023368089714380     
  0.95089449148175254          4.5325797065134896          5.9386172576948972       0.24130037570299886         0.12100049265602539       -1.1830880339228709         -1.1086950587835251     
  0.95110649033723360          4.5464804409694359          6.0458188462900768       0.24116510766630420         0.12103432013306124       -1.1809215151424000         -1.1157959555046777     
  0.95133957599105878          4.5607715017961041          6.1647426868978386       0.24101652140020058         0.12107140005419212       -1.1784693528404950         -1.1236269467748421     
  0.95159319559373090          4.5753191512722253          6.2956964807927829       0.24085497826950969         0.12111160983932080       -1.1756930292462582         -1.1321518410538030     
  0.95186674759003753          4.5894000092185188          6.4381840326581532       0.24068088841464347         0.12115483142548022       -1.1726079442014123         -1.1413970318774940     
  0.95215958314647975          4.6029942388344818          6.5926996994698914       0.24049473280784539         0.12120095133833403       -1.1691327169295342         -1.1512983336776488     
  0.95247100769056425          4.6049925683870558          6.7624761234260937       0.24029696506259937         0.12124981579701219       -1.1653043732627384         -1.1618721146985485     
  0.95280028255844262          4.6043908449910473          6.9443261361126236       0.24008814255660760         0.12130129079593692       -1.1610855934697530         -1.1730772754069889     
  0.95314662674705419          4.6011312199394840          7.1380800905228181       0.23986873117979474         0.12135518910249403       -1.1564574844053241         -1.1848891605876237     
  0.95350921876664885          4.5946116486717186          7.3434924619945381       0.23963936908837460         0.12141138691846151       -1.1514186960479342         -1.1972982056714634     
  0.95388719858931548          4.5844530463713378          7.5605321888328483       0.23940057849513996         0.12146969075197597       -1.1458906672959710         -1.2102517283548697     
  0.95427966968890299          4.5699509425899523          7.7887376649091689       0.23915312031997044         0.12153001312870411       -1.1398743878748077         -1.2237436612016503     
  0.95468570116750062          4.5507510574091521          8.0283678198597332       0.23889705212270054         0.12159199642560631       -1.1333658676106106         -1.2377224603995651     
  0.95510432996343930          4.5262899646714381          8.2792247874306302       0.23863360981522605         0.12165572791071025       -1.1263546389179533         -1.2521571526144768     
  0.95553456313557716          4.4960027105394627          8.5410943228865435       0.23836322857016568         0.12172086729621713       -1.1188315791570491         -1.2670141359804254     
  0.95597538021845274          4.4593591756156759          8.8137515246304421       0.23808651561549049         0.12178724093978056       -1.1107711584972038         -1.2822487573127035     
  0.95642573564272182          4.4041120305455879          9.0964297239025758       0.23780401037357601         0.12185445485706134       -1.1020668202845729         -1.2978132928844892     
  0.95688456121513610          4.3360883800000929          9.3888238750917363       0.23751905960908359         0.12192299320196393       -1.0928073000976257         -1.3136710150541298     
  0.95735076865218216          4.2597403779696936          9.6904438253734231       0.23722844418258576         0.12199136723029806       -1.0829845617394411         -1.3297695868444235     
  0.95782325216137210          4.1746078683493471          10.000887010386517       0.23693439725388005         0.12206064749525547       -1.0726012907190596         -1.3460644611339030     
  0.95830089106406280          4.0801832556251494          10.319421290987904       0.23663756964805346         0.12213037479865585       -1.0616532570830268         -1.3625184492154541     
  0.95878255245358313          3.9760782008874473          10.644648745832066       0.23633872103615808         0.12220029555528274       -1.0499900936846349         -1.3790286086333581     
  0.95926709388236486          3.8619876503698229          10.976879707193843       0.23603871094358247         0.12227024466222511       -1.0377853366571432         -1.3955967631336095     
  0.95975336607170270          3.7356838622877562          11.315311387102780       0.23573828627221688         0.12234017547750894       -1.0250428322567391         -1.4121534716031359     
  0.96024021563771711          3.5838868774997326          11.655685690210843       0.23543616369146558         0.12240947792432333       -1.0117798445695083         -1.4286418082553367     
  0.96072648782705494          3.4213326108313051          11.998997762731159       0.23513604160629878         0.12247894666516650      -0.99791106738809587         -1.4450203901332250     
  0.96121102925583668          3.2482559920937608          12.345677303944752       0.23483754145281999         0.12254747390951713      -0.98347126931755335         -1.4611816732514458     
  0.96169269064535701          3.0645969063000997          12.695412242223147       0.23454133669093702         0.12261509185642738      -0.96860859549001166         -1.4771448134163272     
  0.96217032954804771          2.8704418918859660          13.047561694175302       0.23424814302023250         0.12268173091532211      -0.95337249747284958         -1.4928717733305428     
  0.96264281305723765          2.6661739891725320          13.400031614899996       0.23395858481531268         0.12274724799905046      -0.93758646662018630         -1.5081948293171050     
  0.96310902049428371          2.4460175390527268          13.748399858918631       0.23367328322466030         0.12281147991072076      -0.92143040933704823         -1.5231775181235556     
  0.96356784606669799          2.2079927907782286          14.091549500738383       0.23339310085686146         0.12287429013604911      -0.90503140651311909         -1.5377640718696992     
  0.96401820149096706          1.9615096357948842          14.433615480817727       0.23311922369771115         0.12293565870730887      -0.88839738837147642         -1.5518781288458310     
  0.96445901857384264          1.7073802921589418          14.769561169639530       0.23285108781154235         0.12299512399705992      -0.87139572849218072         -1.5654834582076582     
  0.96488925174598050          1.4462695329504163          15.103279487484139       0.23258969529173823         0.12305294563352548      -0.85433860235068293         -1.5785689418469799     
  0.96530788054191918          1.1790005518874171          15.434231164194880       0.23233572078893577         0.12310896409874726      -0.83730386009577673         -1.5911131188785232     
  0.96571391202051682         0.90711454912186218          15.755350699865110       0.23208968208794239         0.12316296487394400      -0.82004510057379931         -1.6030357363701482     
  0.96610638312010433         0.62228888378961722          16.063248151830869       0.23185273305796050         0.12321507082177381      -0.80298315401602716         -1.6143792075988186     
  0.96648436294277096         0.33391812361399387          16.362933875319580       0.23162406083392262         0.12326469336744331      -0.78608788718724787         -1.6250733734465213     
  0.96684695496236561          4.5500766813590721E-002     16.651102910864161       0.23140527200230637         0.12331231007239332      -0.76929736265144777         -1.6351265024029873     
  0.96719329915097718        -0.24217032615435008          16.932908286238270       0.23119656243688669         0.12335756382645507      -0.75303277391451529         -1.6446417239361184     
  0.96752257401885555        -0.52645880015729984          17.201759509919626       0.23099838493498925         0.12340039522990119      -0.73689849918456929         -1.6533063874503766     
  0.96783399856294006        -0.80645603604978100          17.461796248777226       0.23081103335828901         0.12344068993514615      -0.72144019999912379         -1.6614384505130386     
  0.96812683411938227         -1.0795147948897335          17.707158831984557       0.23063515772541143         0.12347851766605339      -0.70645688962593278         -1.6689218714764382     
  0.96840038611568890         -1.3477968651983625          17.936321622806425       0.23047069758252603         0.12351359434426469      -0.69225405960676012         -1.6757967318619205     
  0.96865400571836102         -1.6072484258644504          18.145677422572263       0.23031864985290021         0.12354615600229299      -0.67862996849389157         -1.6818948522542039     
  0.96888709137218620         -1.8538674579590677          18.344155435760356       0.23017903773539000         0.12357596093824005      -0.66608804226339946         -1.6874998958523377     
  0.96909909022766727         -2.0839179030934689          18.521285883042641       0.23005206668311901         0.12360294016139339      -0.65419692290073761         -1.6924200078549643     
  0.96928949945349874         -2.2967055012786091          18.685140367699979       0.22993807456996246         0.12362709856700718      -0.64350988758897731         -1.6968422079652887     
  0.96945786743168783         -2.4897463650724614          18.832745678417769       0.22983739348726384         0.12364843889160650      -0.63396426548595830         -1.7006959453215234     
  0.96960379483436732         -2.6603068307494202          18.959135237866356       0.22975017457691255         0.12366688946208272      -0.62535992005565344         -1.7038244495558252     
  0.96972693558540390         -2.8072826931278048          19.068174633175989       0.22967660771954743         0.12368242458759542      -0.61809613376274253         -1.7064659064046299     
  0.96982699772464842         -2.9288420722403576          19.158466113841250       0.22961685194126491         0.12369502426031379      -0.61219160253033511         -1.7086132349678358     
  0.96990374426358394         -3.0234091895176496          19.228785958851812       0.22957103462216361         0.12370467334974408      -0.60766161280123654         -1.7102608090517937     
  0.96995699462223639         -3.0896564757376068          19.277750277529584       0.22953937692509588         0.12371142834524426      -0.60449836549748936         -1.7113974563480641     
  0.96998663435699961         -3.1265637373919084          19.303873874655118       0.22952168973112316         0.12371514864318005      -0.60267075711482210         -1.7120069277754493     
  0.97003852157482562         -3.1916102581206358          19.349950373989916       0.22949073351818552         0.12372165852208883      -0.59947092751769837         -1.7130740335625290     
  0.97022726423685035         -3.4330460139680001          19.521401530273266       0.22937817583366299         0.12374529763311685      -0.58782683981800243         -1.7169574329197534     
  0.97055436796369132         -3.8741316174464799          19.818691119780169       0.22918330137943693         0.12378614017276900      -0.56730440109185531         -1.7234796621332027     
  0.97099935792959247         -4.5171378474914903          20.230640783641309       0.22891855958693680         0.12384142991801320      -0.53815917363475951         -1.7316530981240912     
  0.97153428369065264         -5.3619889366472293          20.749515187062212       0.22860083094549674         0.12390744636640674      -0.50109800279738170         -1.7407230543736039     
  0.97212553643112265         -6.4162073286797447          21.365653787999022       0.22825045867255753         0.12397989798445172      -0.45720043164971036         -1.7493984257406403     
  0.97273596659429706         -7.6967602452094157          22.033608177957266       0.22788923698774993         0.12405418132384094      -0.40754994464313665         -1.7564624805381035     
  0.97332721933476707         -9.2171724404733695          22.782629866565273       0.22753827975534363         0.12412532687802573      -0.35381800693185256         -1.7611594937228234     
  0.97386214509582725         -11.042650801615427          23.496692106706941       0.22722371860386822         0.12418989067568721      -0.29723492015732811         -1.7627431186746463     
  0.97430713506172839         -13.266772785312178          24.072663248938316       0.22696171919743047         0.12424252987203915      -0.23947045891761143         -1.7609121383998332     
  0.97463423878856936         -15.796780347458945          23.926422594813296       0.22676935488978534         0.12428111820838086      -0.18219356612008897         -1.7559354263576232     
  0.97482298145059409         -17.604031169615496          22.733819785396630       0.22665842303289110         0.12430330669542629      -0.12631875987692953         -1.7548955990150219     
  0.97488927803803727         -17.805135414990417          21.948630002557731       0.22661946846671588         0.12431108676827536      -0.10485475607785077         -1.7510904810076449     
  0.97498022958830244         -17.379957559555194          21.617249252922232       0.22656604400455677         0.12432174854289708       -9.9290448997074510E-002    -1.6761363484468657     
  0.97514296689895019         -17.970523240287029          21.223401384236361       0.22647059669829028         0.12434083283417524      -0.10165796382605019         -1.6461250333110458     
  0.97537600707996486         -18.606854318060279          20.395259876119578       0.22633388629062479         0.12436799886550937      -0.10639640027839725         -1.6146683492999079     
  0.97567717879338334         -19.191473063754870          19.249230815155784       0.22615723110390762         0.12440285857371804      -0.11005150139329756         -1.5832836282343112     
  0.97604367115989255         -19.757122321334307          17.965700089476570       0.22594341567708742         0.12444534961469327      -0.11172870141128521         -1.5555779816479525     
  0.97647206270149922         -20.031310455831076          16.667440557543379       0.22569357031124149         0.12449443042098604      -0.11368962293848511         -1.5231505979446289     
  0.97695835379128260         -20.413022773107667          15.342482603079800       0.22541000275512735         0.12454972655239849      -0.11358549268977153         -1.4999864765328412     
  0.97749800413133936         -20.636535179748670          14.053962707099462       0.22509633883285091         0.12461086392955610      -0.11345824943896171         -1.4742555779006994     
  0.97808597518924190         -20.799951370524724          12.794304879285168       0.22475543705644746         0.12467687115813307      -0.11285711941356202         -1.4496403209492044     
  0.97871677725901796         -20.992846119233150          11.562611097209777       0.22439006592277083         0.12474701569187771      -0.11149361840102207         -1.4286073232529666     
  0.97938452072477666         -21.089189544429409          10.368554222345885       0.22400424980086764         0.12482076281344828      -0.11004060066571858         -1.4062939340568736     
  0.98008297105418785         -21.185629095892107          9.1870529216641881       0.22360166763690342         0.12489717434067638      -0.10817190332354681         -1.3868374751131505     
  0.98080560701057107         -21.271292741809475          8.0264039053414962       0.22318619376937171         0.12497545719823880      -0.10602363778856494         -1.3690286413015553     
  0.98154568154100885         -21.290367485447373          6.8890113869501235       0.22276178781808764         0.12505480698393059      -0.10381173264869664         -1.3507428024747394     
  0.98229628477241449         -21.304401713086996          5.7637504567620956       0.22233244089818227         0.12513444814418703      -0.10145561149588811         -1.3347735301605159     
  0.98305040852758541         -21.317951530524862          4.6583532383314825       0.22190248526082254         0.12521365291620973       -9.9005707049429348E-002    -1.3205491261266356     
  0.98380101175899104         -21.293841124618382          3.5709384469217449       0.22147535244711866         0.12529156724052110       -9.6556300148072483E-002    -1.3063533308690332     
  0.98454108628942882         -21.219088938871216          2.4918654183951956       0.22105574928125174         0.12536767758446854       -9.4131360660810848E-002    -1.2925364835709172     
  0.98526372224581205         -21.159366183751594          1.4077961913842509       0.22064695177130492         0.12544112081947845       -9.1767191410989435E-002    -1.2818199626678835     
  0.98596217257522323         -21.076004200014921         0.34309867182184739       0.22025271359093640         0.12551143797553949       -8.9472919955404462E-002    -1.2714344519708765     
  0.98662991604098194         -20.962534562038250        -0.71828344928096755       0.21987666765888858         0.12557805975489428       -8.7271492340525114E-002    -1.2614807120681146     
  0.98726071811075800         -20.810026618939922         -1.7793320918106152       0.21952222536431376         0.12564041772999920       -8.5184612262956483E-002    -1.2520558013358103     
  0.98784868916866053         -20.638225534356710         -2.8481668819334631       0.21919253830452776         0.12569803154610215       -8.3281248907969951E-002    -1.2442131492555371     
  0.98838833950871730         -20.450761474136772         -3.9212313062135777       0.21889052500690220         0.12575045062454462       -8.1569050763108664E-002    -1.2377947783544583     
  0.98887463059850067         -20.230611771459152         -4.9953227456809008       0.21861931059477796         0.12579744609709365       -8.0022099885516618E-002    -1.2319998231627451     
  0.98930302214010735         -19.966097879577561         -6.0800978482822998       0.21838023330337650         0.12583834614696024       -7.8656244041755363E-002    -1.2268861284483028     
  0.98966951450661655         -19.631445668186860         -7.1760426962886772       0.21817616622953995         0.12587330379511413       -7.7485463102281438E-002    -1.2225049066865907     
  0.98997068622003503         -19.178963190574180         -8.2552492430894571       0.21800867019222442         0.12590187433828814       -7.6521783774527397E-002    -1.2189001803687445     
  0.99020372640104970         -18.570641366991758         -9.2053443200956870       0.21787916979035646         0.12592388037063190       -7.5775136360600959E-002    -1.2161082315487985     
  0.99036646371169745         -17.912544148073589         -9.8479559011308133       0.21778879230678888         0.12593919978864318       -7.5253227555216129E-002    -1.2141571756933964     
  0.99045741526196263         -17.454446696957472         -10.145231589901426       0.21773830971589486         0.12594774900083316       -7.4961355183915390E-002    -1.2130662706185658     
  0.99053292886096633         -17.039785733478492         -10.336326765891627       0.21769640684710706         0.12595483747415659       -7.4718921744573841E-002    -1.2121602693483078     
  0.99076411119313934         -15.756171154605337         -10.577395900799448       0.21756818923984789         0.12597648585482180       -7.3976117170553912E-002    -1.2093850946682014     
  0.99117998454557799         -13.991336690373108         -10.305811388355206       0.21733785790550136         0.12601525326401239       -7.2675405285056727E-002    -1.2047978213966186     
  0.99178057034409051         -12.390040361299281         -9.7034310425345378       0.21700593564822288         0.12607081227993105       -7.0866214121212801E-002    -1.1989667406342175     
  0.99256577742615559         -10.990968079875920         -9.0266376474575409       0.21657274515981945         0.12614265858274207       -6.8492761289118242E-002    -1.1913224382852339     
  0.99353547451237589         -9.7433406492188084         -8.3455565840926180       0.21603933807843745         0.12623035000268645       -6.5549584927663662E-002    -1.1818503499078759     
  0.99468949704099918         -8.6135491492734158         -7.6784470045151600       0.21540698113541340         0.12633307803368654       -6.2029602491826652E-002    -1.1705332665626438     
  0.99602764846557501         -7.6037140600362507         -7.0429357362048748       0.21467660108939673         0.12644996312180518       -5.8203136257029442E-002    -1.1594613488090488     
  0.99754970062589932         -6.7041318176321498         -6.4197658983344770       0.21385084278996366         0.12657997032184812       -5.3875490477043875E-002    -1.1471978518641925     
  0.99925539389915574         -5.8947706532620829         -5.8176345905553770       0.21293017368167017         0.12672198640467586       -4.9012926600628171E-002    -1.1334983025779914     
   1.0011444372878613         -5.1804892684492563         -5.2514062415596534       0.21191635580474677         0.12687515393799426       -4.4027518372626195E-002    -1.1208030747664663     
   1.0032165084885871         -4.5457751620366098         -4.7001070271750205       0.21081208221055647         0.12703799083896533       -3.8512361486671642E-002    -1.1067676616994968     
   1.0054712539560702         -3.9884523719559342         -4.1787097797662902       0.20961938888472212         0.12720906748780331       -3.2848404816325394E-002    -1.0932723290482915     
   1.0079082889682243         -3.4994020661350937         -3.6766555691855309       0.20834057229921268         0.12738700972059844       -2.6837194286421562E-002    -1.0793733529365115     
   1.0105271976943393         -3.0731677751372302         -3.1994851744553738       0.20697783165874112         0.12757037972484481       -2.0674662817594280E-002    -1.0657831934500099     
   1.0133275332674965         -2.7029256894983593         -2.7441140052862991       0.20553418734006373         0.12775754920338284       -1.4274764414376695E-002    -1.0521617858415844     
   1.0163088178616926         -2.3856125321398007         -2.3111792362525527       0.20401198349934949         0.12794695621580970       -7.7894736830024236E-003    -1.0389841521420522     
   1.0194705427739112         -2.1143178374859737         -1.8973178188210600       0.20241425281596953         0.12813697479010061       -1.0931629511803931E-003    -1.0257947628747681     
   1.0228121685112697         -1.8873336135328351         -1.5058792820609064       0.20074336064555082         0.12832606116310838        5.5694928493963403E-003    -1.0133034467778901     
   1.0263331248833010         -1.6965418799897813         -1.1327132682725143       0.19900290856654579         0.12851244293204911        1.2489105709070469E-002    -1.0005619711825520     
   1.0300328110993977         -1.5454360995398555        -0.78273002795477886       0.19719559626739921         0.12869442935622605        1.9214264004674575E-002   -0.98892554620831485     
   1.0339105958714327         -1.4211148457923741        -0.44630251157992440       0.19532509406879739         0.12887025975994976        2.6191867579799633E-002   -0.97699526138502746     
   1.0379658175215500         -1.3320200587134670        -0.13603475647555996       0.19339450911059508         0.12903823477000756        3.2994363521831660E-002   -0.96595297220369125     
   1.0421977840951206         -1.2595404635695884         0.16391530115687658       0.19140645364192321         0.12919689246660720        3.9899622345419272E-002   -0.95499231998374357     
   1.0466057734788521         -1.2194529759731889         0.43792238282170892       0.18936450180012604         0.12934456871061131        4.6794490477570672E-002   -0.94441560551203907     
   1.0511890335240304         -1.1940435775626508         0.70066357455391426       0.18727171214585014         0.12947969640682616        5.3571070404948129E-002   -0.93441718563581955     
   1.0559467821748842         -1.1850610790221143         0.94337468556039816       0.18513239362715095         0.12960045545493373        6.0478253592767817E-002   -0.92436789589283808     
   1.0608782076020440         -1.1980372592130362          1.1659807019181869       0.18294836238543549         0.12970567700605284        6.7132489175835919E-002   -0.91520165448112145     
   1.0659824683410781         -1.2144055196240817          1.3865041055311433       0.18072361146440316         0.12979385598492338        7.3850820674585649E-002   -0.90609260080406218     
   1.0712586934360853         -1.2490618911995996          1.5730697064435644       0.17846131996761949         0.12986350922412673        8.0528121652745865E-002   -0.89727728013620500     
   1.0767059825883143         -1.2954863203856135          1.7533171237692340       0.17616497102368553         0.12991328768006916        8.7036673354906002E-002   -0.88904788076600727     
   1.0823234063097908         -1.3419406861982193          1.9318392610827155       0.17383767286090912         0.12994191703438840        9.3608843270020836E-002   -0.88084273564164817     
   1.0881100060819229         -1.3985762128999246          2.0732899040255202       0.17148276699260831         0.12994819109288244       0.10000417391141408        -0.87317201848420323     
   1.0940647945190598         -1.4632976631513017          2.2151981108629117       0.16910411305821352         0.12993078400765984       0.10634731056451679        -0.86576338926624075     
   1.1001867555369760         -1.5272487362748839          2.3581461281701852       0.16670402580219945         0.12988884134651155       0.11272130111181805        -0.85841822871764595     
   1.1064748445262493         -1.5939229797332857          2.4652970781368584       0.16428628921224281         0.12982127627339998       0.11884315068109141        -0.85172071283216477     
   1.1129279885305103         -1.6674749912044122          2.5743091145755823       0.16185456060280612         0.12972699074736554       0.12498445524082569        -0.84508570331159882     
   1.1195450864295231         -1.7414550034954148          2.6870538505689883       0.15941547296398362         0.12960452046486606       0.13108671089304758        -0.83863198650760706     
   1.1263250091270767         -1.8052033478352643          2.7668799451207358       0.15693902605954546         0.12946128678834992       0.13699966928223223        -0.83265703066251195     
   1.1332665997436444         -1.8742534887028413          2.8469635449976378       0.15448455764048924         0.12928400407843257       0.14292284235708513        -0.82672833904195608     
   1.1403686738137901         -1.9462494436486679          2.9311719259342865       0.15202840378891436         0.12907498647569893       0.14876397349597259        -0.82104638480226377     
   1.1476300194882743         -2.0022646716443075          2.9999923161638868       0.14956838972782127         0.12883843882947932       0.15447060767473786        -0.81570252759094719     
   1.1550493977408398         -2.0555883100235075          3.0644245446145280       0.14711114604602876         0.12857232940847829       0.16017345365866059        -0.81040336265342905     
   1.1626255425796286         -2.1146689100707450          3.1331359788136295       0.14466005069167118         0.12827634745160413       0.16577794504392013        -0.80536646436193648     
   1.1703571612632040         -2.1622574679214601          3.2006066777648039       0.14221775820982813         0.12795049910919848       0.17128110677157604        -0.80057806032914736     
   1.1782429345211347         -2.1923107554803929          3.2629710275735766       0.13978723638218593         0.12759486486493127       0.17677094232305252        -0.79582704677855032     
   1.1862815167791074         -2.2298688600693541          3.3299109956702551       0.13737130469674297         0.12720964499658891       0.18216407354677860        -0.79131975212367567     
   1.1944715363885248         -2.2689254691883436          3.4037771822297569       0.13497263420148523         0.12679524461580824       0.18747401905740629        -0.78700646908919125     
   1.2028115958605559         -2.2796126776777470          3.4950159071119025       0.13259367118123239         0.12635222930166343       0.19276431635384045        -0.78271904053133123     
   1.2113002721045947         -2.2991319800717802          3.5918157517545177       0.13023716072228703         0.12588126625783647       0.19797037777386139        -0.77863272728377120     
   1.2199361166710854         -2.3247933376986740          3.6943098521188671       0.12790502017725991         0.12538330748998530       0.20310193651123110        -0.77471008538588493     
   1.2287176559986763         -2.3530151745288954          3.8144504561821702       0.12559960837164316         0.12485938362849955       0.20820966765256299        -0.77079791077861270     
   1.2376433916656593         -2.3887074648186450          3.9462712804779092       0.12332361416293010         0.12431054149081075       0.21325038856524769        -0.76702685159286066     
   1.2467118006456495         -2.4320592673140915          4.0830289779653164       0.12107816132638685         0.12373829707170111       0.21822058548587242        -0.76340527241043465     
   1.2559213355674643         -2.4808836414866082          4.2250359081980120       0.11886560397648631         0.12314407740057021       0.22316399426308331        -0.75977485866011873     
   1.2652704249791564         -2.5387219843846918          4.3736544074213750       0.11668654842032794         0.12252967874928460       0.22805691546821016        -0.75621259598019730     
   1.2747574736161562         -2.6044829142509682          4.5286645514150443       0.11454297074633751         0.12189681724684527       0.23288277119815060        -0.75279561122084848     
   1.2843808626734752         -2.6753792555393172          4.6899277384839566       0.11243591213553025         0.12124731588213652       0.23767919403850124        -0.74934609452108769     
   1.2941389500819300         -2.7559170559642210          4.8562638038806849       0.11036804720010615         0.12058281712720116       0.24243578307804514        -0.74588205885166903     
   1.3040300707883326         -2.8460783379192671          5.0296698607831560       0.10833711850771074         0.11990585047642435       0.24713205225304374        -0.74256401328034016     
   1.3140525370396030         -2.9427326868864085          5.2107569999578791       0.10634465999979856         0.11921843586648373       0.25179565814312144        -0.73918471461204338     
   1.3242046386707580         -3.0472632144633094          5.3973634835073483       0.10439107209713835         0.11852243781969728       0.25641787298446478        -0.73574365938588071     
   1.3344846433967203         -3.1650144403297746          5.5866566100283048       0.10247690661893952         0.11781980860102427       0.26099503447138006        -0.73236281959192329     
   1.3448907971079043         -3.2913767916532626          5.7850043179129491       0.10060066210360256         0.11711268853349913       0.26553393826149685        -0.72892982328312028     
   1.3554213241695250         -3.4246505934462501          5.9925815059540870        9.8761487423257174E-002    0.11640306237467761       0.27002575073653112        -0.72539494289855466     
   1.3660744277245813         -3.5729803026215627          6.2025442130735753        9.6958594340237764E-002    0.11569262510269170       0.27447160610468696        -0.72180392060447063     
   1.3768482900004582         -3.7348864246447553          6.4208638892792376        9.5190770970403626E-002    0.11498295873412792       0.27888367351986171        -0.71817500110043042     
   1.3877410726191000         -3.9058431711120090          6.6498105922100974        9.3456599901255766E-002    0.11427546167792935       0.28323849830203185        -0.71439613129571278     
   1.3987509169106973         -4.0889241153642182          6.8857205449652685        9.1754550253416806E-002    0.11357129351282468       0.28752597809873182        -0.71045753770204145     
   1.4098759442308393         -4.2948493758513129          7.1227220981245205        9.0082819113406390E-002    0.11287138988171974       0.29178351823419474        -0.70644368100295041     
   1.4211142562810712         -4.5130578629918672          7.3718357767078659        8.8439533628611178E-002    0.11217643279996885       0.29596996765365113        -0.70223199931985381     
   1.4324639354328093         -4.7438172972401746          7.6331457654218191        8.6822828639629201E-002    0.11148681689964111       0.30005688130734415        -0.69777354935926650     
   1.4439230450545484         -5.0000817169067986          7.8911111398419482        8.5230721550329749E-002    0.11080267503062660       0.30390239185218315        -0.69303303906171387     
   1.4554896298423186         -5.2771741030119346          8.1578351990514459        8.3661280345164360E-002    0.11012387557143180       0.30761664381854709        -0.68837894377158126     
   1.4671617161533237         -5.5714996316064260          8.4384412698210731        8.2112583965821412E-002    0.10945002470548325       0.31131399362714035        -0.68354802369544676     
   1.4789373123427092         -5.8870606746922052          8.7260280178665788        8.0582859715927851E-002    0.10878047449734310       0.31495959072225121        -0.67847958565212374     
   1.4908144091034055         -6.2331754568639575          9.0027523587961227        7.9070392298355469E-002    0.10811435463984842       0.31856894013057857        -0.67316352162579740     
   1.5027909798089791         -6.6045646489789318          9.2932281057156381        7.7573600094956563E-002    0.10745059390443940       0.32214840820962076        -0.66756059118816147     
   1.5148649808594450         -6.9996877553020624          9.5976936589084403        7.6091131390050526E-002    0.10678792640908046       0.32562181017282571        -0.66160518709678329     
   1.5270343520299705         -7.4261847224013557          9.8906229630278215        7.4621718164011017E-002    0.10612494663102716       0.32896787642275349        -0.65526987918196444     
   1.5392970168224198         -7.8861149932281167          10.184546546932326        7.3164389660427792E-002    0.10546010821289550       0.33220553168901196        -0.64853312526940199     
   1.5516508828196716         -8.3789581075767749          10.490557326557035        7.1718308548811588E-002    0.10479176905825809       0.33534050943568083        -0.64136455724706698     
   1.5640938420426560         -8.9062389903438284          10.800185049813727        7.0282852515263561E-002    0.10411822020046746       0.33827753848538022        -0.63370435084429455     
   1.5766237713100455         -9.4732171234707003          11.082591826239899        6.8857619102624279E-002    0.10343769620974015       0.34098546787566830        -0.62552527848075457     
   1.5892385326005396         -10.077939342001756          11.372298280974151        6.7442398730170522E-002    0.10274840903958529       0.34343508526797339        -0.61680186975814610     
   1.6019359734176823         -10.729900588027956          11.668175659731116        6.6037171021666063E-002    0.10204856832387595       0.34570218063755492        -0.60747727763368997     
   1.6147139271571502         -11.423375483354441          11.936755437757464        6.4642172865252895E-002    0.10133638694147432       0.34762713279969659        -0.59752196211182007     
   1.6275702134764454         -12.162689786774571          12.187772818387169        6.3257760282046396E-002    0.10061011145229287       0.34916594822479746        -0.58689848983610193     
   1.6405026386669357         -12.951734312143847          12.436910777137168        6.1884471888573531E-002     9.9868035224872323E-002  0.35026846140714685        -0.57557383958149222     
   1.6535089960281730         -13.791880402338592          12.675686764340369        6.0523015935410901E-002     9.9108497521309041E-002  0.35090418168624887        -0.56351478948902223     
   1.6665870662444302         -14.680906154207273          12.851783171276006        5.9174268581606265E-002     9.8329898147077724E-002  0.35107438769661337        -0.55064135513202939     
   1.6797346177633903         -15.626323045148578          13.014520193914912        5.7839259132090842E-002     9.7530700829930650E-002  0.35061459395472794        -0.53695828520448485     
   1.6929494071769216         -16.631986874591142          13.160132336580340        5.6519162370103071E-002     9.6709438748672300E-002  0.34945243159989148        -0.52242988401698254     
   1.7062291796038798         -17.681043626826536          13.246830684712268        5.5215326479293295E-002     9.5864710346939025E-002  0.34750557178520558        -0.50702982440090016     
   1.7195716690748633         -18.779018064055105          13.279877619558338        5.3929172379812762E-002     9.4995192261357497E-002  0.34468385570179327        -0.49074116573343030     
   1.7329745989188643         -19.946294260379965          13.276511384405861        5.2662787854106316E-002     9.4099592818599850E-002  0.34093948636525123        -0.47349200230903921     
   1.7464356821517435         -21.178046728948345          13.227517603522571        5.1414180187124896E-002     9.3177116870974588E-002  0.33614001355022916        -0.45528153941087796     
   1.7599526218664658         -22.429637975433355          13.074589809133059        5.0190406693439216E-002     9.2226253807097258E-002  0.33013116852320851        -0.43611673107797960     
   1.7735231116250287         -23.745912086751559          12.865840378313306        4.8992211188252643E-002     9.1245751608189068E-002  0.32278476828432662        -0.41600817334913848     
   1.7871448358520166         -25.128042726233492          12.593687512804545        4.7820144988206213E-002     9.0235079271788005E-002  0.31396654369461474        -0.39496335087455464     
   1.8008154702297152         -26.535538077062672          12.221683561380560        4.6676970419616444E-002     8.9193229485733147E-002  0.30353213334501550        -0.37300275408857986     
   1.8145326820947179         -27.971805116378135          11.748513398162752        4.5565297370280013E-002     8.8119351817128364E-002  0.29132583086878516        -0.35016912932633426     
   1.8282941308359537         -29.466158047561525          11.184832597711669        4.4488121845800935E-002     8.7012658888046643E-002  0.27718920825864257        -0.32650376619727262     
   1.8420974682940745         -31.007719176757647          10.520139579752882        4.3444635660736877E-002     8.5872790576533783E-002  0.26095154285895561        -0.30208465727664158     
   1.8559403391621283         -32.519385981765758          9.7107069351238327        4.2442635767632964E-002     8.4698848817243502E-002  0.24244710076596782        -0.27696544576505078     
   1.8698203813874530         -34.066533203771705          8.7861757376801091        4.1484757917173938E-002     8.3490025377089092E-002  0.22147127349386114        -0.25131904527360144     
   1.8837352265747209         -35.644964805539445          7.7343615191093598        4.0572842022161382E-002     8.2246259047327422E-002  0.19785262823452460        -0.22527813872459221     
   1.8976825003900648         -37.187056542189346          6.5424992526023225        3.9711133361976909E-002     8.0967123738554636E-002  0.17141309103444885        -0.19902836282483544     
   1.9116598229662185         -38.696259066002689          5.2049904804121851        3.8903940250053434E-002     7.9652346901986859E-002  0.14198934857025960        -0.17276617207862752     
   1.9256648093086017         -40.198303514785238          3.7219430570720817        3.8156121959013994E-002     7.8301767489514215E-002  0.10942443290852208        -0.14673647431050046     
   1.9396950697022779         -41.671202992229041          2.0852629557849092        3.7472817930141546E-002     7.6915360499899499E-002   7.3584178939663125E-002   -0.12120353359909319     
   1.9537482101197197         -43.020492288267008         0.30466712809452190        3.6860051624454999E-002     7.5493235439399897E-002   3.4355309455594646E-002    -9.6474118066666226E-002
   1.9678218326293095         -44.316567884787851         -1.6323511119581546        3.6324661645898267E-002     7.4035633940482612E-002  -8.3429491178862308E-003    -7.2877922209574023E-002
   1.9819135358045057         -45.539798047225204         -3.7251876244060576        3.5874672659150106E-002     7.2542965979212726E-002  -5.4552405832128809E-002    -5.0774596342953296E-002
   1.9960209151336055         -46.611989849715599         -5.9569334656752027        3.5519597195735483E-002     7.1015799371567837E-002 -0.10427170753994977         -3.0560176865798705E-002


==> MI_0001.dat <==
  -1.9988985685690994         0.86694074170905311         -2.0469361390357081E-004 -0.47490455662915781         -1.0918258906230765E-004  0.25184010082314368         -1.2545965514386133E-003
  -1.9942038991871605         0.86517241826193636         -2.0486554551293369E-004 -0.47462424897021349         -1.0943618235608252E-004  0.25084952071105138         -1.2536547396073136E-003
  -1.9857874687398589         0.86198007783151587         -2.0514429218717814E-004 -0.47411933782597715         -1.0989307296568841E-004  0.24907574968509438         -1.2519382636736204E-003
  -1.9736980120086198         0.85736060462540598         -2.0548129895350283E-004 -0.47338866728601520         -1.1055447278609197E-004  0.24653634452446282         -1.2494406785090563E-003
  -1.9580080051741728         0.85129045731928321         -2.0580562705768931E-004 -0.47243074274423075         -1.1142196461655954E-004  0.24325183946440887         -1.2461109650866199E-003
  -1.9388117543555463         0.84375414324700182         -2.0603126397018590E-004 -0.47124367392845018         -1.1249754311800720E-004  0.23925169727289319         -1.2419088834177052E-003
  -1.9162246895076622         0.83496306223179706         -2.0642932315756538E-004 -0.46982520892470897         -1.1378356967770551E-004  0.23457158950730450         -1.2367864009186959E-003
  -1.8903826442708198         0.82489223812483503         -2.0686198353166816E-004 -0.46817278800069234         -1.1528270518815952E-004  0.22925392849465187         -1.2306974885454760E-003
  -1.8614410321415746         0.81334919615205858         -2.0691879818833793E-004 -0.46628361368095533         -1.1699782349487952E-004  0.22334458621687125         -1.2235750903769622E-003
  -1.8295739094937045         0.80041011913864490         -2.0661348061353979E-004 -0.46415473868682966         -1.1893190357242377E-004  0.21689513717813080         -1.2153571733337144E-003
  -1.7949729278838622         0.78667074392288072         -2.0680051763259625E-004 -0.46178317445934203         -1.2108789750527531E-004  0.20996159729958574         -1.2059831913565919E-003
  -1.7578461810424877         0.77146810582251757         -2.0623492110694632E-004 -0.45916602355298913         -1.2346857091674341E-004  0.20260368071453116         -1.1953956074066221E-003
  -1.7184169531844551         0.75481851881789641         -2.0479306049380537E-004 -0.45630063962941569         -1.2607631226094912E-004  0.19488412326497617         -1.1835425871999116E-003
  -1.6769223760538616         0.73783927842004804         -2.0418488261845442E-004 -0.45318481913598008         -1.2891290736344405E-004  0.18686795934571621         -1.1703807684177014E-003
  -1.6336120027322532         0.71947010155723268         -2.0243526364455434E-004 -0.44981702899417580         -1.3197927582995491E-004  0.17862175925901480         -1.1558780465571522E-003
  -1.5887463067660992         0.69982709332395521         -1.9956092459072461E-004 -0.44619667468493102         -1.3527516654043180E-004  0.17021283582581870         -1.1400163124078810E-003
  -1.5425951156295334         0.68019982564876513         -1.9756078158386067E-004 -0.44232441291435920         -1.3879881053078917E-004  0.16170843069208729         -1.1227940709555555E-003
  -1.4954359879383570         0.65934156773646180         -1.9408137027643956E-004 -0.43820251246006814         -1.4254653128375442E-004  0.15317489251691918         -1.1042288662953749E-003
  -1.4475525441720345         0.63774070145103035         -1.8976921236343958E-004 -0.43383526569196418         -1.4651231495882243E-004  0.14467686094952470         -1.0843594339207379E-003
  -1.3992327609412818         0.61621866030772798         -1.8581101324826726E-004 -0.42922945146254993         -1.5068734654164238E-004  0.13627647190312819         -1.0632474988074851E-003
  -1.3507672390587182         0.59377602465438817         -1.8024980724886023E-004 -0.42439484737836525         -1.5505952239972968E-004  0.12803260099558345         -1.0409791375589222E-003
  -1.3024474558279655         0.57146177909252738         -1.7471589170200570E-004 -0.41934478569653294         -1.5961295533498040E-004  0.12000016302477190         -1.0176656236873687E-003
  -1.2545640120616430         0.54903989125731800         -1.6854961530432389E-004 -0.41409674205464692         -1.6432749482080442E-004  0.11222948583474823         -9.9344367956501287E-004
  -1.2074048843704666         0.52640976582266119         -1.6138373044747217E-004 -0.40867289099231591         -1.6917827218006454E-004  0.10476577676800830         -9.6847506461062056E-004
  -1.1612536932339008         0.50445692037439549         -1.5456073251843112E-004 -0.40310089795569681         -1.7413542918727335E-004   9.7648698944483026E-002    -9.4294543890471394E-004
  -1.1163879972677468         0.48247213121642329         -1.4664092159066049E-004 -0.39741417209054475         -1.7916377111145960E-004   9.0912072735964355E-002    -9.1706245447619296E-004
  -1.0730776239461384         0.46140565839348552         -1.3909355089977807E-004 -0.39165253073969691         -1.8422279534941382E-004   8.4586181559499207E-002    -8.9109166334601906E-004
  -1.0315830468155449         0.44089506010341339         -1.3108243461405373E-004 -0.38586247094128678         -1.8926684136492944E-004   7.8695607933341405E-002    -8.6532561632669249E-004
 -0.99215381895751231         0.42128455915073054         -1.2310762312044309E-004 -0.38009728777896673         -1.9424552480722145E-004   7.3251884147167878E-002    -8.3995441598752694E-004
 -0.95502707211613780         0.40274463565772989         -1.1533793708933935E-004 -0.37441692113837216         -1.9910446442732258E-004   6.8265324493047341E-002    -8.1524039036191213E-004
 -0.92042609050629554         0.38553761251325852         -1.0801895747304369E-004 -0.36888746293312269         -2.0378630883612542E-004   6.3749798722535889E-002    -7.9160340102072476E-004
 -0.88855896785842536         0.36935738775643412         -1.0058704036718615E-004 -0.36358026431009438         -2.0823204093031164E-004   5.9699812552004627E-002    -7.6920491921945132E-004
 -0.85961735572918019         0.35492747119301021         -9.4183220614402576E-005 -0.35857059954810855         -2.1238250406938958E-004   5.6115566562053354E-002    -7.4836287438677807E-004
 -0.83377531049233788         0.34187781124397953         -8.8065301506079046E-005 -0.35393587166779811         -2.1618006128689576E-004   5.2993242793449580E-002    -7.2936843714889303E-004
 -0.81118824564445358         0.33030342227948228         -8.2355935812044128E-005 -0.34975338399858136         -2.1957027435998914E-004   5.0324747653804569E-002    -7.1245222142078484E-004
 -0.79199199482582716         0.32038540732496545         -7.7343161251180602E-005 -0.34609774971388563         -2.2250348116490955E-004   4.8099705275897409E-002    -6.9779910588116520E-004
 -0.77630198799138017         0.31262691917092827         -7.3744190112050374E-005 -0.34303806250336089         -2.2493616298797123E-004   4.6316170783438859E-002    -6.8574437604063468E-004
 -0.76421253126014110         0.30658095345117053         -7.0844272311643125E-005 -0.34063499735327102         -2.2683202970182309E-004   4.4959937573114839E-002    -6.7633202129302222E-004
 -0.75579610081283943         0.30233905466747824         -6.8764340076703446E-005 -0.33893802997467365         -2.2816281264054509E-004   4.4025145419024914E-002    -6.6971615411701938E-004
 -0.75110143143090047         0.29996174653918628         -6.7583412136366491E-005 -0.33798274748392532         -2.2890898590939210E-004   4.3507101455398822E-002    -6.6600343505977908E-004
 -0.74845393481664635         0.29861766674512769         -6.6911098023840574E-005 -0.33744124408295023         -2.2933099443493113E-004   4.3216031720144488E-002    -6.6390264884638468E-004
 -0.74189368363753061         0.29527679456699707         -6.5226016169377037E-005 -0.33609070796811491         -2.3038044512302337E-004   4.2498143974761371E-002    -6.5867526947376714E-004
 -0.73025274635654835         0.28934338505820978         -6.2174748028618747E-005 -0.33366309697833985         -2.3225570616206036E-004   4.1239698224302734E-002    -6.4940083179237940E-004
 -0.71380131865999930         0.28089471033279800         -5.7733707730118513E-005 -0.33016263678874291         -2.3493387373558366E-004   3.9488178290626258E-002    -6.3614870709166474E-004
 -0.69292467895353393         0.27006322539395955         -5.1905672194151969E-005 -0.32559875735117128         -2.3837819734396325E-004   3.7309771432449207E-002    -6.1904693955519953E-004
 -0.66811207816346596         0.25759701888969050         -4.5522659646535056E-005 -0.31998863040376196         -2.4253516388350442E-004   3.4792597000181419E-002    -5.9845523552469254E-004
 -0.63994507543893608         0.24353854198718192         -3.8332344299557558E-005 -0.31336113904479984         -2.4733059944457214E-004   3.2025475431218642E-002    -5.7459529741727767E-004
 -0.60908386996096942         0.22793940794111012         -2.9991816712246272E-005 -0.30576199439072693         -2.5266550335877459E-004   2.9111218016169893E-002    -5.4798644339729553E-004
 -0.57625181650687018         0.21114877915562399         -2.0759345414833640E-005 -0.29725989902933037         -2.5841232794394941E-004   2.6143558401951261E-002    -5.1902386846749190E-004
 -0.54221846725503697         0.19430570588407972         -1.1899073674336450E-005 -0.28795363402389618         -2.6441287833982416E-004   2.3219075746592877E-002    -4.8840278309133828E-004
 -0.50778153274496307         0.17750479682308518         -3.1752381338335573E-006 -0.27797959830797458         -2.7047936279956265E-004   2.0419086914806539E-002    -4.5677122586218857E-004
 -0.47374818349312986         0.16077067672272530          5.6150665664917050E-006 -0.26751904045206543         -2.7640050175533736E-004   1.7811802589019293E-002    -4.2485831758082759E-004
 -0.44091613003903063         0.14463949694367498          1.3971828548850886E-005 -0.25680375558067392         -2.8195451330893405E-004   1.5452025183817109E-002    -3.9352391401299952E-004
 -0.41005492456106390         0.13037861818263358          2.0658742939837598E-005 -0.24611855154817072         -2.8692988110038873E-004   1.3376287522677027E-002    -3.6361769618992613E-004
 -0.38188792183653414         0.11743809956264800          2.6505922024737231E-005 -0.23579843495865332         -2.9115261096133971E-004   1.1603139291744377E-002    -3.3592045011078639E-004
 -0.35707532104646611         0.10611396025708975          3.1358865052557303E-005 -0.22621846214015534         -2.9451511352143267E-004   1.0140335399183700E-002    -3.1128447653962178E-004
 -0.33619868134000075          9.6683232050969986E-002     3.5094543320714740E-005 -0.21777480351362632         -2.9699777167168002E-004   8.9816058654740294E-003    -2.9036964459462481E-004
 -0.31974725364345169          8.9353892307228247E-002     3.7749860153136428E-005 -0.21085702430111392         -2.9867203130992540E-004   8.1162366397952435E-003    -2.7381325009651764E-004
 -0.30810631636246943          8.4430498833192827E-002     3.9324379469510737E-005 -0.20581368677960932         -2.9967658006592392E-004   7.5289346713894451E-003    -2.6203984320979934E-004
 -0.30154606518335370          8.1719432534810579E-002     4.0127458310771282E-005 -0.20291519143210865         -3.0016800288316134E-004   7.2071902064186344E-003    -2.5538667454611430E-004
 -0.29927372629449545          8.0782685542425695E-002     4.0396943721293546E-005 -0.20190152049228460         -3.0032469210408187E-004   7.0973546397100629E-003    -2.5308154312079622E-004
 -0.29619200762946335          7.9516570909177631E-002     4.0756198105609554E-005 -0.20051871584165840         -3.0052557303144266E-004   6.9498933602716306E-003    -2.4996233900435579E-004
 -0.29072360516775975          7.7274707262801987E-002     4.1369934279546783E-005 -0.19804180218707240         -3.0084776445716080E-004   6.6918568464117562E-003    -2.4442102871227570E-004
 -0.28299544500824059          7.4118829811602713E-002     4.2181417786914271E-005 -0.19448981099230186         -3.0122373491786353E-004   6.3351401654160172E-003    -2.3657733965149115E-004
 -0.27318851407069145          7.0139598357942035E-002     4.3107321652358237E-005 -0.18989312368014744         -3.0155517761043234E-004   5.8959624353496637E-003    -2.2660637227755201E-004
 -0.26153264101111007          6.5455903615650179E-002     4.4039071284633391E-005 -0.18429535374842090         -3.0171313733774209E-004   5.3937631941765318E-003    -2.1473737290455923E-004
 -0.24830101684547981          6.0222037679281956E-002     4.4855447307050791E-005 -0.17775624912346610         -3.0153936469225207E-004   4.8505999470433991E-003    -2.0128449895982347E-004
 -0.23380377423233051          5.4597839172112701E-002     4.5411398402902061E-005 -0.17035513676470354         -3.0085010660073255E-004   4.2878765506923350E-003    -1.8655366044301462E-004
 -0.21838071356310995          4.8762936385987762E-002     4.5567579029177124E-005 -0.16219467976445454         -2.9944385668682373E-004   3.7265574137251775E-003    -1.7090903610572156E-004
 -0.20239333674485427          4.2983355127413012E-002     4.5234981647969530E-005 -0.15340462410698993         -2.9711487865842501E-004   3.1863417027210919E-003    -1.5479136926053696E-004
 -0.18621637324930629          3.7523175774652806E-002     4.4399760606051496E-005 -0.14414506969646790         -2.9367435138161148E-004   2.6823769538618578E-003    -1.3858519222570447E-004
 -0.17022899643105061          3.2315079538019237E-002     4.3001937984265634E-005 -0.13460864039803919         -2.8898045679040139E-004   2.2272131978198911E-003    -1.2274778587918078E-004
 -0.15480593576183005          2.7502831355050834E-002     4.1056620518739020E-005 -0.12502076790174921         -2.8297718689665398E-004   1.8284532688226246E-003    -1.0767905997278681E-004
 -0.14030869314868075          2.3205297614703090E-002     3.8661062294878729E-005 -0.11563724868089340         -2.7573877501121838E-004   1.4899674796517437E-003    -9.3768803656393780E-005
 -0.12707706898305049          1.9502561727643357E-002     3.5979342443497064E-005 -0.10673821595709893         -2.6751205447557587E-004   1.2118458531790860E-003    -8.1348463035261088E-005
 -0.11542119592346912          1.6433709421205360E-002     3.3220373735178260E-005  -9.8617965907387084E-002    -2.5874386545000807E-004   9.9112092001153729E-004    -7.0670357895256372E-005
 -0.10561426498591996          1.4076256802171014E-002     3.0738311610274723E-005  -9.1570538132363211E-002    -2.5007661298385075E-004   8.2312810964872002E-004    -6.1927086749799135E-005
  -9.7886104826400824E-002     1.2310288504242468E-002     2.8602639269443325E-005  -8.5871710894702885E-002    -2.4229621692209609E-004   7.0206182146458421E-004    -5.5213380780185298E-005
  -9.2417702364697207E-002     1.1112404303151965E-002     2.6997366415983275E-005  -8.1758941432199111E-002    -2.3622659721951307E-004   6.2240480153972003E-004    -5.0569166362536807E-005
  -8.9335983699665139E-002     1.0457346366507417E-002     2.6059900940108544E-005  -7.9411060936549344E-002    -2.3258321319174358E-004   5.7970396549152786E-004    -4.7994545292426747E-005
  -8.8501058045469691E-002     1.0282437419190757E-002     2.5801980387682569E-005  -7.8771154304438720E-002    -2.3156716107440264E-004   5.6840649860088674E-004    -4.7302589547789902E-005
  -8.8040026982751901E-002     1.0186331447329793E-002     2.5658855681913235E-005  -7.8417110045690713E-002    -2.3100070922054430E-004   5.6221779203205827E-004    -4.6921549981618468E-005
  -8.7221943415651995E-002     1.0016633696001169E-002     2.5403662058735973E-005  -7.7787641799113613E-002    -2.2998599194505419E-004   5.5132290348658061E-004    -4.6247263187953927E-005
  -8.6065795733637915E-002     9.7786550696129949E-003     2.5040374143814845E-005  -7.6895360668784621E-002    -2.2853082792127896E-004   5.3611497292781890E-004    -4.5298437753480382E-005
  -8.4598659929373571E-002     9.4798098078349956E-003     2.4574995577480420E-005  -7.5758501965849920E-002    -2.2664800284921894E-004   5.1713505060328735E-004    -4.4101449270765708E-005
  -8.2854918813567810E-002     9.1293666595436678E-003     2.4015945629197193E-005  -7.4400614100042617E-002    -2.2435630685400964E-004   4.9504529700798369E-004    -4.2689804436936413E-005
  -8.0875442289710817E-002     8.7378942864125252E-003     2.3373774041584024E-005  -7.2850265569546088E-002    -2.2168196835823523E-004   4.7058509285669362E-004    -4.1102247598058566E-005
  -7.8706626802347607E-002     8.3166828123942063E-003     2.2660848433966356E-005  -7.1140662651715258E-002    -2.1866021369881637E-004   4.4452634455375076E-004    -3.9380786700074272E-005
  -7.6399307146152534E-002     7.8776004418473211E-003     2.1892205279582381E-005  -6.9309155607270939E-002    -2.1533677927272892E-004   4.1765286875113800E-004    -3.7570796395015480E-005
  -7.4007564704435050E-002     7.4324898538885636E-003     2.1085009584090641E-005  -6.7396618880580170E-002    -2.1176917444619978E-004   3.9071881848374776E-004    -3.5718845893161641E-005
  -7.1587459729725508E-002     6.9927306599131371E-003     2.0258211567975495E-005  -6.5446695544700742E-002    -2.0802746374546407E-004   3.6441947607241537E-004    -3.3871169638613596E-005
  -6.9195717288008024E-002     6.5688611693580654E-003     1.9432039625531737E-005  -6.3504902738854729E-002    -2.0419432209530105E-004   3.3936914666937365E-004    -3.2072222097243822E-005
  -6.6888397631812951E-002     6.1702834773413179E-003     1.8627354657751941E-005  -6.1617603547392610E-002    -2.0036412853168564E-004   3.1608719148814961E-004    -3.0363400896648310E-005
  -6.4719582144449742E-002     5.8050687158738325E-003     1.7864913874880851E-005  -5.9830861400102443E-002    -1.9664091225044271E-004   2.9499244322220113E-004    -2.8782015198616315E-005
  -6.2740105620592748E-002     5.4798696837171880E-003     1.7164608627923518E-005  -5.8189204938053858E-002    -1.9313505687910303E-004   2.7640545839795021E-004    -2.7360558237567197E-005
  -6.0996364504786987E-002     5.1999369549764092E-003     1.6544746059795454E-005  -5.6734343306704238E-002    -1.8995880411145152E-004   2.6055736301408561E-004    -2.6126314077418567E-005
  -5.9529228700522650E-002     4.9692232966211036E-003     1.6021435713110782E-005  -5.5503882548993397E-002    -1.8722076527373743E-004   2.4760350639563278E-004    -2.5101290760725815E-005
  -5.8373081018508556E-002     4.7905512416295233E-003     1.5608120357019324E-005  -5.4530101062177982E-002    -1.8501982481174096E-004   2.3763979541823257E-004    -2.4302429508015517E-005
  -5.7554997451408650E-002     4.6658105818648777E-003     1.5315258057624943E-005  -5.3838839531256774E-002    -1.8343895870412045E-004   2.3071940968881835E-004    -2.3741995854597260E-005
  -5.7093966388690867E-002     4.5961329629138348E-003     1.5150093308267091E-005  -5.3448465051282680E-002    -1.8253936638280686E-004   2.2686678784611392E-004    -2.3427956349566323E-005
  -5.6876662491309127E-002     4.5634464949725574E-003     1.5072217378666551E-005  -5.3264260627127594E-002    -1.8211315790195645E-004   2.2506270957713820E-004    -2.3280388331124229E-005
  -5.6415631428591337E-002     4.4944301896581319E-003     1.4906946035326089E-005  -5.2873019474857626E-002    -1.8120423609645838E-004   2.2126026564174561E-004    -2.2968275337376977E-005
  -5.5597547861491431E-002     4.3730758093707836E-003     1.4613538867771911E-005  -5.2177320097904302E-002    -1.7957559549673381E-004   2.1459681465031862E-004    -2.2417707090806350E-005
  -5.4441400179477344E-002     4.2040838383732492E-003     1.4198918655232551E-005  -5.1190941045720896E-002    -1.7723901798726499E-004   2.0536561856651127E-004    -2.1647209324644957E-005
  -5.2974264375213000E-002     3.9937862818621101E-003     1.3672674931200166E-005  -4.9933826359800537E-002    -1.7421389494332951E-004   1.9395835577713967E-004    -2.0681892116989725E-005
  -5.1230523259407246E-002     3.7499495528194975E-003     1.3047567233331075E-005  -4.8431762742114269E-002    -1.7052889426959694E-004   1.8084582089742535E-004    -1.9553176087577388E-005
  -4.9251046735550252E-002     3.4813029145072242E-003     1.2339231524555402E-005  -4.6716081100621407E-002    -1.6622429966312718E-004   1.6654496815515958E-004    -1.8297183806743383E-005
  -4.7082231248187036E-002     3.1986574868874459E-003     1.1571266962928995E-005  -4.4823262102966339E-002    -1.6135460897368918E-004   1.5158675993934105E-004    -1.6953165438278743E-005
  -4.4774911591991970E-002     2.9117890990220203E-003     1.0766364049369218E-005  -4.2794419116451710E-002    -1.5599113107567008E-004   1.3648517330037621E-004    -1.5561773852002242E-005
  -4.2383169150274486E-002     2.6267042196213728E-003     9.9371552721884545E-006  -4.0674640038697828E-002    -1.5022426504547804E-004   1.2170984852028985E-004    -1.4163273633541779E-005
  -3.9963064175564930E-002     2.3512779750537718E-003     9.1058349440525311E-006  -3.8512174564221846E-002    -1.4416508164769839E-004   1.0766448641157805E-004    -1.2795792260859305E-005
  -3.7571321733847446E-002     2.0922840119526375E-003     8.2944913805395079E-006  -3.6357460589077205E-002    -1.3794578211548424E-004   9.4672481531079405E-005    -1.1493737516295275E-005
  -3.5264002077652380E-002     1.8551697804883699E-003     7.5240654905042019E-006  -3.4261993328237338E-002    -1.3171860450832785E-004   8.2970521286122693E-005    -1.0286512202167479E-005
  -3.3095186590289163E-002     1.6439536608497179E-003     6.8133561186727815E-006  -3.2277053072497550E-002    -1.2565280574041403E-004   7.2710071514815906E-005    -9.1976500117510422E-006
  -3.1115710066432170E-002     1.4612510179286317E-003     6.1782138944657116E-006  -3.0452321601298578E-002    -1.1992948604226488E-004   6.3965900584234819E-005    -8.2444698943871447E-006
  -2.9371968950626416E-002     1.3084344646223866E-003     5.6311067302021154E-006  -2.8834431864305565E-002    -1.1473424902717406E-004   5.6750669641882252E-005    -7.4383669091312418E-006
  -2.7904833146362072E-002     1.1858567576458481E-003     5.1809245309909875E-006  -2.7465508913972200E-002    -1.1024799155068108E-004   5.1031503220028140E-005    -6.7854310412695129E-006
  -2.6748685464347985E-002     1.0931652814200007E-003     4.8332941315580845E-006  -2.6381769666192090E-002    -1.0663645271230348E-004   4.6749117999054547E-005    -6.2876449550197133E-006
  -2.5930601897248079E-002     1.0296783938514434E-003     4.5913925903210181E-006  -2.5612247474768104E-002    -1.0403943901769822E-004   4.3837883067268310E-005    -5.9445607513821324E-006
  -2.5469570834530289E-002     9.9467331781739280E-004     4.4566347390347543E-006  -2.5177601683762495E-002    -1.0256049347813549E-004   4.2240533387536208E-005    -5.7546158251749234E-006
  -2.5273785469360207E-002     9.7997708956658628E-004     4.3997590657677268E-006  -2.4992806619067460E-002    -1.0192904158783862E-004   4.1571605272481237E-005    -5.6747018189304162E-006
  -2.4904061667056991E-002     9.5250070334421903E-004     4.2929379975956426E-006  -2.4643487229254558E-002    -1.0073104953413063E-004   4.0323677150221407E-005    -5.5250192540171213E-006
  -2.4247999654126842E-002     9.0463708849993917E-004     4.1053127320035782E-006  -2.4022503243471008E-002    -9.8587247777028140E-005   3.8158375942769045E-005    -5.2634021096855268E-006
  -2.3320827167096485E-002     8.3895230628151189E-004     3.8445161651577805E-006  -2.3142431817700187E-002    -9.5517757055241779E-005   3.5205059493483015E-005    -4.9025047203284330E-006
  -2.2144257794850429E-002     7.5892857446688137E-004     3.5213271640138510E-006  -2.2021439356500160E-002    -9.1554289082780051E-005   3.1636557794621940E-005    -4.4597332147958826E-006
  -2.0745864828078033E-002     6.6871279136721461E-004     3.1492630873131744E-006  -2.0682954922024974E-002    -8.6741825180281054E-005   2.7654423613813518E-005    -3.9561959488403029E-006
  -1.9158423880702307E-002     5.7282577088805782E-004     2.7440343616117424E-006  -1.9155358140910076E-002    -8.1141035561904131E-005   2.3472524324942047E-005    -3.4154504040047483E-006
  -1.7419142575544617E-002     4.7584580730604560E-004     2.3228107278812265E-006  -1.7471577618252781E-002    -7.4830915949954487E-005   1.9300227789980327E-005    -2.8620629134012765E-006
  -1.5568787869749915E-002     3.8209013736810341E-004     1.9032925443679135E-006  -1.5668580201236196E-002    -6.7911335226345659E-005   1.5326760317556712E-005    -2.3200536113770207E-006
  -1.3650730321807494E-002     2.9532004386623200E-004     1.5026117218325126E-006  -1.3786739093752803E-002    -6.0505134567380003E-005   1.1708185873373148E-005    -1.8113227074120843E-006
  -1.1709927444127508E-002     2.1849508844359704E-004     1.1361261706655738E-006  -1.1869073412052098E-002    -5.2759356631784109E-005   8.5581528334807699E-006    -1.3541749932310341E-006
  -9.7918698961850861E-003     1.5359924472331836E-004     8.1621541781708698E-007  -9.9603578370537176E-003    -4.4845144521664162E-005   5.9431270379392033E-006    -9.6207553200333121E-007
  -7.9415151903903854E-003     1.0160719601512414E-004     5.5149830361555220E-007  -8.1061090216284996E-003    -3.6955857146735900E-005   3.8823299829519615E-006    -6.4277571113483906E-007
  -6.2022338852326933E-003     6.2319110934733646E-005     3.4513798998651676E-007  -6.3514651136013841E-003    -2.9303022752487822E-005   2.3521183722162789E-006    -3.9794365341548035E-007
  -4.6147929378569669E-003     3.4676037433773019E-005     1.9564884938126175E-007  -4.7399855429360455E-003    -2.2109913424092075E-005   1.2939149030996534E-006    -2.2337182735574270E-007
  -3.2163999710845721E-003     1.6920082378666355E-005     9.7059279131361074E-008  -3.3124091358891277E-003    -1.5602775529807708E-005   6.2492366948937745E-007    -1.0985486585706360E-007
  -2.0398305988385147E-003     6.8309365002767011E-006     3.9738867805870021E-008  -2.1054183468346274E-003    -1.0000078355360065E-005   2.5009065189027018E-007    -4.4650477552746930E-008
  -1.1126581118081572E-003     2.0384478160679969E-006     1.1991621120340225E-008  -1.1504639800943089E-003    -5.5005009891242261E-006   7.4109710162503827E-008    -1.3396418140269176E-008
  -4.5659609887801177E-004     3.4399257970720124E-007     2.0397343003467625E-009  -4.7270199485575714E-004    -2.2706756309910472E-006   1.2443698847261638E-008    -2.2694218316758244E-009
  -8.6872296574794228E-005     1.2466923618500348E-008     7.4256262929281310E-011  -9.0000213364066492E-005    -4.3347524367377579E-007   4.4970260986468654E-010    -8.2428534755127378E-011
   9.0547372935966680E-005     1.3551710065465186E-008     8.0891917813528804E-011   9.3839465799134595E-005     4.5254392650496526E-007   4.8816392947951441E-010    -8.9695590169789430E-011
   4.7364926558927413E-004     3.7126727314670306E-007     2.2265148041222859E-009   4.9123031182923404E-004     2.3755276167420929E-006   1.3334279011400943E-008    -2.4629646433639193E-009
   1.1534502340033916E-003     2.2066688267743852E-006     1.3344074760697947E-008   1.1978250751791388E-003     5.8211070297372296E-006   7.8829948180203502E-008    -1.4698127541008448E-008
   2.1141715410565309E-003     7.4371339967218165E-006     4.5508553608903829E-008   2.1995656473830613E-003     1.0764357815009864E-005   2.6363975582673191E-007    -4.9821730954958200E-008
   3.3333139131121806E-003     1.8562477203760356E-005     1.1531725476509283E-007   3.4761149549350388E-003     1.7164596531536563E-005   6.5151699647856415E-007    -1.2527346104761942E-007
   4.7823063472109111E-003     3.8396413830065162E-005     2.4290618070970091E-007   5.0011959003987815E-003     2.4962146677841499E-005   1.3313995620429890E-006    -2.6143532287845942E-007
   6.4271872762354460E-003     6.9742400826229220E-005     4.5051507818343359E-007   6.7429068195542985E-003     3.4073657568071050E-005   2.3843598976026285E-006    -4.7976533119755346E-007
   8.2294027563087641E-003     1.1504409659033265E-004     7.6058129480173710E-007   8.6641342469630026E-003     4.4386767099247070E-005   3.8710351996033409E-006    -8.0059866794865587E-007
   1.0146710718235818E-002     1.7607642160154388E-004     1.1936014508995992E-006   1.0723088489381019E-002     5.5754572846590403E-005   5.8211312939648874E-006    -1.2407138516519716E-006
   1.2134171282735990E-002     2.5360173941806410E-004     1.7651150635007311E-006   1.2873979371286559E-002     6.7990505596804608E-005   8.2263556264263772E-006    -1.8108064016557368E-006
   1.4145200194248721E-002     3.4711579456055868E-004     2.4825479997288681E-006   1.5067844729905208E-002     8.0864368107436016E-005   1.1037828823421986E-005    -2.5130935586191339E-006
   1.6132660758748894E-002     4.5474594919366930E-004     3.3424755637891494E-006   1.7253537511314178E-002     9.4100455906255602E-005   1.4167953799710045E-005    -3.3392235243244360E-006
   1.8049968720675949E-002     5.7343397863017162E-004     4.3296439046201688E-006   1.9378868051537615E-002     1.0737876833031310E-004   1.7496596375958691E-005    -4.2688173042901780E-006
   1.9852184200749266E-002     6.9844556745328164E-004     5.4108877919418519E-006   2.1391885969585619E-002     1.2034028457947015E-004   2.0881230063760081E-005    -5.2691114680753416E-006
   2.1497065129773799E-002     8.2414176180136203E-004     6.5389254627881951E-006   2.3242273535805189E-002     1.3259706854271380E-004   2.4168681155064403E-005    -6.2958001900305016E-006
   2.2946057563872531E-002     9.4420296709434026E-004     7.6533119777762911E-006   2.4882806191895576E-002     1.4374750578668565E-004   2.7207269534831532E-005    -7.2953958056736694E-006
   2.4165199935928180E-002     1.0520988173966022E-003     8.6847739222080138E-006   2.6270823966356091E-002     1.5339629545432770E-004   2.9857612213637745E-005    -8.2091132380435949E-006
   2.5125921242981318E-002     1.1417856818032408E-003     9.5631463662331693E-006   2.7369646166176383E-002     1.6117795418657023E-004   3.2000892127400510E-005    -8.9780460827549871E-006
   2.5805722211395439E-002     1.2078001505615651E-003     1.0221632887688199E-005   2.8149863480856459E-002     1.6678175789679980E-004   3.3544112256955402E-005    -9.5491077635961554E-006
   2.6188824104048745E-002     1.2459029857013471E-003     1.0606339669833438E-005   2.8590545623026334E-002     1.6997611791662483E-004   3.4422851066991285E-005    -9.8810277560342254E-006
   2.6369396610111839E-002     1.2640886490104010E-003     1.0791143131374312E-005   2.8798506724666523E-002     1.7149095370923919E-004   3.4839196265970540E-005    -1.0040039840289673E-005
   2.6752498502765149E-002     1.3031528414368266E-003     1.1190710052744496E-005   2.9240244927960152E-002     1.7472451835173715E-004   3.5726914527310465E-005    -1.0382904137653313E-005
   2.7432299471179266E-002     1.3740900483290089E-003     1.1925312110063761E-005   3.0025869929381301E-002     1.8052909798289536E-004   3.7316080895109099E-005    -1.1010018878261291E-005
   2.8393020778232407E-002     1.4779010543364635E-003     1.3021218096752192E-005   3.1140043433805685E-002     1.8888093368898983E-004   3.9589480600375065E-005    -1.1938178155778209E-005
   2.9612163150288057E-002     1.6157057827546149E-003     1.4514091149900823E-005   3.2560544134501851E-002     1.9973727658357442E-004   4.2513634544831709E-005    -1.3189326687977443E-005
   3.1061155584386789E-002     1.7884532292932092E-003     1.6446616946516472E-005   3.4258611020662799E-002     2.1303011821564909E-004   4.6032237447438985E-005    -1.4788330696685525E-005
   3.2706036513411321E-002     1.9965768738348022E-003     1.8864958524307372E-005   3.6199252139535912E-002     2.2865690831692400E-004   5.0060191474100672E-005    -1.6759962955166412E-005
   3.4508251993484639E-002     2.2399430163377899E-003     2.1816987542717905E-005   3.8341654807292042E-002     2.4646936256257092E-004   5.4477878762987549E-005    -1.9124427669229764E-005
   3.6425559955411690E-002     2.5179862252843847E-003     2.5351359274208428E-005   4.0639728046135866E-002     2.6626091771842549E-004   5.9132779749890459E-005    -2.1893142002047736E-005
   3.8413020519911870E-002     2.8261967377181327E-003     2.9476915299250055E-005   4.3042799811981489E-002     2.8775367210490327E-004   6.3844199616091418E-005    -2.5063179435984578E-005
   4.0424049431424594E-002     3.1593314115883637E-003     3.4186367783192167E-005   4.5496487181305598E-002     3.1058608288242885E-004   6.8414548894920116E-005    -2.8611445894262940E-005
   4.2411509995924773E-002     3.5101626796847918E-003     3.9434298663057463E-005   4.7943751126369623E-002     3.3430321363321289E-004   7.2646366686728719E-005    -3.2488860982311804E-005
   4.4328817957851825E-002     3.8705985544713988E-003     4.5139038528931770E-005   5.0326137936352627E-002     3.5835186318979831E-004   7.6363589014428676E-005    -3.6615242733287925E-005
   4.6131033437925142E-002     4.2320190498799561E-003     5.1177594722637349E-005   5.2585196633068369E-002     3.8208332743488885E-004   7.9434514062400041E-005    -4.0876065923014517E-005
   4.7775914366949675E-002     4.5792906008942751E-003     5.7302345334645646E-005   5.4664046180542408E-002     4.0476664323262871E-004   8.1791543380876214E-005    -4.5122099802206571E-005
   4.9224906801048407E-002     4.8993051359399430E-003     6.3237902254006158E-005   5.6509048633750357E-002     4.2561466988096455E-004   8.3441181642825851E-005    -4.9172472398553851E-005
   5.0444049173104057E-002     5.1790409971283792E-003     6.8664646055963466E-005   5.8071525979094159E-002     4.4382401455876619E-004   8.4465929435222076E-005    -5.2825644394243379E-005
   5.1404770480157194E-002     5.4063774510972207E-003     7.3244648258081769E-005   5.9309441961870164E-002     4.5862748674709854E-004   8.5006924292174366E-005    -5.5874816429553033E-005
   5.2084571448571315E-002     5.5709763231862434E-003     7.6658708460190263E-005   6.0188964711151344E-002     4.6935475660608199E-004   8.5232619356766584E-005    -5.8128887767306713E-005
   5.2467673341224624E-002     5.6651178706040341E-003     7.8649225359312671E-005   6.0685939543044777E-002     4.7549519504839078E-004   8.5298205707386165E-005    -5.9436016346620744E-005
   5.2645093010735389E-002     5.7090562559145037E-003     7.9587822386189606E-005   6.0916419518263924E-002     4.7836259180867658E-004   8.5312864511542796E-005    -6.0050619164683238E-005
   5.3014816813038601E-002     5.8013153287208592E-003     8.1578674892145787E-005   6.1397377821869131E-002     4.8438681965904849E-004   8.5310380304097141E-005    -6.1350615700364730E-005
   5.3670878825968750E-002     5.9691460095624201E-003     8.5257140180123654E-005   6.2253038329303456E-002     4.9524237120892548E-004   8.5191311215100651E-005    -6.3723204068282224E-005
   5.4598051312999107E-002     6.2135396812872355E-003     9.0762750462013560E-005   6.3467173465404009E-002     5.1095712257918859E-004   8.4755059264756891E-005    -6.7226554190458887E-005
   5.5774620685245163E-002     6.5330120134267280E-003     9.8261049554798917E-005   6.5016243194328249E-002     5.3155789680733542E-004   8.3703227001158398E-005    -7.1943396284604129E-005
   5.7173013652017560E-002     6.9266658876742590E-003     1.0799423751555533E-004   6.6869736978306504E-002     5.5706063981648913E-004   8.1632019179732340E-005    -7.7980679240382156E-005
   5.8760454599393282E-002     7.3925740883352201E-003     1.2026508453709284E-004   6.8990466659913680E-002     5.8745453940033110E-004   7.8025528568798769E-005    -8.5469105394628860E-005
   6.0499735904550975E-002     7.9272355377024706E-003     1.3543560875639476E-004   7.1334960607562559E-002     6.2268118654372527E-004   7.2248903269876014E-005    -9.4560411955390091E-005
   6.2350090610345674E-002     8.5302545530824697E-003     1.5401896557598756E-004   7.3853984298353853E-002     6.6260836429689590E-004   6.3547484086448613E-005    -1.0542546360303473E-004
   6.4268148158288102E-002     9.2045188663549132E-003     1.7671564122550475E-004   7.6493221070335779E-002     7.0699822157484042E-004   5.1051651745657317E-005    -1.1825195969989723E-004
   6.6208951035968078E-002     9.9271461559172040E-003     2.0385541415795540E-004   7.9194125222270290E-002     7.5546970193422942E-004   3.3787736776208152E-005    -1.3324023648188580E-004
   6.8127008583910506E-002     1.0685031977543710E-002     2.3602649115979114E-004   8.1894964047591209E-002     8.0745563765122295E-004   1.0697552639523170E-005    -1.5059928173323354E-004
   6.9977363289705205E-002     1.1485409415777362E-002     2.7439869902729826E-004   8.4532046318879894E-002     8.6215549585983309E-004  -1.9335081947817120E-005    -1.7053959303018246E-004
   7.1716644594862891E-002     1.2306724782229456E-002     3.1965515056764588E-004   8.7041141586467433E-002     9.1848587850006948E-004  -5.7450264048084301E-005    -1.9326887002723918E-004
   7.3304085542238620E-002     1.3109746365155210E-002     3.7204493999369332E-004   8.9359049151218145E-002     9.7503188069739686E-004  -1.0477941291391416E-004    -2.1899649083418450E-004
   7.4702478509011017E-002     1.3904159494831529E-002     4.3328153607283173E-004   9.1425291800461189E-002     1.0300048292049761E-003  -1.6243565077146346E-004    -2.4797233195953067E-004
   7.5879047881257072E-002     1.4680310939167662E-002     5.0526870478246331E-004   9.3183865804937843E-002     1.0812163767325712E-003  -2.3158402586488137E-004    -2.8069181886153534E-004
   7.6806220368287437E-002     1.5360008840132722E-002     5.9023003327424487E-004   9.4584994443743298E-002     1.1260939687227768E-003  -3.1360277545038236E-004    -3.1907472568480134E-004
   7.7462282381217579E-002     1.5977689179384635E-002     7.5211271345869738E-004   9.5586678262010796E-002     1.1617771367876716E-003  -4.0632386952274384E-004    -3.7242005639022240E-004
   7.7832006183520791E-002     1.6402242881249168E-002     9.6869567625013130E-004   9.6155910606956524E-002     1.1847477422826883E-003  -4.7145911824027047E-004    -4.4549837527081020E-004
   7.7925403170103213E-002     1.6499513756228358E-002     1.0383100306951411E-003   9.6300307790221737E-002     1.1911088817373118E-003  -4.8284798609670408E-004    -4.7212473430571029E-004
   7.7952125660240484E-002     1.6525947473933086E-002     1.0587869332649570E-003   9.6341671320256853E-002     1.1930071140598109E-003  -4.8570365131962029E-004    -4.8018234656442549E-004
   7.8000134935467383E-002     1.6571842395778642E-002     1.0958246417978475E-003   9.6415998753441243E-002     1.1965086342964736E-003  -4.8966837945355925E-004    -4.9513277471196398E-004
   7.8069327816110770E-002     1.6622198859892870E-002     1.1548407348864879E-003   9.6523138616280285E-002     1.2017318848908044E-003  -4.9305532157966486E-004    -5.1697323739956658E-004
   7.8159541495498905E-002     1.6663808104898634E-002     1.2389767842484957E-003   9.6662847255203577E-002     1.2088214411034690E-003  -4.9379280298540544E-004    -5.4485627097521528E-004
   7.8270562310339589E-002     1.6708394282889318E-002     1.3389893242167720E-003   9.6834767959678228E-002     1.2179297083839053E-003  -4.9029203005309524E-004    -5.7688935010861888E-004
   7.8402127036205568E-002     1.6754532599790400E-002     1.4515889518863533E-003   9.7038373349021198E-002     1.2291943681979754E-003  -4.8218408805268155E-004    -6.1078571718542257E-004
   7.8553923658966726E-002     1.6802039853187491E-002     1.5710962351279155E-003   9.7273277966121813E-002     1.2427292943957367E-003  -4.7016684135634847E-004    -6.4480407934041696E-004
   7.8725592153977925E-002     1.6850168348563177E-002     1.6711795261038637E-003   9.7538731465618908E-002     1.2586178205593697E-003  -4.5528188054830276E-004    -6.7808331021205082E-004
   7.8916725353042186E-002     1.6904230784824718E-002     1.7742476450126445E-003   9.7834095640775415E-002     1.2769246595912037E-003  -4.3839769425418548E-004    -7.1039004312767112E-004
   7.9126869915240317E-002     1.6964532107546941E-002     1.8814561165751463E-003   9.8158649928269615E-002     1.2976987908158181E-003  -4.2008503352478944E-004    -7.4177287808417170E-004
   7.9355527404424045E-002     1.7030262137602392E-002     1.9923463598873377E-003   9.8511613008624224E-002     1.3209764471836119E-003  -4.0068037247287420E-004    -7.7235617575721030E-004
   7.9602155472513661E-002     1.7103750477008649E-002     2.0961490695353639E-003   9.8892120035733735E-002     1.3467820611814669E-003  -3.8037487527266614E-004    -8.0225707618639531E-004
   7.9866169146434463E-002     1.7186439062712867E-002     2.1964370989330873E-003   9.9299296146994426E-002     1.3751293260456524E-003  -3.5927856824230497E-004    -8.3156347948552573E-004
   8.0146942215906583E-002     1.7277175722261798E-002     2.3006524205279261E-003   9.9732179036159427E-002     1.4060195757065190E-003  -3.3745856877018948E-004    -8.6033446371537852E-004
   8.0443808718917903E-002     1.7373895073804206E-002     2.4091093959868973E-003  0.10018975247084787          1.4394425989086436E-003  -3.1495995998590334E-004    -8.8860581725157522E-004
   8.0756064521414650E-002     1.7475537154875972E-002     2.5195728202485820E-003  0.10067094184342010          1.4753752728617069E-003  -2.9181727353379087E-004    -9.1639649834339637E-004
   8.1082968987493148E-002     1.7584603062266939E-002     2.6207858104300352E-003  0.10117464210601258          1.5137826534282034E-003  -2.6806066188068793E-004    -9.4371345985038812E-004
   8.1423746736146968E-002     1.7701935104318653E-002     2.7247944113630530E-003  0.10169965334557898          1.5546181398238580E-003  -2.4371930232698798E-004    -9.7055545926774288E-004
   8.1777589480411764E-002     1.7825545042297039E-002     2.8328193441856855E-003  0.10224482837966724          1.5978259553616802E-003  -2.1882293461216937E-004    -9.9691590676468625E-004
   8.2143657944550655E-002     1.7953652545786979E-002     2.9440390375289911E-003  0.10280797117973921          1.6433222662135269E-003  -1.9340274852488147E-004    -1.0227843995177400E-003
   8.2521083854735972E-002     1.8086023557355946E-002     3.0552043231196185E-003  0.10339056920584014          1.6910724165314613E-003  -1.6749174212681885E-004    -1.0481475095925729E-003
   8.2908971998507608E-002     1.8224963164354964E-002     3.1611023412053060E-003  0.10398844660391277          1.7409427032784842E-003  -1.4112521954473198E-004    -1.0729902716265776E-003
   8.3306402348124309E-002     1.8370274937539510E-002     3.2694282442743416E-003  0.10460120162671417          1.7928481591650372E-003  -1.1434111740592397E-004    -1.0972967263506014E-003
   8.3712432242772417E-002     1.8520195952928392E-002     3.3807724722403256E-003  0.10522742057157261          1.8466779543388641E-003  -8.7179862960966303E-005    -1.1210505959237992E-003
   8.4126098624456525E-002     1.8673323950221990E-002     3.4944832701743200E-003  0.10586566379171462          1.9023123529692048E-003  -5.9684425441618519E-005    -1.1442359950520375E-003
   8.4546420322269250E-002     1.8828956600124680E-002     3.6088630080374547E-003  0.10651445908501488          1.9596234153894834E-003  -3.1900344343171669E-005    -1.1668369989040093E-003
   8.4972400379622143E-002     1.8988555605107885E-002     3.7178824130116254E-003  0.10717230805357143          2.0184743531031207E-003  -3.8754743456343582E-006    -1.1888382829853866E-003
   8.5403028418918156E-002     1.9152603596182635E-002     3.8283012938511718E-003  0.10783757376415383          2.0787188082909461E-003   2.4340320291249551E-005    -1.2102258322489196E-003
   8.5837283038056836E-002     1.9319590517702719E-002     3.9405626231102612E-003  0.10850907178239187          2.1402121480354076E-003   5.2695210308258827E-005    -1.2309866566966813E-003
   8.6274134233088356E-002     1.9488413060363356E-002     4.0542344978363766E-003  0.10918488761502865          2.2027895920859477E-003   8.1135462496122537E-005    -1.2511089384296186E-003
   8.6712545841269917E-002     1.9658257360862033E-002     4.1685240711295275E-003  0.10986358164699808          2.2662898889171047E-003   1.0960554581563448E-004    -1.2705823847863383E-003
   8.7151477998730076E-002     1.9828974957596633E-002     4.2812387016954029E-003  0.11054353106598006          2.3305419431695847E-003   1.3804836303873101E-004    -1.2893991992944695E-003
   8.7589889606911636E-002     2.0001176456072196E-002     4.3908377089891537E-003  0.11122318985483796          2.3953735309475734E-003   1.6640564217088559E-004    -1.3075516290691823E-003
   8.8026740801943157E-002     2.0174713023830872E-002     4.5006370517451273E-003  0.11190091835711331          2.4606061296594834E-003   1.9461852314563675E-004    -1.3250343865943053E-003
   8.8460995421081837E-002     2.0348508861080528E-002     4.6106661225239001E-003  0.11257520965886880          2.5260606285319085E-003   2.2262738850899709E-004    -1.3418437224929909E-003
   8.8891623460377850E-002     2.0521762709688487E-002     4.7205603678243876E-003  0.11324435763408998          2.5915499891716997E-003   2.5037214238261829E-004    -1.3579774851837801E-003
   8.9317603517730743E-002     2.0693788535729118E-002     4.8298570301118712E-003  0.11390685605754330          2.6568891618104014E-003   2.7779243084665763E-004    -1.3734350618679995E-003
   8.9737925215543468E-002     2.0864047432484323E-002     4.9378493879381081E-003  0.11456111812640139          2.7218900978990745E-003   3.0482784040993319E-004    -1.3882173099633976E-003
   9.0151591597227576E-002     2.1032205878775107E-002     5.0422798519295566E-003  0.11520556860667536          2.7863651224426600E-003   3.3141815929779890E-004    -1.4023273599897425E-003
   9.0557621491875684E-002     2.1198521141681963E-002     5.1442752716653883E-003  0.11583867844813454          2.8501254313703425E-003   3.5750330540226631E-004    -1.4157691016229287E-003
   9.0955051841492385E-002     2.1362551847331393E-002     5.2447396050693783E-003  0.11645890298530634          2.9129824758219016E-003   3.8302397399271083E-004    -1.4285473867981994E-003
   9.1342939985264021E-002     2.1523580505801977E-002     5.3434701590446519E-003  0.11706475458087259          2.9747487255551491E-003   4.0792202175054908E-004    -1.4406687723954709E-003
   9.1720365895449338E-002     2.1681023111066108E-002     5.4401540406412742E-003  0.11765477101173799          3.0352392243731558E-003   4.3214032464449111E-004    -1.4521408205059711E-003
   9.2086434359588229E-002     2.1834360726970536E-002     5.5344708035343099E-003  0.11822751119458896          3.0942714000612645E-003   4.5562306352538856E-004    -1.4629720993228393E-003
   9.2440277103853025E-002     2.1983101625226209E-002     5.6260921384942379E-003  0.11878159322951745          3.1516669651855790E-003   4.7831579219671967E-004    -1.4731719315178404E-003
   9.2781054852506845E-002     2.2126780402534151E-002     5.7146494243346512E-003  0.11931522998856288          3.2072385530460632E-003   5.0016581991711717E-004    -1.4827506171878426E-003
   9.3107959318585343E-002     2.2265018798193974E-002     5.7996386565205508E-003  0.11982836138137108          3.2608482195427019E-003   5.2112213373925118E-004    -1.4917186215924849E-003
   9.3420215121082090E-002     2.2397110572708816E-002     5.8796663583100088E-003  0.12031849017362156          3.3122985558618418E-003   5.4113574497935760E-004    -1.5000871086001907E-003
   9.3717081624093410E-002     2.2523412821712427E-002     5.9559982950533955E-003  0.12078480652394638          3.3614413633210579E-003   5.6015972311952711E-004    -1.5078675824838511E-003
   9.3997854693565530E-002     2.2643448507040351E-002     6.0285312352614945E-003  0.12122616234075524          3.4081240017130553E-003   5.7814970102385010E-004    -1.5150726906714316E-003
   9.4261868367486332E-002     2.2756759916762272E-002     6.0970480656308799E-003  0.12164145862701771          3.4522015559513225E-003   5.9506288855523844E-004    -1.5217132134141085E-003
   9.4508496435575948E-002     2.2862966525893508E-002     6.1613259659361284E-003  0.12202966018864747          3.4935366763534526E-003   6.1085979027402683E-004    -1.5278008788988744E-003
   9.4737153924759676E-002     2.2961727191131084E-002     6.2211533781446476E-003  0.12238979497745560          3.5320011086574492E-003   6.2550351349522845E-004    -1.5333472217169447E-003
   9.4947298486957807E-002     2.3052730248509366E-002     6.2763330675117690E-003  0.12272095529393688          3.5674748778929547E-003   6.3896030470818495E-004    -1.5383633026315765E-003
   9.5138431686022068E-002     2.3135691304374283E-002     6.3266826730054987E-003  0.12302230491299122          3.5998458211623681E-003   6.5119931136663894E-004    -1.5428594187508714E-003
   9.5310100181033267E-002     2.3210351352833475E-002     6.3720347062113658E-003  0.12329308356215822          3.6290089976885286E-003   6.6219304162189879E-004    -1.5468448311191300E-003
   9.5461896803794424E-002     2.3276479161639725E-002     6.4122349407969813E-003  0.12353259911254914          3.6548603246149679E-003   6.7191661987817466E-004    -1.5503267409744505E-003
   9.5593461529660403E-002     2.3333874752566812E-002     6.4471461220990296E-003  0.12374024800392784          3.6773043198334177E-003   6.8034648293626571E-004    -1.5533112154544849E-003
   9.5704482344501088E-002     2.3382367472848754E-002     6.4766522689947564E-003  0.12391551661626189          3.6962648416750251E-003   6.8746113438133277E-004    -1.5558046802464764E-003
   9.5794696023889223E-002     2.3421812902618293E-002     6.5006584431032237E-003  0.12405797396036486          3.7116845416739685E-003   6.9324254304363626E-004    -1.5578137512796816E-003
   9.5863888904532610E-002     2.3452092492555449E-002     6.5190887876673334E-003  0.12416726043112933          3.7235191377143380E-003   6.9767660440306703E-004    -1.5593443545069410E-003
   9.5911898179759508E-002     2.3473114966103964E-002     6.5318856763550391E-003  0.12424310343430149          3.7317349269822761E-003   7.0075294637766614E-004    -1.5604011419212008E-003
   9.5938620669896779E-002     2.3484820960197827E-002     6.5390117614247019E-003  0.12428532166552420          3.7363095185088541E-003   7.0246517255516741E-004    -1.5609875286824396E-003
   9.5970469405376138E-002     2.3498776897284732E-002     6.5475078348847665E-003  0.12433564093402723          3.7417632054149849E-003   7.0450575424197900E-004    -1.5616847067066062E-003
   9.6079482891864257E-002     2.3546581777168119E-002     6.5766128456085093E-003  0.12450791913498174          3.7604447527723990E-003   7.1148938456460503E-004    -1.5640572868050339E-003
   9.6274759222661654E-002     2.3632352885077243E-002     6.6288384762243704E-003  0.12481666108233314          3.7939703659583086E-003   7.2399508597209040E-004    -1.5682556393685487E-003
   9.6554896391827308E-002     2.3755718619766615E-002     6.7039340755420222E-003  0.12525987833692401          3.8422188424896654E-003   7.4192709807602807E-004    -1.5741676058536737E-003
   9.6917825739021357E-002     2.3915484309465322E-002     6.8008020084002647E-003  0.12583459418345225          3.9050075058642943E-003   7.6514924681028197E-004    -1.5816381257491179E-003
   9.7360861552413996E-002     2.4111194768860346E-002     6.9191805274983892E-003  0.12653695559147621          3.9820719113678339E-003   7.9348626829527091E-004    -1.5904729519345376E-003
   9.7880724182223849E-002     2.4342336092319054E-002     7.0591005755828683E-003  0.12736219845630378          4.0730812201398604E-003   8.2672400490550399E-004    -1.6004489154913116E-003
   9.8473564925354126E-002     2.4607766721883646E-002     7.2200535098217791E-003  0.12830474360149186          4.1776182000234745E-003   8.6461271279028584E-004    -1.6113226231408732E-003
   9.9134994680611460E-002     2.4906081856425240E-002     7.4013395857767707E-003  0.12935818895691487          4.2951725013590254E-003   9.0686287723007117E-004    -1.6228344836994027E-003
   9.9860116497716880E-002     2.5235694797799357E-002     7.6021214806692057E-003  0.13051531581512180          4.4251491365544012E-003   9.5315259292245991E-004    -1.6347231393728347E-003
  0.10064356185355541          2.5594707422759023E-002     7.8213037076285546E-003  0.13176819079677712          4.5668641903993824E-003   1.0031283705807144E-003    -1.6467319565016134E-003
  0.10147953040803417          2.5978454640534464E-002     8.0560305582197851E-003  0.13310845150669920          4.7195404592861980E-003   1.0564077460816432E-003    -1.6586159620897685E-003
  0.10236183295218967          2.6387526563977019E-002     8.3068741344433893E-003  0.13452664359676730          4.8822987052266533E-003   1.1125821683523815E-003    -1.6701482329577830E-003
  0.10328393723321221          2.6819491655056073E-002     8.5724999494948446E-003  0.13601279111894263          5.0541555667189715E-003   1.1712205881191581E-003    -1.6811282208142589E-003
  0.10423901631821988          2.7271720876980293E-002     8.8514097343698334E-003  0.13755653810069823          5.2340371223422418E-003   1.2318693868272196E-003    -1.6913811387542182E-003
  0.10521999913921491          2.7739802722921134E-002     9.1415400959476804E-003  0.13914695975250457          5.4207818999406328E-003   1.2940606115989829E-003    -1.7007631666839723E-003
  0.10621962284524876          2.8218709246774248E-002     9.4404959860709473E-003  0.14077272109436395          5.6131337090669078E-003   1.3573177704009343E-003    -1.7091632774565795E-003
  0.10723048657432591          2.8708178584697305E-002     9.7470914795351887E-003  0.14242208098403097          5.8097528849146351E-003   1.4211571512711893E-003    -1.7165040961196316E-003
  0.10824510624700742          2.9204990613688850E-002     1.0059227879725199E-002  0.14408364227874820          6.0092505660362533E-003   1.4850942626610103E-003    -1.7227419487901505E-003
  0.10925596997608457          2.9705792224474697E-002     1.0374886970141571E-002  0.14574404035020624          6.2101129778199191E-003   1.5486440194379912E-003    -1.7278672280060629E-003
  0.11025559368211842          3.0202166980085828E-002     1.0691157617449834E-002  0.14739088480276941          6.4107969353914837E-003   1.6113248653658215E-003    -1.7318965858253671E-003
  0.11123657650311344          3.0692622700599609E-002     1.1005644372251967E-002  0.14901301043440654          6.6097689261683246E-003   1.6726717035369897E-003    -1.7348761614803896E-003
  0.11219165558812112          3.1174853428989083E-002     1.1315862741138612E-002  0.15059754493168598          6.8054077341125115E-003   1.7322332030669102E-003    -1.7368754376428422E-003
  0.11311375986914365          3.1645128405480900E-002     1.1619240282395978E-002  0.15213232503557900          6.9960996987691575E-003   1.7895766792830406E-003    -1.7379837051936936E-003
  0.11399606241329915          3.2099759037646218E-002     1.1913364089727683E-002  0.15360547061298746          7.1802244141278655E-003   1.8442921122889672E-003    -1.7383092877853888E-003
  0.11483203096777791          3.2531945562356869E-002     1.2195528713599951E-002  0.15500546075607410          7.3561872998623070E-003   1.8959883036707460E-003    -1.7379718466049594E-003
  0.11561547632361645          3.2937234328398013E-002     1.2462832843608725E-002  0.15632125922612206          7.5224337681560824E-003   1.9443002017756304E-003    -1.7370976854878765E-003
  0.11634059814072187          3.3314908387541788E-002     1.2712723870182963E-002  0.15754237004849087          7.6774603659360450E-003   1.9888951673003100E-003    -1.7358181897324182E-003
  0.11700202789597920          3.3661760688674776E-002     1.2942746648795387E-002  0.15865898704504447          7.8198452793107505E-003   2.0294696001505637E-003    -1.7342645587445642E-003
  0.11759486863910948          3.3974633243821051E-002     1.3150641026651172E-002  0.15966206992011317          7.9482631085479802E-003   2.0657506979575024E-003    -1.7325644097261053E-003
  0.11811473126891933          3.4250589618673159E-002     1.3334313829327041E-002  0.16054344017328959          8.0614940299347619E-003   2.0974977507294580E-003    -1.7308382164969364E-003
  0.11855776708231197          3.4486983701225028E-002     1.3491878110707487E-002  0.16129586634260806          8.1584448765910783E-003   2.1245023849055106E-003    -1.7291958341108344E-003
  0.11892069642950602          3.4681505290737186E-002     1.3621689376044233E-002  0.16191314724519121          8.2381780286916312E-003   2.1465889418430702E-003    -1.7277342974361845E-003
  0.11920083359867167          3.4832212682768829E-002     1.3722372590420945E-002  0.16239017901464775          8.2999165122175905E-003   2.1636152068665142E-003    -1.7265352601575756E-003
  0.11939610992946907          3.4937563351937095E-002     1.3792834894239922E-002  0.16272299451389677          8.3430501002809080E-003   2.1754724195330449E-003    -1.7256630139349406E-003
  0.11950512341595719          3.4996478229427676E-002     1.3832282734010222E-002  0.16290887204729043          8.3671621990240135E-003   2.1820876182501413E-003    -1.7251630749937326E-003
  0.11953540532892146          3.5012855811307537E-002     1.3843255866579890E-002  0.16296053779848982          8.3738653508387065E-003   2.1839246757886302E-003    -1.7250225579126819E-003
  0.11955545195844984          3.5023700505656882E-002     1.3850523816145568E-002  0.16299471998083850          8.3783026469762874E-003   2.1851406722877380E-003    -1.7249291351803513E-003
  0.11959150308107487          3.5043208470688696E-002     1.3863601767969178E-002  0.16305618526761498          8.3862839158703323E-003   2.1873272059482855E-003    -1.7247603283063019E-003
  0.11964354220742356          3.5071384245390594E-002     1.3882498665308975E-002  0.16314501782206076          8.3978143023855385E-003   2.1904831766455107E-003    -1.7245151264079312E-003
  0.11971153494971121          3.5107911655451657E-002     1.3907168470129735E-002  0.16326107570764428          8.4128863555029479E-003   2.1946059499359759E-003    -1.7241918299811159E-003
  0.11979543532957949          3.5152771424160574E-002     1.3937614998684688E-002  0.16340430663466696          8.4314971906523806E-003   2.1996916243804294E-003    -1.7237879580447894E-003
  0.11989518640027200          3.5206137418107949E-002     1.3973874206904543E-002  0.16357465610785177          8.4536438820533820E-003   2.2057356937837079E-003    -1.7233007348372515E-003
  0.12001072039548830          3.5267987438803911E-002     1.4015944733468958E-002  0.16377198285927116          8.4793190020221974E-003   2.2127327922654566E-003    -1.7227269044027792E-003
  0.12014195880472209          3.5338299172737897E-002     1.4063820683238418E-002  0.16399629698329954          8.5085227902789440E-003   2.2206767434513885E-003    -1.7220627719695090E-003
  0.12028881243636240          3.5417051916449109E-002     1.4117493893866854E-002  0.16424743117751545          8.5412461687242053E-003   2.2295605332479651E-003    -1.7213041887669846E-003
  0.12045118148210401          3.5504226082877809E-002     1.4176956133155352E-002  0.16452525907130697          8.5774821583138421E-003   2.2393763423958178E-003    -1.7204465922860367E-003
  0.12062895558644057          3.5599801852372909E-002     1.4242199937804609E-002  0.16482963845689669          8.6172227934175859E-003   2.2501155327663488E-003    -1.7194850180094635E-003
  0.12082201392246243          3.5703758144784596E-002     1.4313218486577448E-002  0.16516040297149831          8.6604586367047699E-003   2.2617686633695996E-003    -1.7184141396660154E-003
  0.12103022527438663          3.5816072108882685E-002     1.4390005197773698E-002  0.16551741961750574          8.7071817264493968E-003   2.2743254830030757E-003    -1.7172282944360739E-003
  0.12125344812696293          3.5936718934693683E-002     1.4472553357765771E-002  0.16590047080858999          8.7573789447567465E-003   2.2877749521894378E-003    -1.7159215225948689E-003
  0.12149153076178522          3.6065671842040223E-002     1.4560855866745645E-002  0.16630937304069693          8.8110391968439904E-003   2.3021052441431870E-003    -1.7144875989710765E-003
  0.12174431136048666          3.6202902101300442E-002     1.4654905098472944E-002  0.16674391782728737          8.8681495800334159E-003   2.3173037600751900E-003    -1.7129200815985297E-003
  0.12201161811477046          3.6348379093313295E-002     1.4754692763567948E-002  0.16720441488352361          8.9287261992145837E-003   2.3333571487051709E-003    -1.7112123370123765E-003
  0.12229326934321361          3.6502070475996302E-002     1.4860209880823930E-002  0.16768903022921805          8.9926710417314731E-003   2.3502513042833809E-003    -1.7093575796727220E-003
  0.12258907361477091          3.6663942364535428E-002     1.4971446838668623E-002  0.16819910404983238          9.0600479174686270E-003   2.3679713786070068E-003    -1.7073489278950629E-003
  0.12289882987889897          3.6833959579166506E-002     1.5088393484128892E-002  0.16873384427832505          9.1308118167814593E-003   2.3865018226467243E-003    -1.7051794412150734E-003
  0.12322232760221433          3.7012086281418714E-002     1.5211039399641468E-002  0.16929297275068947          9.2049446637292968E-003   2.4058263856851954E-003    -1.7028421550094363E-003
  0.12355934691159397          3.7198286971111827E-002     1.5339374553520094E-002  0.16987567483945654          9.2823964253811505E-003   2.4259281493154428E-003    -1.7003301023294382E-003
  0.12390965874362210          3.7392528592696456E-002     1.5473391188571724E-002  0.17048326254508214          9.3632341559789639E-003   2.4467895101365073E-003    -1.6976363971268702E-003
  0.12427302500028201          3.7594784571541397E-002     1.5613088887112554E-002  0.17111358848599748          9.4473420162085806E-003   2.4683922523002604E-003    -1.6947542147057598E-003
  0.12464919871078764          3.7805040500564956E-002     1.5758494428781314E-002  0.17176720765433565          9.5347409962229929E-003   2.4907175237731879E-003    -1.6916769194023889E-003
  0.12503792419944521          3.8023255594366180E-002     1.5909723012118557E-002  0.17244362439621025          9.6253916975794947E-003   2.5137459500298130E-003    -1.6883979533648267E-003
  0.12543893725943087          3.8247081195346914E-002     1.6066512089201589E-002  0.17314247635424743          9.7192658906263499E-003   2.5374575659044274E-003    -1.6849109930833659E-003
  0.12585196533236631          3.8476855063895379E-002     1.6228822725138259E-002  0.17386356174996268          9.8163534320474671E-003   2.5618319910049453E-003    -1.6812095895815575E-003
  0.12627672769357065          3.8713868125573384E-002     1.6396676170969793E-002  0.17460614361681040          9.9166026882432541E-003   2.5868497868317547E-003    -1.6772886827203298E-003
  0.12671293564286251          3.8958171657745344E-002     1.6569993220417745E-002  0.17537000383327608          1.0019986970640351E-002   2.6124900507278129E-003    -1.6731440194889318E-003
  0.12716029270078263          3.9209682962964357E-002     1.6748720339953650E-002  0.17615471723738430          1.0126472082981017E-002   2.6387263854749758E-003    -1.6687691444410213E-003
  0.12761849481010384          3.9468344650432252E-002     1.6932828175171992E-002  0.17695986825691953          1.0236030305351276E-002   2.6655365941370170E-003    -1.6641600310671684E-003
  0.12808723054249133          3.9734088134887012E-002     1.7122282285291911E-002  0.17778499827713415          1.0348618698694656E-002   2.6928980456965984E-003    -1.6593124169916205E-003
  0.12856618131017289          4.0006840588774087E-002     1.7317046017409465E-002  0.17862966346574860          1.0464192784738129E-002   2.7207872493991113E-003    -1.6542224874599174E-003
  0.12905502158247500          4.0286527435109604E-002     1.7517082206470060E-002  0.17949339536723435          1.0582720577619496E-002   2.7491805224128356E-003    -1.6488871305398133E-003
  0.12955341910707813          4.0573078839608014E-002     1.7722355781816544E-002  0.18037570123953867          1.0704153984110449E-002   2.7780539212781188E-003    -1.6433034143519360E-003
  0.13006103513584014          4.0866441980394949E-002     1.7932848536413547E-002  0.18127610056788226          1.0828439719008248E-002   2.8073828662028948E-003    -1.6374689979039517E-003
  0.13057752465503500          4.1166583556685191E-002     1.8148623539916559E-002  0.18219408225218453          1.0955537821856702E-002   2.8371426600464975E-003    -1.6313823163729511E-003
  0.13110253661985000          4.1472265819687791E-002     1.8369686727221356E-002  0.18312912015776281          1.1085393444488187E-002   2.8673085951796025E-003    -1.6250421813157490E-003
  0.13163571419298192          4.1779806559687216E-002     1.8595408138250412E-002  0.18408069120125919          1.1217962232855989E-002   2.8978556287269502E-003    -1.6184478309494823E-003
  0.13217669498717055          4.2092890999391251E-002     1.8826054179075576E-002  0.18504822824566824          1.1353189464279465E-002   2.9287586197504142E-003    -1.6115990070181118E-003
  0.13272511131150400          4.2411610301031744E-002     1.9061420660244591E-002  0.18603119017359182          1.1491005462905327E-002   2.9599922787246526E-003    -1.6044956890781748E-003
  0.13328059042132900          4.2735988736728722E-002     1.9301461345623022E-002  0.18702899345508883          1.1631367698936140E-002   2.9915348245098915E-003    -1.5971401305843319E-003
  0.13384275477159602          4.3065953621283293E-002     1.9546114958614268E-002  0.18804104641724154          1.1774199688063598E-002   3.0233598830389820E-003    -1.5895347923853874E-003
  0.13441122227346702          4.3401315264940718E-002     1.9795278247466817E-002  0.18906676506004805          1.1919440066735431E-002   3.0554361276314938E-003    -1.5816808750439343E-003
  0.13498560655401171          4.3741950017385317E-002     2.0048872292503295E-002  0.19010553279780815          1.2067025019229334E-002   3.0877383815551933E-003    -1.5735817806304900E-003
  0.13556551721881527          4.4087741085425444E-002     2.0306819365617831E-002  0.19115673408208361          1.2216879312094180E-002   3.1202411565456369E-003    -1.5652410684431576E-003
  0.13615056011731969          4.4438597776622166E-002     2.0569066509265231E-002  0.19221971939328544          1.2368964194087669E-002   3.1529188992477364E-003    -1.5566635122983641E-003
  0.13674033761071785          4.4794449731537581E-002     2.0835715163332984E-002  0.19329383378776308          1.2523170520466200E-002   3.1857473463846007E-003    -1.5478530306829233E-003
  0.13733444884221854          4.5151790183102808E-002     2.1106219375318362E-002  0.19437841315509299          1.2679389656956178E-002   3.2186996797542340E-003    -1.5388140751355760E-003
  0.13793249000949864          4.5509486485845380E-002     2.1380167826645445E-002  0.19547284080033439          1.2837591927846469E-002   3.2517504285774490E-003    -1.5295536530415370E-003
  0.13853405463915741          4.5870685005665199E-002     2.1657800643401739E-002  0.19657638597076207          1.2997661501241429E-002   3.2848754639072594E-003    -1.5200772685113797E-003
  0.13913873386298609          4.6235422523461883E-002     2.1938904654510982E-002  0.19768842434165065          1.3159513396469334E-002   3.3180479443957363E-003    -1.5103913786897114E-003
  0.13974611669586523          4.6603589220054864E-002     2.2223356814182665E-002  0.19880820266404459          1.3323161826120575E-002   3.3512433268244532E-003    -1.5005061964377328E-003
  0.14035579031510087          4.6975037831587629E-002     2.2511027231151060E-002  0.19993495982736947          1.3488432180422429E-002   3.3844417115608677E-003    -1.4904273925847294E-003
  0.14096734034100972          4.7349770466704688E-002     2.2801849331192212E-002  0.20106798103792792          1.3655213365376695E-002   3.4176261116753703E-003    -1.4801664590654937E-003
  0.14158035111856246          4.7727447348137567E-002     2.3095621077022156E-002  0.20220652470572939          1.3823356209087949E-002   3.4507615636438435E-003    -1.4697280602481710E-003
  0.14219440599989389          4.8107899756471131E-002     2.3392215121081021E-002  0.20334997091036139          1.3992714751161629E-002   3.4838209086749637E-003    -1.4591205543510099E-003
  0.14280908762748803          4.8491003043395653E-002     2.3691571781099860E-002  0.20449761607386627          1.4163379484069434E-002   3.5167802962430619E-003    -1.4483582040858206E-003
  0.14342397821784528          4.8875723801251145E-002     2.3993633149561398E-002  0.20564850851507382          1.4335228963260315E-002   3.5496209062867295E-003    -1.4374511789371040E-003
  0.14403865984543943          4.9255434286479369E-002     2.4296684079777225E-002  0.20680192190366167          1.4508067569275074E-002   3.5823197059604572E-003    -1.4264077641469751E-003
  0.14465271472677085          4.9636055587264583E-002     2.4601772573479654E-002  0.20795675094866756          1.4681760137805045E-002   3.6148536163728429E-003    -1.4152388749386034E-003
  0.14526572550432360          5.0017666470599187E-002     2.4908561240253688E-002  0.20911293042537074          1.4856252971630722E-002   3.6472009182956198E-003    -1.4039558737436895E-003
  0.14587727553023244          5.0400131904733483E-002     2.5216870672022863E-002  0.21026930129740282          1.5031403967763587E-002   3.6793402294515755E-003    -1.3925701625586680E-003
  0.14648694914946808          5.0783250077644088E-002     2.5526511921068862E-002  0.21142547927183830          1.5207148656920893E-002   3.7112506989227419E-003    -1.3810933883663190E-003
  0.14709433198234723          5.1166796130929476E-002     2.5837285294925016E-002  0.21257986638165316          1.5383267635455833E-002   3.7429121140081928E-003    -1.3695372658549436E-003
  0.14769901120617590          5.1550537033370314E-002     2.6148981511736571E-002  0.21373207823772145          1.5559676493213302E-002   3.7743047911898663E-003    -1.3579129933484584E-003
  0.14830057583583467          5.1934368106228201E-002     2.6461446405321797E-002  0.21488119033847503          1.5736264496831784E-002   3.8054162186859919E-003    -1.3462341927814427E-003
  0.14889861700311477          5.2318075740452261E-002     2.6774492830426357E-002  0.21602658713955672          1.5912895663513758E-002   3.8362239393303667E-003    -1.3345137213340704E-003
  0.14949272823461546          5.2701379555072106E-002     2.7088013914614531E-002  0.21716720358036073          1.6089429355861544E-002   3.8667021798216919E-003    -1.3227634708212494E-003
  0.15008250572801363          5.3081271889841755E-002     2.7401146567318929E-002  0.21830240101082460          1.6265725079571948E-002   3.8968335484578440E-003    -1.3109965712288455E-003
  0.15066754862651804          5.3454424970907771E-002     2.7712666886114519E-002  0.21943128521864214          1.6441673255316765E-002   3.9266007057892280E-003    -1.2992256850516181E-003
  0.15124745929132161          5.3825483468655066E-002     2.8023659805279939E-002  0.22055308709616067          1.6617106715331953E-002   3.9559865161011773E-003    -1.2874635363202521E-003
  0.15182184357186629          5.4194414910552366E-002     2.8333772589586963E-002  0.22166691112712400          1.6791896579862516E-002   3.9849743878370356E-003    -1.2757229475041897E-003
  0.15239031107373729          5.4561029130458891E-002     2.8642765667000254E-002  0.22277195567444644          1.6965895000799279E-002   4.0135481749332541E-003    -1.2640166313638724E-003
  0.15295247542400431          5.4925084245212058E-002     2.8950392771090627E-002  0.22386738701275141          1.7138974447993772E-002   4.0416921262285688E-003    -1.2523573561348924E-003
  0.15350795453382932          5.5286320438203446E-002     2.9256400097012997E-002  0.22495236770768176          1.7310947019456329E-002   4.0693911580598797E-003    -1.2407578570802864E-003
  0.15405637085816276          5.5644470767895221E-002     2.9560528836111509E-002  0.22602609651303351          1.7481669486885835E-002   4.0966305811758613E-003    -1.2292306290744848E-003
  0.15459735165235139          5.5999266768317582E-002     2.9862517968995306E-002  0.22708783492521387          1.7651062679537449E-002   4.1233962401291055E-003    -1.2177882497389414E-003
  0.15513052922548332          5.6350444250011372E-002     3.0162107473245818E-002  0.22813673325444814          1.7818960179017809E-002   4.1496746683988804E-003    -1.2064430084945711E-003
  0.15565554119029831          5.6697753143142113E-002     3.0459046973845848E-002  0.22917180965509312          1.7985141297243056E-002   4.1754529334671088E-003    -1.1952065442654251E-003
  0.15617203070949318          5.7041055801493018E-002     3.0753186350708957E-002  0.23019240464635576          1.8149498106407772E-002   4.2007237014744826E-003    -1.1840915181988753E-003
  0.15667964673825518          5.7379308581164246E-002     3.1044178874435641E-002  0.23119770395850142          1.8311887480537498E-002   4.2254763499849322E-003    -1.1731109682112002E-003
  0.15717804426285831          5.7706312614401803E-002     3.1329408494063342E-002  0.23218688049897085          1.8472181129243030E-002   4.2496891373209993E-003    -1.1622756537570354E-003
  0.15766688453516042          5.8027766616196463E-002     3.1610884343317054E-002  0.23315921123331382          1.8630213875466071E-002   4.2733513945033864E-003    -1.1515976144005130E-003
  0.15814583530284199          5.8343602789430113E-002     3.1888197446811747E-002  0.23411380161301054          1.8785813658808485E-002   4.2964526406993574E-003    -1.1410882074989245E-003
  0.15861457103522947          5.8653635856034544E-002     3.2161076928274551E-002  0.23504998949819517          1.8938766805321798E-002   4.3189826129616214E-003    -1.1307585003647999E-003
  0.15907277314455068          5.8957632516696223E-002     3.2429256808128824E-002  0.23596702671711980          1.9089019775027374E-002   4.3409314645435348E-003    -1.1206192744743727E-003
  0.15952013020247080          5.9255344622720557E-002     3.2692468876562679E-002  0.23686414425957994          1.9236428072817668E-002   4.3622896714144641E-003    -1.1106810792079515E-003
  0.15995633815176266          5.9546519421223743E-002     3.2950444156902542E-002  0.23774059431751254          1.9380727980063753E-002   4.3830482517357126E-003    -1.1009542246355171E-003
  0.16038110051296700          5.9830903765008478E-002     3.3202914455411604E-002  0.23859579694569588          1.9521914664857649E-002   4.4031986060738028E-003    -1.0914486724857581E-003
  0.16079412858590245          6.0108246149112921E-002     3.3449613421952337E-002  0.23942884592451960          1.9659946991417734E-002   4.4227325385720190E-003    -1.0821740808126751E-003
  0.16119514164588811          6.0378298102307534E-002     3.3690277308397965E-002  0.24023901309229767          1.9794459712458048E-002   4.4416424275510562E-003    -1.0731399089975845E-003
  0.16158386713454567          6.0640815600969428E-002     3.3924645701287962E-002  0.24102573329563248          1.9925334151223717E-002   4.4599204259953736E-003    -1.0643550797436920E-003
  0.16196004084505131          6.0895560430774001E-002     3.4152462788838392E-002  0.24178829749751249          2.0052430373483816E-002   4.4775604665506993E-003    -1.0558283624833020E-003
  0.16232340710171123          6.1142301509505059E-002     3.4373479073772709E-002  0.24252620752429807          2.0175468546036919E-002   4.4945555709838443E-003    -1.0475678990127307E-003
  0.16267371893373933          6.1380816974214672E-002     3.4587454842972279E-002  0.24323899327467441          2.0294568894708820E-002   4.5108997032296920E-003    -1.0395816965991685E-003
  0.16301073824311899          6.1610895194971940E-002     3.4794170432580110E-002  0.24392587100092333          2.0409717681910626E-002   4.5265873348976395E-003    -1.0318773035892913E-003
  0.16333423596643434          6.1832314830877602E-002     3.4993448257953669E-002  0.24458618689256501          2.0520757639874963E-002   4.5416133800044133E-003    -1.0244616613652802E-003
  0.16364399223056242          6.2043441106018435E-002     3.5184413618777277E-002  0.24521917969327031          2.0627504355563504E-002   4.5559730408336989E-003    -1.0173412368369699E-003
  0.16393979650211971          6.2242287843352950E-002     3.5365924315858541E-002  0.24582457133550856          2.0729516765112699E-002   4.5696621330264912E-003    -1.0105219608923617E-003
  0.16422144773056285          6.2431773276707070E-002     3.5539293144936791E-002  0.24640205147649308          2.0827025775346640E-002   4.5826767889877267E-003    -1.0040088107020739E-003
  0.16448875448484665          6.2611871645876602E-002     3.5704285227413202E-002  0.24695057832900202          2.0920041968989417E-002   4.5950202373067107E-003    -9.9780765070685978E-004
  0.16474153508354811          6.2782387807108167E-002     3.5860636762039155E-002  0.24747016843757322          2.1008415197127404E-002   4.6066841787459831E-003    -9.9192139440488613E-004
  0.16497961771837039          6.2943149404257090E-002     3.6008117305132578E-002  0.24796004444926154          2.1091893649108996E-002   4.6176637804214750E-003    -9.8635216586197283E-004
  0.16520284057094670          6.3094021065334210E-002     3.6146514766377251E-002  0.24841997732828358          2.1170263262845233E-002   4.6279569273225199E-003    -9.8110064528718604E-004
  0.16541105192287087          6.3234883224381699E-002     3.6275613358730842E-002  0.24884982599138783          2.1243526099975232E-002   4.6375612135854324E-003    -9.7616515322911449E-004
  0.16560411025889274          6.3365644566664450E-002     3.6395193529652640E-002  0.24924931200758380          2.1312104502980461E-002   4.6464729386490912E-003    -9.7154095582765478E-004
  0.16578188436322930          6.3486258988557101E-002     3.6505036545346967E-002  0.24961763392191244          2.1376236365776128E-002   4.6546850859532710E-003    -9.6721981738489768E-004
  0.16594425340897093          6.3596748484964744E-002     3.6604942195244003E-002  0.24995403919325571          2.1435712883871749E-002   4.6621839252095169E-003    -9.6319067889911233E-004
  0.16609110704061122          6.3697222204019840E-002     3.6694774043512769E-002  0.25025808990171683          2.1490234049527733E-002   4.6689444612784264E-003    -9.5944349451905237E-004
  0.16622234544984502          6.3787858885891183E-002     3.6774540018855030E-002  0.25052937581357776          2.1539589438080847E-002   4.6749277368373539E-003    -9.5597910133525359E-004
  0.16633787944506132          6.3868799679686464E-002     3.6844472558550057E-002  0.25076754553818348          2.1583418735703651E-002   4.6800881678552217E-003    -9.5282428484627472E-004
  0.16643763051575383          6.3939948911942671E-002     3.6904993741410201E-002  0.25097250448976921          2.1621325331070050E-002   4.6843977996840654E-003    -9.5003934181787496E-004
  0.16652153089562211          6.4000844150942551E-002     3.6956474102325283E-002  0.25114433759040239          2.1653049381730346E-002   4.6878747218017658E-003    -9.4769857665688052E-004
  0.16658952363790977          6.4050803551044477E-002     3.6998945293146221E-002  0.25128322477825094          2.1678491418169469E-002   4.6905831071079977E-003    -9.4584961327144439E-004
  0.16664156276425846          6.4089252120211687E-002     3.7032069096007474E-002  0.25138934651471545          2.1697711550905899E-002   4.6925983589909646E-003    -9.4449114460151348E-004
  0.16667761388688346          6.4115902623831184E-002     3.7055365895799254E-002  0.25146279836208607          2.1710866442297035E-002   4.6939736855893949E-003    -9.4358826935135066E-004
  0.16669766051641186          6.4130701147258856E-002     3.7068444820868379E-002  0.25150363177521934          2.1718119692758157E-002   4.6947339948709733E-003    -9.4310133416333417E-004
  0.16670705401158811          6.4137626488818308E-002     3.7074603175082918E-002  0.25152276568037313          2.1721502546654416E-002   4.6950896596426872E-003    -9.4287701732404146E-004
  0.16672710064111651          6.4152380701939501E-002     3.7087806941838580E-002  0.25156359874909207          2.1728688296909208E-002   4.6958482058654660E-003    -9.4240660257027646E-004
  0.16676315176374151          6.4178803311672250E-002     3.7111746933287310E-002  0.25163704848690216          2.1741495501612931E-002   4.6972144092718125E-003    -9.4158879454877935E-004
  0.16681519089009020          6.4216617565860556E-002     3.7146671359478418E-002  0.25174315952995963          2.1759733726465731E-002   4.6992040804034151E-003    -9.4046810222253065E-004
  0.16688318363237786          6.4265331942896242E-002     3.7192727670679625E-002  0.25188235981606366          2.1783210660073025E-002   4.7018612145305026E-003    -9.3909070874833699E-004
  0.16696708401224614          6.4324355685859133E-002     3.7249763122466799E-002  0.25205397512992783          2.1811711999683812E-002   4.7052576825731135E-003    -9.3747453443719913E-004
  0.16706683508293865          6.4393284008190374E-002     3.7317283875927219E-002  0.25225918529515179          2.1845368246421505E-002   4.7094632414955012E-003    -9.3558752124255247E-004
  0.16718236907815495          6.4472110422983217E-002     3.7394699421655089E-002  0.25249783199363685          2.1884386343600497E-002   4.7145067572329571E-003    -9.3336269714123978E-004
  0.16731360748738874          6.4561135782691861E-002     3.7481628082484751E-002  0.25277015255180646          2.1929084047815628E-002   4.7203681405321371E-003    -9.3073835145494367E-004
  0.16746046111902904          6.4660711064682339E-002     3.7577979893318965E-002  0.25307530499475134          2.1979625099813667E-002   4.7270025203304915E-003    -9.2768300308812036E-004
  0.16762283016477067          6.4771072112268444E-002     3.7683845268367988E-002  0.25341298686354402          2.2036099157827470E-002   4.7343657114957693E-003    -9.2419284195997212E-004
  0.16780060426910723          6.4892318483041930E-002     3.7799365246747471E-002  0.25378380319255739          2.2098590118290795E-002   4.7424245791991247E-003    -9.2027836937551115E-004
  0.16799366260512910          6.5024455748715446E-002     3.7924663029671853E-002  0.25418658720008180          2.2166995915991274E-002   4.7511564576181858E-003    -9.1595408247127121E-004
  0.16820187395705327          6.5167439002202177E-002     3.8059825292381826E-002  0.25462136185826489          2.2241291154709686E-002   4.7605454370568470E-003    -9.1123370133421987E-004
  0.16842509680962958          6.5321200266674928E-002     3.8204905175752084E-002  0.25508787728945653          2.2321412240936662E-002   4.7705791303493464E-003    -9.0612882055250438E-004
  0.16866317944445186          6.5485662476295808E-002     3.8359930576956573E-002  0.25558587944673983          2.2407298850359629E-002   4.7812466197390338E-003    -9.0064898029691524E-004
  0.16891596004315332          6.5660745786457655E-002     3.8524911778222266E-002  0.25611513193607233          2.2498899545003313E-002   4.7925373512809066E-003    -8.9480214036249776E-004
  0.16918326679743712          6.5846370319078612E-002     3.8699847266794062E-002  0.25667536410700592          2.2596166543479838E-002   4.8044405414236213E-003    -8.8859515295620223E-004
  0.16946491802588026          6.6042457720077566E-002     3.8884728370686190E-002  0.25726631317427462          2.2699057994673713E-002   4.8169449641067529E-003    -8.8203415643245929E-004
  0.16976072229743755          6.6248932902904178E-002     3.9079544409632697E-002  0.25788768613189639          2.2807533838295129E-002   4.8300387842587465E-003    -8.7512484849310707E-004
  0.17007047856156562          6.6465725764393524E-002     3.9284293018235453E-002  0.25853919947464588          2.2921559162078928E-002   4.8437095849079882E-003    -8.6787269398884252E-004
  0.17039397628488098          6.6692759235663021E-002     3.9499004887154972E-002  0.25922052277942359          2.3041102174769901E-002   4.8579443166651345E-003    -8.6028306217792762E-004
  0.17073099559426064          6.6928707174512395E-002     3.9723015728451799E-002  0.25993131746317466          2.3166142858649527E-002   4.8727293608468586E-003    -8.5236133265596554E-004
  0.17108130742628874          6.7170329063271847E-002     3.9954448303695697E-002  0.26067016928698411          2.3296539567153000E-002   4.8880505467382325E-003    -8.4411296297430896E-004
  0.17144467368294866          6.7421339492029025E-002     4.0195538859940483E-002  0.26143877868146514          2.3432377690948566E-002   4.9038931940402798E-003    -8.3554354894503288E-004
  0.17182084739345430          6.7681685509432835E-002     4.0446157924807727E-002  0.26223578089060418          2.3573528256851474E-002   4.9202421820549250E-003    -8.2665885320913710E-004
  0.17220957288211186          6.7951291861934632E-002     4.0706238402925699E-002  0.26306187395901209          2.3720073703314398E-002   4.9370817297894193E-003    -8.1746473433306870E-004
  0.17261058594209752          6.8230057219296536E-002     4.0975718340800299E-002  0.26391452486507466          2.3871845346747016E-002   4.9543968717872533E-003    -8.0796721755691490E-004
  0.17302361401503297          6.8517934506648073E-002     4.1254567419933844E-002  0.26479429176583597          2.4028873984450444E-002   4.9721749065713625E-003    -7.9817259541520302E-004
  0.17344837637623731          6.8814922473086279E-002     4.1542784854157105E-002  0.26570073938006400          2.4191096470903856E-002   4.9904063726960053E-003    -7.8808833123076346E-004
  0.17388458432552917          6.9120727781879540E-002     4.1840209090895711E-002  0.26663341141080543          2.4358462800120360E-002   5.0090610859484588E-003    -7.7772031551108945E-004
  0.17433194138344929          6.9435211347649253E-002     4.2146766227459831E-002  0.26759181280406585          2.4530921964196914E-002   5.0281219846964112E-003    -7.6707637730592630E-004
  0.17479014349277050          6.9758231134511003E-002     4.2462374132294492E-002  0.26857544278139006          2.4708421407321268E-002   5.0475710252029897E-003    -7.5616409110924876E-004
  0.17525887922515798          7.0089642181089221E-002     4.2786945574435534E-002  0.26958377083858320          2.4890903685650050E-002   5.0673909318078234E-003    -7.4499131260981864E-004
  0.17573782999283954          7.0429297097461929E-002     4.3120389113013885E-002  0.27061632764307647          2.5078315134110726E-002   5.0875633741576352E-003    -7.3356606060681184E-004
  0.17622667026514166          7.0777047955827996E-002     4.3462610468229787E-002  0.27167248477978678          2.5270588828520429E-002   5.1080700328142749E-003    -7.2189667458710284E-004
  0.17672506778974478          7.1132751146184142E-002     4.3813516687923326E-002  0.27275172194994945          2.5467663930845780E-002   5.1288924557851626E-003    -7.0999174350526092E-004
  0.17723268381850679          7.1496278505891395E-002     4.4173034661676519E-002  0.27385342565360082          2.5669470274209460E-002   5.1500119494245766E-003    -6.9786011811352744E-004
  0.17774917333770165          7.1867490199178347E-002     4.4541202962412596E-002  0.27497699277668902          2.5875936141232497E-002   5.1714098766407826E-003    -6.8551093226600860E-004
  0.17827418530251665          7.2240220670597766E-002     4.4913916998769038E-002  0.27612183149514824          2.6086988337810944E-002   5.1930674205807603E-003    -6.7295354281804876E-004
  0.17880736287564858          7.2617077800413238E-002     4.5293029484099717E-002  0.27728727312774260          2.6302546084438477E-002   5.2149657634034882E-003    -6.6019757595818691E-004
  0.17934834366983721          7.3000386603388090E-002     4.5679984157161985E-002  0.27847264075105144          2.6522523746899000E-002   5.2370860568902930E-003    -6.4725288682313670E-004
  0.17989675999417065          7.3390042321559781E-002     4.6074601958158226E-002  0.27967739207661019          2.6746843873264162E-002   5.2594095540785500E-003    -6.3412955066038945E-004
  0.18045223910399566          7.3785875631648082E-002     4.6476732358195869E-002  0.28090069359187736          2.6975405100516884E-002   5.2819173605889863E-003    -6.2083785972330725E-004
  0.18101440345426267          7.4187689896927686E-002     4.6886214922262567E-002  0.28214190464511407          2.7208115535893959E-002   5.3045910612745141E-003    -6.0738828282694800E-004
  0.18158287095613368          7.4595275600819647E-002     4.7302873766440837E-002  0.28340029784732385          2.7444857314145133E-002   5.3274123165323387E-003    -5.9379108076208862E-004
  0.18215725523667836          7.5008660689940304E-002     4.7726666294302708E-002  0.28467671721503446          2.7685681410308548E-002   5.3503787132912345E-003    -5.8005781189421346E-004
  0.18273716590148192          7.5427559766585439E-002     4.8157371155673659E-002  0.28596577326173739          2.7930137924480052E-002   5.3734646656157792E-003    -5.6619905143848702E-004
  0.18332220879998634          7.5851604412321472E-002     4.8594721525301546E-002  0.28727122610132372          2.8178440497423938E-002   5.3966412354607800E-003    -5.5222579711480119E-004
  0.18391198629338451          7.6280569342198998E-002     4.9038527072461549E-002  0.28859063668353024          2.8430321635300244E-002   5.4198906171878530E-003    -5.3814970870055996E-004
  0.18450609752488520          7.6714249013637548E-002     4.9488609944936882E-002  0.28992357938588503          2.8685701256465624E-002   5.4431950289105906E-003    -5.2398224638728914E-004
  0.18510413869216530          7.7152440003918188E-002     4.9944907144464340E-002  0.29126906380383905          2.8944439869386676E-002   5.4665367665990040E-003    -5.0973491752771306E-004
  0.18570570332182407          7.7588129761553562E-002     5.0401930546682100E-002  0.29262624046939301          2.9206406279864872E-002   5.4898983018511621E-003    -4.9541932416613359E-004
  0.18631038254565274          7.8024104159237287E-002     5.0861973096925736E-002  0.29399427793026167          2.9471462321929671E-002   5.5132623411482153E-003    -4.8104711130171098E-004
  0.18691776537853189          7.8463174331871957E-002     5.1327103233844040E-002  0.29537253804762131          2.9739485526049218E-002   5.5366118074288741E-003    -4.6662995151385261E-004
  0.18752743899776753          7.8905173587243319E-002     5.1797043296057679E-002  0.29675970762019677          3.0010297553918420E-002   5.5599298728226526E-003    -4.5217956023650696E-004
  0.18813898902367637          7.9349863939956355E-002     5.2271536947733246E-002  0.29815511083840662          3.0283763835292028E-002   5.5832000006028684E-003    -4.3770765663413234E-004
  0.18875199980122911          7.9796982598861865E-002     5.2750315685836838E-002  0.29955785663197471          3.0559725744706525E-002   5.6064059377449217E-003    -4.2322592698838379E-004
  0.18936605468256054          8.0246255367548674E-002     5.3233099851588167E-002  0.30096702102476208          3.0838020320504797E-002   5.6295317319961895E-003    -4.0874603238539621E-004
  0.18998073631015469          8.0697400942983402E-002     5.3719599530833495E-002  0.30238166415546908          3.1118478528163466E-002   5.6525618007440305E-003    -3.9427958580983205E-004
  0.19059562690051193          8.1150134474926153E-002     5.4209511872591945E-002  0.30380093430141530          3.1400934897580293E-002   5.6754810157303298E-003    -3.7983794676172637E-004
  0.19121030852810608          8.1604380512369401E-002     5.4702653328830009E-002  0.30522378320879145          3.1685204238282437E-002   5.6982880776112535E-003    -3.6543287372197211E-004
  0.19182436340943751          8.2059962482280868E-002     5.5198787043128042E-002  0.30664929756092918          3.1971108211147063E-002   5.7209726282077718E-003    -3.5107584762713358E-004
  0.19243737418699025          8.2516353048367158E-002     5.5697532360611368E-002  0.30807650193749808          3.2258458618055548E-002   5.7435010520565238E-003    -3.3677755506293997E-004
  0.19304892421289910          8.2969136806344962E-002     5.6194871080006537E-002  0.30950440783219763          3.2547062200806935E-002   5.7658596010319758E-003    -3.2254938636354022E-004
  0.19365859783213474          8.3415969551945301E-002     5.6688685697064548E-002  0.31093205069497043          3.2836723507679140E-002   5.7880347524490762E-003    -3.0840231578908861E-004
  0.19426598066501388          8.3862149566616986E-002     5.7183823475438544E-002  0.31235842708905370          3.3127240283131264E-002   5.8100131065268422E-003    -2.9434711547195180E-004
  0.19487065988884256          8.4307488820111715E-002     5.7679892400967353E-002  0.31378248943392234          3.3418401998485912E-002   5.8317817998474429E-003    -2.8039437856727453E-004
  0.19547222451850133          8.4751715844500419E-002     5.8176540455229020E-002  0.31520331945460445          3.3710007632303529E-002   5.8533281685325886E-003    -2.6655448587906312E-004
  0.19607026568578143          8.5194533694226679E-002     5.8673405035399223E-002  0.31661954787196239          3.4001805482053761E-002   5.8746399257896265E-003    -2.5283760308287932E-004
  0.19666437691728211          8.5635636114337194E-002     5.9170114175696481E-002  0.31803102736640448          3.4293651657981226E-002   5.8957051274886180E-003    -2.3925367020352119E-004
  0.19725415441068028          8.6074712601740364E-002     5.9666288379073062E-002  0.31943586012281738          3.4585247402367701E-002   5.9165121788646406E-003    -2.2581239146627838E-004
  0.19783919730918470          8.6511450966800726E-002     6.0161542021683181E-002  0.32083332437058742          3.4876396081058712E-002   5.9370498362751566E-003    -2.1252322386760853E-004
  0.19841910797398826          8.6945539505890651E-002     6.0655484914712898E-002  0.32222236840090762          3.5166863179727677E-002   5.9573072134004902E-003    -1.9939536711289195E-004
  0.19899349225453294          8.7376670114315033E-002     6.1147725191459418E-002  0.32360177280458119          3.5456393399937641E-002   5.9772737276365603E-003    -1.8643775280185147E-004
  0.19956195975640395          8.7804544399874937E-002     6.1637878979660443E-002  0.32497102686802848          3.5744794543511996E-002   5.9969392279141283E-003    -1.7365903535433540E-004
  0.20012412410667096          8.8228863033917165E-002     6.2125617112550047E-002  0.32632865796822852          3.6031787800501806E-002   6.0162938309573089E-003    -1.6106752449914115E-004
  0.20067960321649597          8.8645061282132176E-002     6.2605851627563436E-002  0.32767348699209337          3.6317114514807083E-002   6.0353492267155202E-003    -1.4867184877968148E-004
  0.20122801954082942          8.9052868079156702E-002     6.3078380318560376E-002  0.32900512644796037          3.6600586257824995E-002   6.0540862207102315E-003    -1.3647957547873943E-004
  0.20176900033501804          8.9455907213559283E-002     6.3547123761690805E-002  0.33032195316783919          3.6881900726320270E-002   6.0724837038364614E-003    -1.2449822957900057E-004
  0.20230217790814997          8.9853946731043133E-002     6.4011645471510170E-002  0.33162291437533581          3.7160804998804906E-002   6.0905329819609423E-003    -1.1273653967061072E-004
  0.20282718987296497          9.0246708617927066E-002     6.4471537005158536E-002  0.33290742089939634          3.7437083429412932E-002   6.1082299934082616E-003    -1.0120205143761794E-004
  0.20334367939215983          9.0633899340893206E-002     6.4926385127701797E-002  0.33417419819048022          3.7710454881282489E-002   6.1255657845949718E-003    -8.9895556873162592E-005
  0.20385129542092184          9.1015224866362862E-002     6.5375772973820703E-002  0.33542232567869634          3.7980675101407707E-002   6.1425291685170760E-003    -7.8825340985674841E-005
  0.20434969294552496          9.1390391543504298E-002     6.5819283920451568E-002  0.33665076850933301          3.8247485523227098E-002   6.1591134978817366E-003    -6.7998680092729198E-005
  0.20483853321782708          9.1759107406294130E-002     6.6256501288232045E-002  0.33785849111181665          3.8510626144585725E-002   6.1753121209320999E-003    -5.7421390767541797E-005
  0.20531748398550864          9.2121083516953903E-002     6.6687009303616193E-002  0.33904456098439023          3.8769846041798998E-002   6.1911184416833728E-003    -4.7098880105202016E-005
  0.20578621971789612          9.2476034839127585E-002     6.7110394100746790E-002  0.34020796552595350          3.9024885142422139E-002   6.2065260731325178E-003    -3.7036252294248700E-005
  0.20624442182721733          9.2823681121737847E-002     6.7526244826679016E-002  0.34134779154901052          3.9275493366121947E-002   6.2215288736035268E-003    -2.7238323750211277E-005
  0.20669177888513746          9.3163748064986715E-002     6.7934155208597150E-002  0.34246307938708248          3.9521415918074565E-002   6.2361209543631280E-003    -1.7709629494185378E-005
  0.20712798683442932          9.3495969128410336E-002     6.8333726751715937E-002  0.34355288735780160          3.9762400265262024E-002   6.2502966744594768E-003    -8.4544292224724218E-006
  0.20755274919563366          9.3820086919083556E-002     6.8724578625004709E-002  0.34461632989070889          3.9998200373885733E-002   6.2640506559364650E-003     5.2328573996174299E-007
  0.20796577726856910          9.4135828417188872E-002     6.9106373330705795E-002  0.34565245715752246          4.0228563571030357E-002   6.2773778750509282E-003     9.2197859830455559E-006
  0.20836679032855476          9.4438277041492769E-002     6.9472795813457514E-002  0.34666050132158527          4.0453258306241122E-002   6.2902730795248371E-003     1.7631595914694917E-005
  0.20875551581721233          9.4730434474659730E-002     6.9827701317018542E-002  0.34763949135215261          4.0672032635493988E-002   6.3027319523255368E-003     2.5755483545230468E-005
  0.20913168952771796          9.5013473366049844E-002     7.0172457776473698E-002  0.34858862692777204          4.0884653913102524E-002   6.3147499242048183E-003     3.3588449892801159E-005
  0.20949505578437788          9.5287197080388353E-002     7.0506693225899045E-002  0.34950731169908605          4.1090917220876239E-002   6.3263227564669539E-003     4.1127708143205710E-005
  0.20984536761640599          9.5551400038113882E-002     7.0830052890974313E-002  0.35039411689283978          4.1290524921008001E-002   6.3374464225806129E-003     4.8370629744063157E-005
  0.21018238692578564          9.5806159096796267E-002     7.1142397763531151E-002  0.35124911662492891          4.1483350078810113E-002   6.3481362285769394E-003     5.5314689645973025E-005
  0.21050588464910100          9.6051037824776753E-002     7.1443231814804053E-002  0.35207092430661685          4.1669104810497654E-002   6.3583724798683822E-003     6.1957890235061520E-005
  0.21081564091322907          9.6285781197394060E-002     7.1732198183903542E-002  0.35285908422630435          4.1847611959042547E-002   6.3681482443677453E-003     6.8298367111481462E-005
  0.21111144518478636          9.6510193987866227E-002     7.2008984714865637E-002  0.35361280630175296          4.2018657127636840E-002   6.3774602963184227E-003     7.4334373266472104E-005
  0.21139309641322951          9.6724089885487446E-002     7.2273289341674665E-002  0.35433147963064227          4.2182050777130872E-002   6.3863056167880253E-003     8.0064307671043507E-005
  0.21166040316751331          9.6927291183774744E-002     7.2524821683708898E-002  0.35501446257315872          4.2337603839019702E-002   6.3946813837953073E-003     8.5486719921239011E-005
  0.21191318376621476          9.7119628713757733E-002     7.2763303776856136E-002  0.35566115557216643          4.2485136866937896E-002   6.4025849414385688E-003     9.0600303828469904E-005
  0.21215126640103704          9.7300941959637233E-002     7.2988470643617825E-002  0.35627098576057709          4.2624478467613122E-002   6.4100138406977120E-003     9.5403889023326291E-005
  0.21237448925361335          9.7471079229914853E-002     7.3200070821158827E-002  0.35684338873907323          4.2755463259646687E-002   6.4169657747923450E-003     9.9896430775753102E-005
  0.21258270060553752          9.7629897839769997E-002     7.3397866863744776E-002  0.35737782589663336          4.2877933801710594E-002   6.4234386377359579E-003     1.0407700154282159E-004
  0.21277575894155940          9.7777264290225235E-002     7.3581635820019309E-002  0.35787388569015466          4.2991753183586508E-002   6.4294305050297887E-003     1.0794478172604892E-004
  0.21295353304589595          9.7913054439529856E-002     7.3751169684133464E-002  0.35833113036921010          4.3096787258062291E-002   6.4349394398466181E-003     1.1149904734456938E-004
  0.21311590209163758          9.8037153665851140E-002     7.3906275819786649E-002  0.35874888788287190          4.3192879048133688E-002   6.4399639612944745E-003     1.1473916937171282E-004
  0.21326275572327788          9.8149457020931224E-002     7.4046777357468688E-002  0.35912716493176328          4.3279958825919201E-002   6.4445025308982190E-003     1.1766459749840922E-004
  0.21339399413251167          9.8249869373949916E-002     7.4172513565678527E-002  0.35946545008911068          4.3357901215255318E-002   6.4485538287440622E-003     1.2027485775049397E-004
  0.21350952812772797          9.8338305543099774E-002     7.4283340197252926E-002  0.35976343656230070          4.3426612328410483E-002   6.4521166773920668E-003     1.2256954511755212E-004
  0.21360927919842049          9.8414690410125016E-002     7.4379129809664199E-002  0.36002085271058015          4.3486009218456426E-002   6.4551900604177814E-003     1.2454831931436264E-004
  0.21369317957828876          9.8478959016828571E-002     7.4459772053671922E-002  0.36023763016413118          4.3536040126571071E-002   6.4577731056034496E-003     1.2621090103409442E-004
  0.21376117232057643          9.8531056660402405E-002     7.4525173931385330E-002  0.36041323626869348          4.3576603816867454E-002   6.4598650806481570E-003     1.2755706852598126E-004
  0.21381321144692511          9.8570939049762496E-002     7.4575260082089007E-002  0.36054767859821579          4.3607671103527021E-002   6.4614654037158034E-003     1.2858665479713923E-004
  0.21384926256955011          9.8598572835835008E-002     7.4609973495029763E-002  0.36064083643013001          4.3629204446389964E-002   6.4625736553902968E-003     1.2929955352772651E-004
  0.21386930919907851          9.8613940501859926E-002     7.4629281680772624E-002  0.36069264505920545          4.3641182155989125E-002   6.4631897687358955E-003     1.2969583856639079E-004
  0.21388719740250159          9.8627654488356808E-002     7.4646514211750822E-002  0.36073887976688168          4.3651872548688686E-002   6.4637394591024327E-003     1.3004937681016914E-004
  0.21394349678510030          9.8670822323743024E-002     7.4700770099992583E-002  0.36088442047184266          4.3685532648736772E-002   6.4654689605437576E-003     1.3116157978407955E-004
  0.21404472595122262          9.8748463002889503E-002     7.4798401804065939E-002  0.36114621165234745          4.3746109906556488E-002   6.4685766923724269E-003     1.3315952595374051E-004
  0.21419080850107650          9.8860556951356260E-002     7.4939467474798932E-002  0.36152422915425059          4.3833651939604701E-002   6.4730568908999628E-003     1.3603854294144072E-004
  0.21438160445803967          9.9007053214814955E-002     7.5124022738631557E-002  0.36201834341149114          4.3948206812518147E-002   6.4789003766000663E-003     1.3979132629983633E-004
  0.21461692805741783          9.9187883166134028E-002     7.5352137880974335E-002  0.36262841526397782          4.4089839236301720E-002   6.4860950938975606E-003     1.4440830237241829E-004
  0.21489654958788490          9.9402962654729171E-002     7.5623900397633184E-002  0.36335424574931569          4.4258625038627694E-002   6.4946262239719485E-003     1.4987765114997734E-004
  0.21522019592537167          9.9652193457786115E-002     7.5939420180333492E-002  0.36419561169182058          4.4454655937071721E-002   6.5044762454378666E-003     1.5618530278883273E-004
  0.21558755088219467          9.9935453287227888E-002     7.6298845582692315E-002  0.36515217730540328          4.4678028543045555E-002   6.5156250231873450E-003     1.6331494210013956E-004
  0.21599825554336663         0.10024948827189403          7.6697693255304941E-002  0.36622370041816410          4.4928867839454621E-002   6.5280498926380687E-003     1.7124801779161685E-004
  0.21645190862793592         0.10059379792416612          7.7135701097901632E-002  0.36740979899817205          4.5207300072903418E-002   6.5417257714679988E-003     1.7996375473008051E-004
  0.21694806688572685         0.10097082609728805          7.7616964251408876E-002  0.36871003222899101          4.5513461421778513E-002   6.5566252387138924E-003     1.8943916799054033E-004
  0.21748624553265922         0.10138038346366429          7.8141595921817186E-002  0.37012411761899910          4.5847524063711571E-002   6.5727186549087713E-003     1.9964908029028276E-004
  0.21806591872556816         0.10182224158679742          7.8709735416171989E-002  0.37165115708645935          4.6209608095869312E-002   6.5899742707325459E-003     2.1056612462807493E-004
  0.21868652007662184         0.10229614090244599          7.9321525446547081E-002  0.37329094375805905          4.6599920981207549E-002   6.6083612859802257E-003     2.2216087592674075E-004
  0.21934744320708799         0.10280179647187512          7.9977102040507675E-002  0.37504291003928014          4.7018644500271232E-002   6.6278350659446095E-003     2.3440139080232927E-004
  0.22004804234003103         0.10333936507425090          8.0676936766434892E-002  0.37690623274289875          4.7465950407025212E-002   6.6483967309187292E-003     2.4725360406121187E-004
  0.22078763293142317         0.10390849101680583          8.1421155994958666E-002  0.37888030785396098          4.7942045539622329E-002   6.6700022333982881E-003     2.6068152619595185E-004
  0.22156549233908651         0.10450849066037984          8.2209674305659952E-002  0.38096432047080547          4.8447125182424979E-002   6.6925896102249180E-003     2.7464789556757001E-004
  0.22238086052883124         0.10513899879137695          8.3042647966513755E-002  0.38315746486211355          4.8981396310861826E-002   6.7161174907129431E-003     2.8911343489708505E-004
  0.22323294081711081         0.10579965159842250          8.3920297703856922E-002  0.38545888893063518          4.9545070628536907E-002   6.7405436090532400E-003     3.0403680719107325E-004
  0.22412090064947499         0.10648216506726202          8.4829239912737844E-002  0.38786759116316455          5.0138358061099210E-002   6.7658248602688667E-003     3.1937492021140088E-004
  0.22504387241406415         0.10718909883223410          8.5775102730723488E-002  0.39038189341748952          5.0761398079676535E-002   6.7919174174321320E-003     3.3508304133659291E-004
  0.22600095428935243         0.10792382479282528          8.6764617784229628E-002  0.39300204716306775          5.1414527592123539E-002   6.8187768448578767E-003     3.5111490897679013E-004
  0.22699121112531320         0.10868587184338258          8.7797833858915958E-002  0.39572622623354586          5.2097880877327141E-002   6.8463582398258782E-003     3.6742285470956620E-004
  0.22801367535714667         0.10947469692099007          8.8874779411122248E-002  0.39855319505514225          5.2811656510537777E-002   6.8746161506014827E-003     3.8395792939140399E-004
  0.22906734795067793         0.11028972037065621          8.9995442812136395E-002  0.40148237717793961          5.3556123911293031E-002   6.9035041614180989E-003     4.0066959083574338E-004
  0.23015119937850184         0.11113114456747220          9.1160390353722198E-002  0.40451092386704424          5.4331322895429079E-002   6.9330266397230680E-003     4.1750522306254704E-004
  0.23126417062592156         0.11199833712512844          9.2369652380935419E-002  0.40763804653879371          5.5137489042906863E-002   6.9631356236309686E-003     4.3441236045163849E-004
  0.23240517422569795         0.11287657926242395          9.3595260939273339E-002  0.41086312591774155          5.5974881091649942E-002   6.9937479851680320E-003     4.5133940389063647E-004
  0.23357309532059908         0.11377722771313167          9.4862384641684006E-002  0.41418160460847098          5.6843342430726064E-002   7.0248186856007241E-003     4.6823374842909320E-004
  0.23476679275271162         0.11469996120877962          9.6171486362410491E-002  0.41759457871183020          5.7743281110676968E-002   7.0563037932843756E-003     4.8504195027619223E-004
  0.23598510017844990         0.11564402812066235          9.7522333970949976E-002  0.42109924473454396          5.8674688107772155E-002   7.0881600935177383E-003     5.0171041787791873E-004
  0.23722682720817359         0.11660864073614283          9.8914646433789694E-002  0.42469345598666552          5.9637619853726592E-002   7.1203449658885434E-003     5.1818564819091500E-004
  0.23849076056929983         0.11759299962526185         0.10034813629291181       0.42837561289325193          6.0632168651822638E-002   7.1528158626170402E-003     5.3441427713300273E-004
  0.23977566529177405         0.11858882059188905         0.10180359193618801       0.43214302689502504          6.1658293107543297E-002   7.1855479765577587E-003     5.5034206820162024E-004
  0.24108028591474095         0.11959781158576269         0.10328515945894526       0.43599351866973046          6.2715983304019451E-002   7.2185887324096795E-003     5.6591388067423094E-004
  0.24240334771323652         0.12062317588799001         0.10480523318148577       0.43992472571936009          6.3805182103470762E-002   7.2518078392114146E-003     5.8108054113174476E-004
  0.24374355794370278         0.12166397964584477         0.10636322418040917       0.44393403551800148          6.4925776936458818E-002   7.2851657253263785E-003     5.9579355813602249E-004
  0.24509960710710821         0.12271925660500030         0.10795848051261484       0.44801895772423772          6.6077637275987533E-002   7.3186255904726730E-003     6.1000440006196612E-004
  0.24647017022843934         0.12378803685728723         0.10959033266365550       0.45217668264750288          6.7260564551850463E-002   7.3521519875984834E-003     6.2366606902805773E-004
  0.24785390815131411         0.12485954829613363         0.11122824078904220       0.45640409388214387          6.8474288326479338E-002   7.3857102937685409E-003     6.3673340097855375E-004
  0.24924946884645133         0.12593923277514377         0.11289187033555653       0.46069827843217626          6.9718519117606306E-002   7.4192642254882618E-003     6.4916234851477867E-004
  0.25065548873271792         0.12703016351624632         0.11458941001643991       0.46505602504878391          7.0992897197565297E-002   7.4528802573606279E-003     6.6090747243696332E-004
  0.25207059400946363         0.12813054537822027         0.11631925675286889       0.46947245295497703          7.2296796937763641E-002   7.4864875078553689E-003     6.7193041515299645E-004
  0.25349340199884079         0.12923855476155796         0.11807973439701519       0.47394869161330933          7.3630259101814408E-002   7.5200134961365961E-003     6.8219787950526099E-004
  0.25492252249679781         0.13034951400094183         0.11985583609639455       0.47847673897565851          7.4992203490623188E-002   7.5534287135589212E-003     6.9167757215474798E-004
  0.25635655913142669         0.13145875346144587         0.12163302348551802       0.48305425115648842          7.6382165661985996E-002   7.5867053862871334E-003     7.0033943287597065E-004
  0.25779411072733682         0.13257166493454026         0.12343586698858452       0.48767750983730196          7.7799438249507968E-002   7.6198168495475033E-003     7.0815655648608089E-004
  0.25923377267472208         0.13368710286085755         0.12526291805688494       0.49234242099879927          7.9243213065837911E-002   7.6527348645123380E-003     7.1510452122726127E-004
  0.26067413830178393         0.13480533560838126         0.12711391346401327       0.49704473959812728          8.0712594876989965E-002   7.6855218213383036E-003     7.2115811222575599E-004
  0.26211380024916919         0.13592455834763090         0.12898460829388561       0.50178040382153144          8.2206640555768346E-002   7.7181510272418333E-003     7.2629945505944295E-004
  0.26355135184507933         0.13703543898521467         0.13083575674238362       0.50654490463160462          8.3724277467348021E-002   7.7505329579556914E-003     7.3051923482042938E-004
  0.26498538847970821         0.13814389570747296         0.13270379629952006       0.51133374859272052          8.5264362673907024E-002   7.7826435311218953E-003     7.3380963183581477E-004
  0.26641450897766522         0.13924875978858209         0.13458690171427035       0.51614166397623207          8.6825566697051312E-002   7.8144611510915785E-003     7.3616540443076361E-004
  0.26783731696704238         0.14034885519669538         0.13648316829254786       0.52096498960243809          8.8406690941291569E-002   7.8459647771723581E-003     7.3758518970700945E-004
  0.26925242224378809         0.14144301042291538         0.13839060913984297       0.52579824535300790          9.0006212467236404E-002   7.8771318931531165E-003     7.3807094876673831E-004
  0.27065844213005469         0.14252682348370185         0.14027493031275148       0.53063693541503920          9.1622664871373619E-002   7.9080062067613463E-003     7.3762447574233191E-004
  0.27205400282519188         0.14360292995822110         0.14215935730177798       0.53547488056964376          9.3254262923072900E-002   7.9386167972300831E-003     7.3625247123783061E-004
  0.27343774074806670         0.14466952307609790         0.14404811262762227       0.54030727721204130          9.4899320686141181E-002   7.9688497856125126E-003     7.3397427443678675E-004
  0.27480830386939781         0.14572545453442218         0.14593895652760980       0.54512871776027716          9.6555975970988056E-002   7.9986835138289511E-003     7.3081027577916874E-004
  0.27616435303280323         0.14676961225996801         0.14782959057311726       0.54993384142688995          9.8222287263460523E-002   8.0280990428447455E-003     7.2678281792230761E-004
  0.27750456326326950         0.14779967977554409         0.14970032377795367       0.55471702745636298          9.9896188234439964E-002   8.0570778830110282E-003     7.2191794345855768E-004
  0.27882762506176506         0.14881419212421279         0.15154403229441404       0.55947248825060947         0.10157549848079887        8.0856012113658324E-003     7.1624541730191515E-004
  0.28013224568473194         0.14981361024278320         0.15338004880591188       0.56419478689371350         0.10325800161637742        8.1136465711553890E-003     7.0979708141672131E-004
  0.28141715040720622         0.15079921620398126         0.15520818500768904       0.56887798821438573         0.10494132998341892        8.1413364310103237E-003     7.0260062337771517E-004
  0.28268108376833245         0.15176825108215350         0.15702424808298651       0.57351482767460427         0.10662281499669786        8.1685578164073167E-003     6.9469983013904432E-004
  0.28392281079805615         0.15271922416318212         0.15882521003960540       0.57810217480776049         0.10830032632088307        8.1952615620845756E-003     6.8614186715660209E-004
  0.28514111822379440         0.15365066061727545         0.16057991031478300       0.58263433736511916         0.10997128852712414        8.2214277878846914E-003     6.7697359498067062E-004
  0.28633481565590690         0.15456199302306647         0.16230731069987761       0.58710230628219195         0.11163254151828456        8.2470377253988092E-003     6.6724389725227821E-004
  0.28750273675080806         0.15545244977096978         0.16401200597483853       0.59150154045065639         0.11328154103936688        8.2720727401615485E-003     6.5700411901085075E-004
  0.28864374035058443         0.15632117007633567         0.16569143574097336       0.59582610102818800         0.11491544369686241        8.2965139046825495E-003     6.4630789917823409E-004
  0.28975671159800420         0.15716732634148467         0.16734302953948499       0.60007008056192501         0.11653135932834119        8.3203409025763217E-003     6.3521050531701803E-004
  0.29084056302582806         0.15799070771969465         0.16896480798935565       0.60422748099263257         0.11812632782838364        8.3435675705694282E-003     6.2376567315743786E-004
  0.29189423561935934         0.15879253814253186         0.17053754507390942       0.60829247917556117         0.11969736952798458        8.3662606081416832E-003     6.1202644669934841E-004
  0.29291669985119284         0.15956990869820223         0.17206293026557168       0.61225918008964497         0.12124145709313193        8.3882926706179833E-003     6.0005912868300523E-004
  0.29390695668715361         0.16032166952225479         0.17355082915042130       0.61612074794390814         0.12275534734497995        8.4096414707788489E-003     5.8792749550816946E-004
  0.29486403856244187         0.16104714476097001         0.17499880333423781       0.61987473144574601         0.12423653584478038        8.4302871618973513E-003     5.7569365542369400E-004
  0.29578701032703103         0.16174570026992122         0.17640445253140191       0.62351227552154598         0.12568139764842023        8.4502105701595651E-003     5.6341992689777978E-004
  0.29667497015939520         0.16241673640405857         0.17776541883226227       0.62702906450215767         0.12708709383841577        8.4693928460842435E-003     5.5116867102188855E-004
  0.29752705044767480         0.16305968652570851         0.17907939032866396       0.63041947280170429         0.12845053403567833        8.4878154066227382E-003     5.3900202165595070E-004
  0.29834241863741950         0.16367435022761942         0.18034002532961707       0.63367863608194996         0.12976875388901810        8.5054599189273161E-003     5.2698159842708581E-004
  0.29912027804508284         0.16426136194664867         0.18153106525045390       0.63680519182157203         0.13103952828038196        8.5223081789440672E-003     5.1516821390542884E-004
  0.29985986863647496         0.16481871116719843         0.18266941347107091       0.63978261625187705         0.13225782362418340        8.5383421465207721E-003     5.0362153071122247E-004
  0.30056046776941803         0.16534594691437102         0.18375306563176708       0.64261763357901880         0.13342292103388464        8.5535430435209683E-003     4.9239866879350648E-004
  0.30122139089988420         0.16584377782887808         0.18478132790574986       0.64530197692638880         0.13453133372424950        8.5679620284630775E-003     4.8155211133601994E-004
  0.30184199225093788         0.16631119178755907         0.18575168977945511       0.64783134067452974         0.13558044170692390        8.5815498348565042E-003     4.7113775953329384E-004
  0.30242166544384680         0.16674726170977661         0.18666178996465771       0.65020152947276710         0.13656768509201112        8.5942577000841167E-003     4.6121103311484377E-004
  0.30295984409077914         0.16715165617077168         0.18750997864919156       0.65240881132156259         0.13749066760401216        8.6060697109245771E-003     4.5182292450632409E-004
  0.30345600234857006         0.16752407558172780         0.18829470828917538       0.65444939502079169         0.13834706394579577        8.6169713269176329E-003     4.4302087369373945E-004
  0.30390965543313941         0.16786424855327434         0.18901453888669267       0.65632001991431255         0.13913474657101391        8.6269491509837481E-003     4.3484923781252852E-004
  0.30432036009431135         0.16817193070304309         0.18966814210680155       0.65801750022070760         0.13985170269619998        8.6359908333561997E-003     4.2734915665580860E-004
  0.30468771505113434         0.16844690458558256         0.19025430522451542       0.65953895817388242         0.14049608890981163        8.6440851469590449E-003     4.2055837183877995E-004
  0.30501136138862112         0.16868924288952081         0.19076988466628331       0.66088192812751179         0.14106626018958152        8.6512216616072835E-003     4.1451102603251751E-004
  0.30529098291908818         0.16889924423152514         0.19121027496183174       0.66204415891289592         0.14156073752329429        8.6573916821654703E-003     4.0923752485427269E-004
  0.30552630651846635         0.16907588038309959         0.19158153486586732       0.66302352446391843         0.14197819382193827        8.6625870700626634E-003     4.0476433528893740E-004
  0.30571710247542955         0.16921902765474742         0.19188297358929024       0.66381870514696173         0.14231760518174058        8.6668012738289057E-003     4.0111389556159432E-004
  0.30586318502528342         0.16932858765022707         0.19211402892835044       0.66442798944471604         0.14257800004933463        8.6700289915042708E-003     3.9830451966445767E-004
  0.30596441419140574         0.16940448750044013         0.19227427273326386       0.66485047638666983         0.14275872066940890        8.6722662443876330E-003     3.9635033972673563E-004
  0.30602071357400440         0.16944669243339355         0.19236344034687636       0.66508554531656494         0.14285932857961092        8.6735107292110064E-003     3.9526087145724462E-004
  0.30606706664256755         0.16948143714046196         0.19243687998237863       0.66527913962364704         0.14294221553782849        8.6745354759348581E-003     3.9436245957159919E-004
  0.30620860683659645         0.16958750877277781         0.19266127005755190       0.66587058970441149         0.14319561088067362        8.6776653053689951E-003     3.9161120765005778E-004
  0.30646314752554760         0.16977817964769643         0.19306533768207501       0.66693537359285771         0.14365243629340976        8.6832969680103664E-003     3.8663351432671657E-004
  0.30683057228540833         0.17005321608277313         0.19364981094672556       0.66847494126889673         0.14431441767635944        8.6914334558694795E-003     3.7938105642674070E-004
  0.30731063831956740         0.17041222135913731         0.19441562207531105       0.67049113962851026         0.14518393876561614        8.7020771847512168E-003     3.6978616356268118E-004
  0.30790302099560951         0.17085466662571944         0.19536397668795852       0.67298632987400553         0.14626411902452907        8.7152311203112093E-003     3.5776062474900810E-004
  0.30860731823821630         0.17137989089611855         0.19649635937202942       0.67596333523629148         0.14755882430349798        8.7308991127847818E-003     3.4319555701901525E-004
  0.30942305158015720         0.17198709741210533         0.19781453312278668       0.67942559524531965         0.14907271882997941        8.7490860802174469E-003     3.2596150019375669E-004
  0.31034966669421832         0.17267534902808346         0.19932053308259329       0.68337704223931806         0.15081126292932667        8.7697970285679702E-003     3.0590775277615587E-004
  0.31138653383873138         0.17344490179164240         0.20101818692579421       0.68782248950115554         0.15278082112382746        8.7931199050684250E-003     2.8285606282406513E-004
  0.31253294831234668         0.17429997088432045         0.20288190175261422       0.69276673522737675         0.15498852151740594        8.8191054490843745E-003     2.5661070381564725E-004
  0.31378813094469254         0.17523369293438321         0.20493603309291508       0.69821546195906281         0.15744246948156745        8.8476848494476665E-003     2.2696868147936873E-004
  0.31515122863154932         0.17624415116475242         0.20718574065716278       0.70417480335189242         0.16015170397114770        8.8788765904894915E-003     1.9370129621202117E-004
  0.31662131491755707         0.17732964112661509         0.20963429445610482       0.71065153610330489         0.16312628658481776        8.9127056204093003E-003     1.5655872214049692E-004
  0.31819739062747032         0.17849066127699287         0.21227415392989529       0.71765281289728600         0.16637730386933025        8.9492016541008329E-003     1.1527196579010426E-004
  0.31987838454617012         0.17972982416479069         0.21508713314409872       0.72518645333661280         0.16991698647446624        8.9883981297662272E-003     6.9552751650868785E-005
  0.32166315414727775         0.18104079239484633         0.21810906292975218       0.73326039628696860         0.17375866366160414        9.0304675979069327E-003     1.9078585666777725E-005
  0.32355048637003236         0.18242244259630438         0.22134565947496732       0.74188421882281796         0.17791714625371782        9.0755507922391024E-003    -3.6487481951809168E-005
  0.32553909844399009         0.18387972524697604         0.22475475991756022       0.75106640950305892         0.18240826106639912        9.1235312750788389E-003    -9.7466856812640848E-005
  0.32762763876102907         0.18540172394021903         0.22837289783555337       0.76081699763231481         0.18724946959278393        9.1744732493034831E-003    -1.6421577579097194E-004
  0.32981468779409739         0.18698495919976882         0.23220710447259102       0.77114613743744531         0.19245968659893342        9.2284508123331027E-003    -2.3710917893572832E-004
  0.33209875906209319         0.18864350332096974         0.23622146651431430       0.78206190801084874         0.19805889456410042        9.2857982115918322E-003    -3.1657078786296276E-004
  0.33447830014023378         0.19035997190938986         0.24046658939699739       0.79358005385031105         0.20407034375206615        9.3466074520845918E-003    -4.0300740019991697E-004
  0.33695169371523104         0.19214041993927800         0.24490287045223974       0.80571205639749999         0.21051819274912212        9.4108030132108306E-003    -4.9681234919907863E-004
  0.33951725868456162         0.19397387543386990         0.24955696226591223       0.81846465536149249         0.21742745871650046        9.4785037986805376E-003    -5.9841595900435827E-004
  0.34217325129908682         0.19587034985459228         0.25441834006742930       0.83185184166806048         0.22482680136368999        9.5501814305353691E-003    -7.0831140975286238E-004
  0.34491786634824717         0.19781825699670691         0.25950624618057411       0.84588496302976224         0.23274650557700621        9.6259216064272443E-003    -8.2694700311650333E-004
  0.34774923838702781         0.19982131778780038         0.26479074803557506       0.86057866309685549         0.24122005485527245        9.7056757668178908E-003    -9.5475535386639176E-004
  0.35066544300386182         0.20186797515365157         0.27030287290771526       0.87594213255586029         0.25028225591955822        9.7897374177257426E-003    -1.0922266887075718E-003
  0.35366449812860890         0.20396939843980416         0.27603687507287827       0.89198808140176711         0.25997156076039618        9.8787628550216430E-003    -1.2399167205180434E-003
  0.35674436537972298         0.20611391751264035         0.28198148835471198       0.90872833880555570         0.27032925927668860        9.9724460847813515E-003    -1.3982319748646324E-003
  0.35990295144969175         0.20829670867597261         0.28814776431856343       0.92617366043154459         0.28139967280798273        1.0071102814259263E-002    -1.5676772345489410E-003
  0.36313810952780728         0.21052545089800589         0.29454660826519585       0.94433429498267873         0.29323055195070408        1.0175596838806047E-002    -1.7488542874598053E-003
  0.36644764075930092         0.21278678263345024         0.30116259216121533       0.96322077390542415         0.30587359102347572        1.0285533755036630E-002    -1.9421507743585158E-003
  0.36982929573985091         0.21508128539501231         0.30800393066197063       0.98284088921572288         0.31938392396119497        1.0401499190572573E-002    -2.1481177595027504E-003
  0.37328077604444676         0.21741225846990303         0.31507548336145974        1.0032015677905681         0.33382094614216673        1.0524102024077872E-002    -2.3673113341069855E-003
  0.37679973578957149         0.21976757884788933         0.32236926207709338        1.0243086425683763         0.34924862004549795        1.0653092443807785E-002    -2.6001236403819976E-003
  0.38038378322764010         0.22215188805094177         0.32989044981441606        1.0461650979525168         0.36573534279969810        1.0789593057127719E-002    -2.8471951557853398E-003
  0.38403048237261056         0.22455753358132602         0.33763869231307492        1.0687716865918642         0.38335451553189248        1.0933413437237957E-002    -3.1089103484304281E-003
  0.38773735465566206         0.22698365568495499         0.34561403063561291        1.0921258451945328         0.40218463349746447        1.1085179998115334E-002    -3.3857987682539498E-003
  0.39150188060981611         0.22942734576184370         0.35382433309305450        1.1162179883052619         0.42230844356521796        1.1245493074490222E-002    -3.6783755337839192E-003
  0.39532150158235474         0.23188070836498320         0.36225673865596686        1.1410489902043952         0.44381933856413153        1.1414355607628893E-002    -3.9870191901706219E-003
  0.39919362147387194         0.23435147160882230         0.37092597251748738        1.1665919552774420         0.46680890161933447        1.1592937907144316E-002    -4.3123363621227484E-003
  0.40311560850277706         0.23682512361806402         0.37981205938662077        1.1928296618727363         0.49138001012110144        1.1780911508996163E-002    -4.6545989706861714E-003
  0.40708479699405031         0.23931083158599442         0.38893672348560826        1.2197346000495057         0.51764053604141669        1.1979687242597688E-002    -5.0144372473209606E-003
  0.41109848919103437         0.24179229639669086         0.39828015217744939        1.2472697926870302         0.54570397052448216        1.2188923522701574E-002    -5.3920754913245866E-003
  0.41515395708903141         0.24427497844197055         0.40786169809032558        1.2753908409002719         0.57569059796399613        1.2409934615992574E-002    -5.7880881955725697E-003
  0.41924844428945907         0.24674648576539621         0.41767075271642684        1.3040425490470473         0.60772658277668401        1.2642755072716071E-002    -6.2027362969867090E-003
  0.42337916787330426         0.24921568404980143         0.42769790868409308        1.3331578152901067         0.64194380189401579        1.2888172047405753E-002    -6.6364289993319009E-003
  0.42754332029260317         0.25168326298354116         0.43795092143740244        1.3626561384676890         0.67847941151657842        1.3147095517791883E-002    -7.0895825710034785E-003
  0.43173807127866032         0.25412623021750713         0.44842810373913689        1.3924424197464480         0.71747540615622063        1.3419588196945279E-002    -7.5623824716082762E-003
  0.43596056976571024         0.25654709773141188         0.45914465413509142        1.4224072697888677         0.75907879256057553        1.3706962401272088E-002    -8.0552897793841477E-003
  0.44020794582871497         0.25897400243423024         0.47006242305044921        1.4524128736833495         0.80343436976535909        1.4009825190333138E-002    -8.5685657287839518E-003
  0.44447731263397910         0.26136691778859622         0.48121206546826734        1.4823138472719277         0.85069432519410260        1.4328740408558853E-002    -9.1024338299203894E-003
  0.44876576840125731         0.26372374256488179         0.49259864773662998        1.5119341018632759         0.90100592103715915        1.4664804298582707E-002    -9.6572198821675038E-003
  0.45307039837602125         0.26608618395736999         0.50418378913853745        1.5410783872273688         0.95451602747231201        1.5019253623332538E-002    -1.0233253611341192E-002
  0.45738827681054384         0.26841011014398192         0.51602129772324634        1.5695178634752018          1.0113612940800809        1.5393599010502010E-002    -1.0830906808472460E-002
  0.46171646895245599         0.27071226717033753         0.52810903225574357        1.5970000050005893          1.0716710346312261        1.5789914806707328E-002    -1.1450670030492067E-002
  0.46605203303942327         0.27302105952735412         0.54044735176955694        1.6232425841969378          1.1355606617806746        1.6211868387198233E-002    -1.2093392290390853E-002
  0.47039202229858734         0.27533870811927913         0.55317927648171061        1.6479302572105461          1.2031251337600333        1.6673886531657061E-002    -1.2761323932676247E-002
  0.47473348694941242         0.27698472389090423         0.56666382138071059        1.6707262853010829          1.2744386436970592        1.7181589916062830E-002    -1.3388899603952084E-002
  0.47907347620857649         0.27836330541415433         0.57952398948402295        1.6912454680894184          1.3495483335431333        1.7656348002930471E-002    -1.4030187440403262E-002
  0.48340904029554377         0.27980292908041310         0.59249558891009491        1.7089263196989666          1.4283225204577970        1.8143880847632292E-002    -1.4700593224767102E-002
  0.48773723243745593         0.28123977325365140         0.60557805188817548        1.7236507636628939          1.5109662431307747        1.8649973491456490E-002    -1.5393123766689661E-002
  0.49205511087197851         0.28258535466640416         0.61882357173784197        1.7349871478502403          1.5974270021859733        1.9175654673275283E-002    -1.6104573093134893E-002
  0.49635974084674245         0.28389359566778483         0.63216605655715086        1.7421319286250210          1.6872774242904836        1.9721511083049457E-002    -1.6833584375093372E-002
  0.50064819661402071         0.28509100958101213         0.64566537915065880        1.7447636820003245          1.7804363051389798        2.0288183712448664E-002    -1.7578954468619082E-002
  0.50491756341928473         0.28620832164353260         0.65926458985734526        1.7424071044408889          1.8766242285846366        2.0875231448851256E-002    -1.8339606428896309E-002
  0.50916493948228947         0.28721949591428886         0.67296387573955263        1.7345775249980933          1.9754662145243298        2.1482499178911447E-002    -1.9114922994310231E-002
  0.51338743796933950         0.28812301063282375         0.68678692696444643        1.7208693439213523          2.0765674521242272        2.2111946636702757E-002    -1.9903627726455229E-002
  0.51758218895539654         0.28892752794475124         0.70067386468094828        1.7008389051798778          2.1793720273816142        2.2761350722185169E-002    -2.0704980507396123E-002
  0.52174634137469555         0.28959899047277793         0.71465058891552302        1.6741458465110770          2.2833010691968250        2.3431372763770799E-002    -2.1518247347238791E-002
  0.52587706495854070         0.29017728149975192         0.72868074186442633        1.6405075115259098          2.3876920873109175        2.4122889646534335E-002    -2.2341831336799442E-002
  0.52997155215896830         0.29060561607226026         0.74276845633496924        1.5997204241508793          2.4918119239708867        2.4833149679366624E-002    -2.3175713713491034E-002
  0.53402702005696545         0.29094237397336653         0.75688841794074246        1.5516966233149156          2.5949039650907757        2.5565597833023014E-002    -2.4017441382740840E-002
  0.53804071225394945         0.29111846158199162         0.77104033766335545        1.4964396427521596          2.6961509248078293        2.6315251019676123E-002    -2.4867528367880368E-002
  0.54200990074522271         0.29120337621755710         0.78518776636566767        1.4340814607634025          2.7947373122307049        2.7086321217841405E-002    -2.5723198667966123E-002
  0.54593188777412782         0.29112346556626240         0.79935158165746012        1.3648778130043713          2.8898573510895567        2.7873919142871829E-002    -2.6584636973672329E-002
  0.54980400766564508         0.29094986108114212         0.81345718709562242        1.2891893620287349          2.9807007833509029        2.8679982533680995E-002    -2.7450072323829056E-002
  0.55362362863818371         0.29060590518269491         0.82758493059380012        1.2075354553252868          3.0665964655993863        2.9503646350252832E-002    -2.8317675704019718E-002
  0.55738815459233770         0.29018225773248268         0.84156124264540177        1.1204984152916493          3.1468576329803986        3.0339837644673736E-002    -2.9189007275496587E-002
  0.56109502687538926         0.28956945940319007         0.85560421073544446        1.0287741676018352          3.2209367459840790        3.1198453789219698E-002    -3.0057478431432538E-002
  0.56474172602035966         0.28888217693955415         0.86945501306919826       0.93326423668613201          3.2888286190507046        3.2064859618790201E-002    -3.0926670915310553E-002
  0.56832577345842827         0.28803468822413564         0.88325215030750570       0.83446030644362346          3.3492047157674727        3.2945622483861917E-002    -3.1793845906874757E-002
  0.57184473320355300         0.28708242050848237         0.89692987682674330       0.73337083325522689          3.4023022270261087        3.3840936353301210E-002    -3.2655446845266160E-002
  0.57529621350814886         0.28600355239031672         0.91045172739415747       0.63085869869385214          3.4480455582370575        3.4741091312701096E-002    -3.3514338445550337E-002
  0.57867786848869884         0.28482168294900911         0.92381516986466083       0.52793249107857099          3.4874152660892390        3.5653740550755944E-002    -3.4366138119852174E-002
  0.58198739972019253         0.28350049170912778         0.93706739340589418       0.42515839682657341          3.5195189293454510        3.6575314216860694E-002    -3.5208438075462908E-002
  0.58522255779830801         0.28210547371164335         0.95005823500764586       0.32338313610021568          3.5453461311541692        3.7496745830549641E-002    -3.6044097092628707E-002
  0.58838114386827678         0.28060766986227836         0.96285157590806247       0.22308714041820266          3.5634712250144296        3.8423978245139871E-002    -3.6870086518206349E-002
  0.59146101111939087         0.27898238673700027         0.97550352910834714       0.12508787537079513          3.5761627739580879        3.9359611626151994E-002    -3.7680551353440117E-002
  0.59446006624413794         0.27730223797711745         0.98784746143737046        2.9842664716864420E-002     3.5834467868190707        4.0288181350165791E-002    -3.8479928048713537E-002
  0.59737627086097189         0.27555002029646997         0.99992011770509581       -6.2226217274983120E-002     3.5857481766580812        4.1212273619278247E-002    -3.9268262154923961E-002
  0.60020764289975259         0.27371312590425934          1.0117563615275600      -0.15076809105286759          3.5834299017299260        4.2141660879760373E-002    -4.0037240736791310E-002
  0.60295225794891294         0.27179426503374815          1.0233474599434056      -0.23550566312705817          3.5771089492965098        4.3063442278805625E-002    -4.0788149475893307E-002
  0.60560825056343814         0.26985377936368410          1.0345693638428766      -0.31625109394601258          3.5675125926796465        4.3971323836156359E-002    -4.1523315419241938E-002
  0.60817381553276872         0.26789168827629883          1.0454338868345823      -0.39285802292421257          3.5548662009827945        4.4866643444652438E-002    -4.2242322469069754E-002
  0.61064720910776593         0.26585742899345416          1.0560491596422494      -0.46525898473549265          3.5397843672622407        4.5757274784043921E-002    -4.2938208454649601E-002
  0.61302675018590658         0.26379692025299684          1.0663115707073936      -0.53340717731735610          3.5225494572606948        4.6635430112836204E-002    -4.3609606594879946E-002
  0.61531082145390237         0.26173400482396114          1.0762023742354467      -0.59739008162409446          3.5041153793586606        4.7490408524169629E-002    -4.4260038789897718E-002
  0.61749787048697069         0.25968897100389454          1.0856853192819060      -0.65718923225274439          3.4843276416934672        4.8322297503667948E-002    -4.4889294791817635E-002
  0.61958641080400967         0.25768014045072579          1.0947275997681620      -0.71292282783211913          3.4637997897630921        4.9131256372293625E-002    -4.5496520118550127E-002
  0.62157502287796740         0.25565836309494056          1.1034418749822046      -0.76467781729257744          3.4427673988231140        4.9923419836917296E-002    -4.6075827543970646E-002
  0.62346235510072201         0.25363847606427142          1.1117960662849591      -0.81257746060727110          3.4215545078978780        5.0693649578712717E-002    -4.6624790828773334E-002
  0.62524712470182964         0.25168490657946013          1.1196765248867884      -0.85676082345489635          3.4004675917449334        5.1429898206187416E-002    -4.7147330035662370E-002
  0.62692811862052944         0.24979489184581410          1.1271186600998480      -0.89733826061507382          3.3796298307589461        5.2131952577891570E-002    -4.7643382557563500E-002
  0.62850419433044269         0.24797844530617974          1.1341145337567256      -0.93443395531546103          3.3591974299173035        5.2798649734253064E-002    -4.8112188334997405E-002
  0.62997428061645044         0.24625881097702851          1.1406056380474174      -0.96804748293579435          3.3388550194421245        5.3428744423402230E-002    -4.8552970407751972E-002
  0.63133737830330716         0.24463148759402042          1.1466337317132986      -0.99666683030804537          3.3203683928574996        5.4021487374781602E-002    -4.8964875785173279E-002
  0.63259256093565308         0.24308369573175737          1.1522279974994782       -1.0229946079609706          3.3040033254591652        5.4579334138660895E-002    -4.9344781026668026E-002
  0.63373897540926838         0.24159924642646718          1.1574185518582165       -1.0468990813069117          3.2890401602748054        5.5102388141112624E-002    -4.9689069381230730E-002
  0.63477584255378150         0.24024138818260377          1.1620957651746335       -1.0684040828609114          3.2754849550419460        5.5578703802305819E-002    -5.0001291093075169E-002
  0.63570245766784250         0.23901436377394503          1.1662676185373109       -1.0874971995780036          3.2632452741692708        5.6007959717743784E-002    -5.0281715092723889E-002
  0.63651819100978346         0.23792106545300790          1.1699443855782909       -1.1042124927692520          3.2523877113593849        5.6389164781962528E-002    -5.0529845524886971E-002
  0.63722248825239025         0.23696724888711240          1.1731220679613896       -1.1185590204895126          3.2429065840628772        5.6721182737541856E-002    -5.0745147549900269E-002
  0.63781487092843236         0.23615789393028008          1.1757971346412592       -1.1305762901664724          3.2348917788361713        5.7002851833978574E-002    -5.0927098971919875E-002
  0.63829493696259143         0.23549722121072730          1.1779665855141310       -1.1402749158469043          3.2283494356629716        5.7233020561547984E-002    -5.1075203846057161E-002
  0.63866236172245217         0.23498867172426435          1.1796279757433696       -1.1476680457882475          3.2232980742828969        5.7410562430169912E-002    -5.1188999665694138E-002
  0.63891690241140331         0.23463488473627164          1.1807794423434865       -1.1527786981714101          3.2197881498909875        5.7534404596677899E-002    -5.1268078762800165E-002
  0.63905844260543221         0.23443762881456393          1.1814199112545583       -1.1556157279629189          3.2178302840892252        5.7603622713995384E-002    -5.1312140074695624E-002
  0.63911144943177212         0.23436365816650750          1.1816598009324875       -1.1566772511868306          3.2170957697393581        5.7629618383655053E-002    -5.1328657030939639E-002
  0.63919615796928375         0.23424533583855678          1.1820431993663734       -1.1583726609277751          3.2159207621731216        5.7671250667477081E-002    -5.1355068624808847E-002
  0.63934851638582291         0.23403216844165708          1.1827329037657199       -1.1614190297169098          3.2138036510224426        5.7746437664877671E-002    -5.1402618808302047E-002
  0.63956849215269207         0.23372534600336042          1.1837213980971000       -1.1658095168200506          3.2107358123037182        5.7855805462809176E-002    -5.1471324792516704E-002
  0.63985599356926537         0.23332315253420727          1.1850127766727521       -1.1715385087239707          3.2067196911452323        5.8000520955541965E-002    -5.1560984660496786E-002
  0.64021089635526451         0.23282451243183128          1.1866075127083979       -1.1785851594632968          3.2017218848482054        5.8183730547889570E-002    -5.1668891884965290E-002
  0.64063304620145922         0.23222831444524911          1.1885053184766292       -1.1869469946999052          3.1957652731600508        5.8399946192915497E-002    -5.1790812735214548E-002
  0.64112225930222522         0.23153323046942570          1.1907058645944069       -1.1965933446136554          3.1888013551208703        5.8647749277468034E-002    -5.1930030912281044E-002
  0.64167832255931034         0.23073771848789298          1.1932087794373403       -1.2075070695145707          3.1808241887959010        5.8927661466797412E-002    -5.2087489793939734E-002
  0.64230099371582283         0.22984002569996309          1.1960136631914993       -1.2196411075469571          3.1717544260370243        5.9240280218610546E-002    -5.2263515370537347E-002
  0.64299000147779051         0.22883818296868841          1.1991201379146381       -1.2329818348932293          3.1616101999102981        5.9586124015691563E-002    -5.2458201327325656E-002
  0.64374504563936197         0.22772980554527472          1.2025280375890315       -1.2474953385678309          3.1503607118313299        5.9966388342689393E-002    -5.2671353554877287E-002
  0.64456579721695684         0.22647782934322375          1.2062784249726448       -1.2631804648667173          3.1380183468304246        6.0387134614231272E-002    -5.2899677415592837E-002
  0.64545189859432983         0.22509450358181038          1.2103379436433417       -1.2778248875865947          3.1191386559311196        6.0844586845783970E-002    -5.3143352963307862E-002
  0.64640296367932970         0.22359230091933469          1.2146988407916492       -1.2975845660173697          3.1093822806954439        6.1335278375511497E-002    -5.3404297280739019E-002
  0.64741857807266456         0.22196838846735384          1.2193604856243350       -1.3162496339063128          3.0931305273636998        6.1859937556043368E-002    -5.3682999372096502E-002
  0.64849829924878577         0.22021948317056095          1.2243220857924468       -1.3357484888695323          3.0752806840029394        6.2419100928119003E-002    -5.3979571988655661E-002
  0.64964165674890495         0.21834704910247393          1.2295550417808183       -1.3557637417869752          3.0552430655908678        6.3013265971654672E-002    -5.4294092516394485E-002
  0.65084815238611071         0.21634573006787228          1.2350673311815319       -1.3749379935886228          3.0340517080467047        6.3642968106835604E-002    -5.4626642937685904E-002
  0.65211726046252327         0.21420899741970373          1.2408729354386252       -1.3942308815065534          3.0125757466789498        6.4308821937294272E-002    -5.4977334487010227E-002
  0.65344842799840885         0.21193436261338061          1.2469610362325572       -1.4140155212122663          2.9902594354682916        6.5011536251404239E-002    -5.5346228767004714E-002
  0.65484107497316490         0.20952279040630140          1.2532974216177442       -1.4341380926805574          2.9669441727300914        6.5753310933965456E-002    -5.5733780224753254E-002
  0.65629459457807537         0.20693934443785267          1.2599511277818531       -1.4545679353258330          2.9427487169884898        6.6539676625857441E-002    -5.6136983719448474E-002
  0.65780835348073019         0.20410375550160392          1.2669951619783784       -1.4751080277518531          2.9174365993444038        6.7381002804464477E-002    -5.6546925526945638E-002
  0.65938169210099795         0.20110902018390517          1.2742934157900656       -1.4950363174745249          2.8897585565768522        6.8257926978996034E-002    -5.6972177687164810E-002
  0.66101392489842947         0.19794751962107540          1.2818632873261846       -1.5163608678138021          2.8639510203754877        6.9172984095389828E-002    -5.7414311083394322E-002
  0.66270434067097228         0.19461930222254478          1.2896644301347924       -1.5369926134975294          2.8359826633548031        7.0127534353289639E-002    -5.7873621536327025E-002
  0.66445220286486339         0.19111506744017867          1.2977241075055601       -1.5572611965864609          2.8067218325931980        7.1122879857276639E-002    -5.8350363135382652E-002
  0.66625674989556760         0.18743275542823226          1.3060153607370815       -1.5774511626121368          2.7768996003799802        7.2160790607825959E-002    -5.8844911624307605E-002
  0.66811719547962112         0.18356587989701173          1.3145344943307280       -1.5972894525522738          2.7461789686575155        7.3246414225772966E-002    -5.9357366084139329E-002
  0.67003272897723598         0.17931514191354550          1.3235004192783926       -1.6170245278753186          2.7151545644536537        7.4406894586955569E-002    -5.9865621758999413E-002
  0.67200251574551739         0.17485889595695919          1.3326828997348699       -1.6350859479391797          2.6812783149943025        7.5605681681534517E-002    -6.0386765267279652E-002
  0.67402569750213859         0.17019399142763514          1.3420735460584234       -1.6545746463496458          2.6500204398017932        7.6846885359362266E-002    -6.0923485802583208E-002
  0.67610139269931580         0.16531378821306397          1.3516425908316609       -1.6724559753101198          2.6163554741966268        7.8132757290940824E-002    -6.1476298182040603E-002
  0.67822869690792098         0.16021569921973378          1.3614265207075000       -1.6896644509419032          2.5820188139696705        7.9465861759813836E-002    -6.2045747854714645E-002
  0.68040668321156239         0.15488672539822412          1.3713801748306986       -1.7064048392015994          2.5474721677668746        8.0853509433013282E-002    -6.2631787385884763E-002
  0.68263440261046604         0.14905444081355021          1.3817711973637552       -1.7224370609868398          2.5124519037549748        8.2332067835945849E-002    -6.3202476123715323E-002
  0.68491088443497650         0.14297376456136851          1.3923144944098396       -1.7377681698855927          2.4770796315020402        8.3851475474383069E-002    -6.3783884564247759E-002
  0.68723513676850168         0.13664081745317880          1.4029876627262121       -1.7518715669507057          2.4406964341382000        8.5418011568987401E-002    -6.4379198119524778E-002
  0.68960614687971422         0.13004895441586151          1.4137834619870495       -1.7657164620510399          2.4048200170097433        8.7035147408597385E-002    -6.4989215781964926E-002
  0.69202288166382275         0.12319111613427899          1.4246987613322020       -1.7791582549259135          2.3692876744036235        8.8710176952208841E-002    -6.5614582906800389E-002
  0.69448428809272023         0.11579649832857858          1.4359649341349714       -1.7913742213709436          2.3330263821950701        9.0480501391590459E-002    -6.6223126483767381E-002
  0.69698929367381302         0.10801660536738386          1.4473546917103071       -1.8027743811045067          2.2966879720281761        9.2312727650299811E-002    -6.6828755423761738E-002
  0.69953680691733156          9.9940636909000846E-002     1.4588302700141260       -1.8133544230709053          2.2603329773076748        9.4194118044803363E-002    -6.7444910777865796E-002
  0.70212571781191824          9.1566456492862977E-002     1.4703431026447853       -1.8231205095528478          2.2240260428367833        9.6130417643836091E-002    -6.8073495609437221E-002
  0.70475489830828519          8.2891618052531091E-002     1.4818417857299848       -1.8320686126107453          2.1878113870207532        9.8131862729919514E-002    -6.8715449183906957E-002
  0.70742320281073257          7.3482385945102938E-002     1.4937458150663483       -1.8402092753418846          2.1517449188742988       0.10025363759895800         -6.9318052920231479E-002
  0.71012946867631110          6.3699700297351752E-002     1.5055520751779530       -1.8475524347503383          2.1158749253916995       0.10243120478324402         -6.9918308398733392E-002
  0.71287251672141305          5.3577876513130826E-002     1.5173982590438042       -1.8541127463627289          2.0802489470155239       0.10466340477518665         -7.0526859039453493E-002
  0.71565115173557081          4.3132932979279753E-002     1.5290706100121776       -1.8599014344332581          2.0449046055571869       0.10695938210389995         -7.1145473006106297E-002
  0.71846416300223770          3.2133377268787941E-002     1.5408561456831258       -1.8649463823664987          2.0098929429403665       0.10935407278962823         -7.1747540375162067E-002
  0.72131032482632562          2.0400256722656801E-002     1.5527103494213765       -1.8692625398157379          1.9752447258907417       0.11186203044583165         -7.2304688387062055E-002
  0.72418839706826987          8.3078536073196568E-003     1.5644359248773201       -1.8728738997692069          1.9409959931951060       0.11442112568650503         -7.2863631676896037E-002
  0.72709712568438645         -4.1307528591497944E-003     1.5758891965569077       -1.8758042968865760          1.9071779119717962       0.11704307446425627         -7.3428672956618951E-002
  0.73003524327328873         -1.6975278822938089E-002     1.5871780378128699       -1.8780814678474600          1.8738214435676648       0.11974855493636860         -7.3995140980096213E-002
  0.73300146962812396         -3.0878139114479758E-002     1.5985485417483916       -1.8797245640045896          1.8409447737390896       0.12261688597341225         -7.4472008472531825E-002
  0.73599451229438961         -4.5155115485437991E-002     1.6096578767252878       -1.8807792295231649          1.8085894340824153       0.12553351608184279         -7.4944256208051799E-002
  0.73901306713308579         -5.9773246200173213E-002     1.6202732071439847       -1.8812589017759649          1.7767608201577128       0.12851395245912639         -7.5418245883420554E-002
  0.74205581888895988         -7.4767741333742699E-002     1.6306134710426061       -1.8811900436849647          1.7454749370985372       0.13157678297458753         -7.5895864335431773E-002
  0.74512144176359385         -9.0970329978266651E-002     1.6407530846951666       -1.8806098643127087          1.7147554047598703       0.13482820681523103         -7.6251521913102638E-002
  0.74820859999308542        -0.10760863708209439          1.6506373302096264       -1.8795421983697369          1.6846104711378669       0.13813284508442858         -7.6591750666886921E-002
  0.75131594843007266        -0.12451625064722555          1.6595855404562831       -1.8780175200170515          1.6550526099202414       0.14150270492258604         -7.6928830559673284E-002
  0.75444213312984543        -0.14183761229539943          1.6683067986935525       -1.8760630529567035          1.6260894026018966       0.14496081009532244         -7.7264350182839892E-002
  0.75758579194029152        -0.16048920845696946          1.6763375695402329       -1.8737049055060453          1.5977258537958394       0.14863520920296619         -7.7433273712970235E-002
  0.76074555509541786        -0.17953513390671072          1.6840000439961109       -1.8709759413780855          1.5699715286936065       0.15235544165638507         -7.7585840930771338E-002
  0.76392004581219020        -0.19876381080248795          1.6904643764981548       -1.8678968128156690          1.5428240111889844       0.15614589522726383         -7.7730631747207637E-002
  0.76710788089042958        -0.21854274044325994          1.6963554077840031       -1.8644945676180531          1.5162855863828490       0.16005338425952653         -7.7833626218441213E-002
  0.77030767131550526        -0.23962423270996747          1.7015245235031431       -1.8607966926375172          1.4903579805330207       0.16416785228272540         -7.7753870898765357E-002
  0.77351802286356075        -0.26088626244932844          1.7055803656733168       -1.8568231616681774          1.4650359825008281       0.16832955933923496         -7.7653064295539004E-002
  0.77673753670901036        -0.28236435255571257          1.7087195920305045       -1.8525987661911940          1.4403179248511246       0.17256878963044264         -7.7539516273685910E-002
  0.77996481003404017        -0.30450686408599925          1.7103646703907986       -1.8481481396582737          1.4162015448685772       0.17697695519552809         -7.7298702363076136E-002
  0.78319843663984845        -0.32785142759755925          1.7116347863542583       -1.8434902067961940          1.3926797193630807       0.18154923930292033         -7.6891157852708711E-002
  0.78643700755935986        -0.35080724524081985          1.7104827711793642       -1.8386467196192249          1.3697474340659579       0.18617242423252073         -7.6459070604836310E-002
  0.78967911167114557        -0.37400106324097226          1.7085996238644778       -1.8336375397984368          1.3473981110556796       0.19088353475881878         -7.6009241248591014E-002
  0.79292333631428158        -0.39830868500350025          1.7048525103931809       -1.8284800128778640          1.3256232667933259       0.19584126156323595         -7.5280493662223447E-002
  0.79616826790387885        -0.42285157085229996          1.6996447456779267       -1.8231930368209863          1.3044156934662130       0.20088155979072897         -7.4453027328166554E-002
  0.79941249254701485        -0.44714497055792823          1.6928115504922001       -1.8177911107949025          1.2837650780159058       0.20598430686571889         -7.3598935350969175E-002
  0.80265459665880057        -0.47119634178342906          1.6835008719253377       -1.8122956121402147          1.2636663444664051       0.21122824908709012         -7.2629491484916486E-002
  0.80589316757831198        -0.49692896164199807          1.6733604337794965       -1.8067157453597513          1.2441057893909944       0.21670996614270585         -7.1317482946448962E-002
  0.80912679418412026        -0.52108561382493668          1.6595630579531369       -1.8010614906234261          1.2250707752864121       0.22222274972928416         -6.9966519068063948E-002
  0.81235406750915007        -0.54507828503719624          1.6446016611071332       -1.7953667942392324          1.2065657822919320       0.22781544978011281         -6.8586101860547588E-002
  0.81557358135459967        -0.56944941638237578          1.6267480599947346       -1.7896229490811055          1.1885656661193682       0.23365722830362798         -6.6815818449881270E-002
  0.81878393290265516        -0.59328361302526167          1.6063532753661094       -1.7838488317026977          1.1710650766502999       0.23959374411103393         -6.4862064035231162E-002
  0.82198372332773084        -0.61636462268172276          1.5842407059134564       -1.7780553319297490          1.1540534960998605       0.24557792456445329         -6.2870646608236824E-002
  0.82517155840597023        -0.63736681514742077          1.5578603851388388       -1.7722525902762096          1.1375203350523666       0.25170756093182345         -6.0681577969130970E-002
  0.82834604912274257        -0.65971741400785389          1.5299550377007196       -1.7664495738195958          1.1214546746528695       0.25806083651713829         -5.8001913128573571E-002
  0.83150581227786891        -0.67882534846472975          1.4980115077760692       -1.7606603568780794          1.1058493789449217       0.26442314988905535         -5.5275749635250226E-002
  0.83464947108831500        -0.69610106213090850          1.4636524675809186       -1.7548921513306674          1.0906931930587616       0.27085729788565971         -5.2511931759713089E-002
  0.83777565578808777        -0.71373625272500441          1.4263640639333781       -1.7491378807288807          1.0759662785729907       0.27754970486890829         -4.9065048981045127E-002
  0.84088300422507500        -0.72708765258932129          1.3845118153668494       -1.7434249064899923          1.0616713116884748       0.28426408792584096         -4.5464861561438641E-002
  0.84397016245456657        -0.73924101634809025          1.3413425317346932       -1.7377499146289699          1.0477918089588021       0.29101661915862731         -4.1824321675402579E-002
  0.84703578532920054        -0.74697443062712132          1.2930995613586749       -1.7321204883895467          1.0343186933057382       0.29792449802225890         -3.7694905742548759E-002
  0.85007853708507464        -0.75300372949473093          1.2419894986996578       -1.7265457811849716          1.0212442721024306       0.30493168189818315         -3.3068317131286329E-002
  0.85309709192377081        -0.75558052524441388          1.1886700345229384       -1.7210256108732707          1.0085555586330863       0.31193135077460066         -2.8400347146207608E-002
  0.85609013459003647        -0.75093399050597265          1.1307021053602178       -1.7155684423282436         0.99624531368659663       0.31900428322983532         -2.3509036977716738E-002
  0.85905636094487170        -0.74641940167997056          1.0704801203739800       -1.7101775306877092         0.98430355957564597       0.32619916761321477         -1.7690413095752117E-002
  0.86199447853377398        -0.73314461043327084          1.0066848873745311       -1.7048569216627425         0.97272122211050260       0.33334164987372794         -1.1834354042038586E-002
  0.86490320714989055        -0.71442779868828721         0.94088748442354930       -1.6996109437672522         0.96148981185438287       0.34051486456121205         -5.9479954041109645E-003
  0.86778127939183480        -0.69411592176246639         0.87256626354033084       -1.6944416791801646         0.95059992438615482       0.34772770788623442          1.0799956648535475E-003
  0.87062744121592273        -0.66071128479556940         0.80098930230888277       -1.6893525576551571         0.94004336029576463       0.35486752595885918          8.2850989918362705E-003
  0.87344045248258961        -0.62436658891397645         0.72919920254656523       -1.6843509671405734         0.92981454356988058       0.36199732104784432          1.5507194038949110E-002
  0.87621908749674737        -0.57950244091357161         0.65551428005334733       -1.6794312253972314         0.91990080280938180       0.36905106180826963          2.3642916055525653E-002
  0.87896213554184932        -0.52479692298749292         0.58085901867214940       -1.6746015494907998         0.91029777328696282       0.37598138852806035          3.2343390952159004E-002
  0.88166840140742786        -0.46676962275066458         0.50681078123001022       -1.6698628187931792         0.90099726012817205       0.38285503150058736          4.1039713661797081E-002
  0.88433670590987523        -0.39257760636206784         0.43384286090237811       -1.6652153039228021         0.89199108956758433       0.38958640698586144          5.0351300115972622E-002
  0.88696588640624219        -0.31286778904852275         0.36155808315037863       -1.6606620048807046         0.88327295001103490       0.39603057442333972          6.0661069893173436E-002
  0.88955479730082887        -0.22745339730821001         0.29151895610412648       -1.6562035471251444         0.87483554066287172       0.40237185916309953          7.0933681778239582E-002
  0.89210231054434741        -0.12304500752388359         0.22731337532131368       -1.6518459806433030         0.86667480878765624       0.40858317241709413          8.1463211326942786E-002
  0.89460731612544020         -1.6014886519597482E-002    0.16498352692091833       -1.6475794588628723         0.85877839892304120       0.41420124873901326          9.3433996702356858E-002
  0.89706872255433767         0.10124555935677471         0.10894679658156692       -1.6434151849864949         0.85114564580001750       0.41967910897360300         0.10532181158041978     
  0.89948545733844620         0.23336189657924500          6.1994962616863436E-002  -1.6393525626379040         0.84376977281062815       0.42511597097021347         0.11712995153450473     
  0.90185646744965875         0.36749730046787032          1.9049132816693071E-002  -1.6353893581856336         0.83664342056610452       0.42954742228051063         0.13066095375471334     
  0.90418071978318393         0.51424967059618165         -1.1735698618186685E-002  -1.6315272824922948         0.82976160451393410       0.43379148604771384         0.14410854988786484     
  0.90645720160769439         0.67106561467678816         -3.1446230041773382E-002  -1.6277661698655630         0.82311860694678196       0.43797134306044994         0.15741653787600535     
  0.90868492100659803         0.82846218067378530         -4.4995467255709243E-002  -1.6241076674208299         0.81670990965014056       0.44101161980701364         0.17205550906530290     
  0.91086290731023944         0.99726455052399920         -3.9902362971823369E-002  -1.6205525617340402         0.81053076965039539       0.44363754119424725         0.18687507150091975     
  0.91299021151884463          1.1715476460703105         -2.2543815077097851E-002  -1.6170993582598197         0.80457550201612860       0.44618740534490675         0.20148318770227674     
  0.91506590671602184          1.3440154386120904          2.2378483484629674E-003  -1.6137488099037549         0.79883981130709236       0.44757883077306881         0.21697523293712331     
  0.91708908847264303          1.5225062995864409          5.0308392430765014E-002  -1.6105014294238953         0.79331949086351661       0.44823281232463430         0.23282685355755453     
  0.91905887524092444          1.7025146527847532         0.11201243402533867       -1.6073574204816417         0.78801038385402566       0.44881795068994645         0.24838278095388516     
  0.92097440873853931          1.8778228134544115         0.18099223491949479       -1.6043170638887423         0.78290856898826211       0.44835969469936099         0.26436617422211411     
  0.92283485432259282          2.0507586819042789         0.27273650106780889       -1.6013794840122437         0.77800973885417457       0.44679424516457344         0.28075491138508957     
  0.92463940135329703          2.2213798007834722         0.38105382973980939       -1.5985445815901249         0.77331016964149768       0.44519825829157733         0.29675892637523105     
  0.92638726354718814          2.3846805734726608         0.49487419718349912       -1.5958126465486147         0.76880651324806326       0.44280410630246725         0.31277838237190281     
  0.92807767931973095          2.5378399094070367         0.62310969692914320       -1.5931837368577682         0.76449547913075278       0.43895583046365283         0.32908664019287903     
  0.92970991211716247          2.6832354910685829         0.77350331459366872       -1.5906574887997478         0.76037373863622404       0.43514232658764296         0.34492065206684019     
  0.93128325073743023          2.8197223689156683         0.92622249065892470       -1.5882336558817332         0.75643818608536340       0.43086857741723261         0.36044775857852890     
  0.93279700964008505          2.9426523522382588          1.0824719174546136       -1.5859125940064023         0.75268616959608403       0.42491129137758532         0.37600146653422672     
  0.93425052924499552          3.0515645412204702          1.2579569827496844       -1.5836933881489177         0.74911457063037235       0.41908935572140449         0.39100310697404067     
  0.93564317621975157          3.1497865441123629          1.4372510912137688       -1.5815764223915678         0.74572105038916647       0.41318702893058901         0.40549332575072516     
  0.93697434375563715          3.2321765736877346          1.6155749942788402       -1.5795602734478495         0.74250254608380262       0.40556378614416277         0.41965869152806917     
  0.93824345183204971          3.3070759110432491          1.7903178428425646       -1.5776471331101398         0.73945787033758636       0.39819575861550427         0.43320901089993819     
  0.93944994746925548          3.3629768159151912          1.9778533836964689       -1.5758320705686799         0.73658255838476905       0.39109977666411444         0.44614854285742206     
  0.94059330496937466          3.4020993450110133          2.1608520930902593       -1.5741200729743807         0.73387703033273566       0.38247740390788887         0.45842124323245581     
  0.94167302614549586          3.4350976137319833          2.3366737879766637       -1.5725087145604399         0.73133828837958381       0.37425257386976751         0.47004156021287363     
  0.94268864053883072          3.4625967637568920          2.5047306693585094       -1.5709975035220280         0.72896437926578850       0.36646399740262403         0.48101291305133359     
  0.94363970562383059          3.4728028921581515          2.6678614867176886       -1.5695869007806360         0.72675392918278625       0.35779151050574276         0.49110666649505724     
  0.94452580700120359          3.4702863406150133          2.8282860120368998       -1.5682767132549060         0.72470537032595650       0.34953510684049005         0.50051053046663863     
  0.94534655857879846          3.4649600011644406          2.9781594198022727       -1.5670659036738845         0.72281685377613358       0.34184236240230703         0.50924053389063839     
  0.94610160274036992          3.4528846999414551          3.1156327177938650       -1.5659554522362429         0.72108758960792418       0.33391392558966015         0.51706343410092725     
  0.94679061050233759          3.4386569835961769          3.2415545525385472       -1.5649430183181923         0.71951534799936878       0.32648127182609410         0.52416949296576865     
  0.94741328165885008          3.4238865228152839          3.3559667272357263       -1.5640303425949798         0.71809991573814913       0.31973632195937629         0.53060603359050273     
  0.94796934491593521          3.4053747747486618          3.4582311291205023       -1.5632169331529915         0.71684014477140623       0.31327800204914591         0.53620167081237891     
  0.94845855801670120          3.3796694349140797          3.5515969391788413       -1.5625023362517936         0.71573500675382351       0.30743885417296979         0.54107527390579158     
  0.94888070786289591          3.3564772875406366          3.6322798190770715       -1.5618866231268478         0.71478382116262529       0.30238408565231278         0.54528012811403115     
  0.94923561064889506          3.3352996807615209          3.6996211180230976       -1.5613697453192517         0.71398595257894160       0.29796719330111543         0.54875955817742339     
  0.94952311206546836          3.3172201123052218          3.7539480105222065       -1.5609512265486636         0.71334067040145843       0.29431212642390403         0.55156336962013786     
  0.94974308783233752          3.3030898654726712          3.7955297080351471       -1.5606313469630964         0.71284768957584144       0.29150254116564467         0.55371796873889623     
  0.94989544624887667          3.2932120962394968          3.8245941809416060       -1.5604099287459390         0.71250660532821941       0.28957775680789410         0.55512668085912065     
  0.94998015478638831          3.2876919782857410          3.8408741159660522       -1.5602868612670369         0.71231709127966869       0.28852026885845883         0.55586961150680891     
  0.95000694735242019          3.2859376579856452          3.8460243028897825       -1.5602479417006712         0.71225716778600856       0.28818586755554954         0.55610404250569045     
  0.95003658708718342          3.2837246214130129          3.8512910602345958       -1.5602085679430835         0.71219256563583000       0.28774391310750458         0.55644498865787884     
  0.95008983744583586          3.2799374411890536          3.8610973473060799       -1.5601313364090579         0.71207356078848216       0.28700675630581529         0.55698751517441547     
  0.95016658398477138          3.2745904181813694          3.8754809696532497       -1.5600200456965900         0.71190210541968901       0.28598576802015896         0.55771633166336110     
  0.95026664612401590          3.2675490472141977          3.8942330987213918       -1.5598756248913606         0.71167896112681539       0.28465412256839107         0.55866086392219994     
  0.95038978687505249          3.2587645235935696          3.9172873554183187       -1.5596964979191525         0.71140385054427979       0.28300976129761124         0.55981963967967496     
  0.95053571427773198          3.2481931367897685          3.9445971505060236       -1.5594811009111664         0.71107660633822856       0.28105411408329695         0.56118114555934739     
  0.95070408225592107          3.2357210564423546          3.9759982013419517       -1.5592369440397738         0.71070130201647774       0.27877126214270609         0.56275101801767513     
  0.95089449148175254          3.2213177485829849          4.0114522597592064       -1.5589608826478365         0.71027724902785672       0.27616969534698899         0.56451058271749155     
  0.95110649033723360          3.2048832199392745          4.0508060656961895       -1.5586538925370597         0.70980572806767683       0.27324145659807098         0.56645736876323838     
  0.95133957599105878          3.1863315568642534          4.0939264270737290       -1.5583167276810235         0.70928800661262970       0.26998469378328060         0.56858185212743639     
  0.95159319559373090          3.1655915259775718          4.1406995655991068       -1.5579500419253332         0.70872539269496038       0.26640297223434750         0.57086736160523133     
  0.95186674759003753          3.1425081063536915          4.1908784304616340       -1.5575547376568295         0.70811939089028986       0.26248049811627461         0.57331095261170728     
  0.95215958314647975          3.1169891532437006          4.2443255898487617       -1.5571320658553574         0.70747174358657117       0.25822146316324679         0.57588355300271366     
  0.95247100769056425          3.0833445031233051          4.3018607722153845       -1.5566829672575084         0.70678412605598562       0.25362145765634136         0.57858550068899439     
  0.95280028255844262          3.0465444344473145          4.3622802090216339       -1.5562088861657557         0.70605851096090499       0.24868490603679549         0.58139795326250143     
  0.95314662674705419          3.0067239657669225          4.4253030301726604       -1.5557105347560756         0.70529660237632352       0.24341160749127755         0.58430545735580275     
  0.95350921876664885          2.9637987561472272          4.4906479123091980       -1.5551896763115698         0.70450064164150905       0.23779887564921653         0.58729676876720960     
  0.95388719858931548          2.9176447961828709          4.5580024941397745       -1.5546471785488003         0.70367251759881555       0.23184066836185380         0.59033857579692539     
  0.95427966968890299          2.8681779078087750          4.6270186707426557       -1.5540852820491011         0.70281478566848665       0.22553132459269720         0.59341654025279544     
  0.95468570116750062          2.8154309243312676          4.6974868596227175       -1.5535020200527205         0.70192813890617889       0.21888924028799517         0.59651738413778199     
  0.95510432996343930          2.7593737560250577          4.7690936726283191       -1.5529032512643757         0.70101686997427648       0.21191792147949062         0.59962360535495673     
  0.95553456313557716          2.6999919852641963          4.8415189686772493       -1.5522887371318133         0.70008253507854035       0.20462326106559536         0.60271776426065382     
  0.95597538021845274          2.6372735035748196          4.9144218044908445       -1.5516599684969279         0.69912749913490035       0.19701039630200645         0.60577731386150413     
  0.95642573564272182          2.5653118699495376          4.9868618209963689       -1.5510184284349813         0.69815417656289935       0.18905477692866346         0.60874922270306497     
  0.95688456121513610          2.4875285349186909          5.0587815249289534       -1.5503795254317367         0.69717125369587674       0.18079842097366483         0.61164521633312119     
  0.95735076865218216          2.4064722879705966          5.1299719354700528       -1.5497167407237904         0.69616841741373603       0.17225564593627152         0.61444610039737546     
  0.95782325216137210          2.3222630798331725          5.2000996960674470       -1.5490461952995027         0.69515469870235191       0.16344066330842555         0.61713427839614288     
  0.95830089106406280          2.2350059547560424          5.2687588252955280       -1.5483693899793576         0.69413256455412642       0.15436144129719687         0.61968975964353745     
  0.95878255245358313          2.1446745416757693          5.3352336954262558       -1.5476878634999851         0.69310446630304412       0.14500075036137072         0.62203796197245598     
  0.95926709388236486          2.0516858793583062          5.3995791622517135       -1.5470036074843376         0.69207304387793589       0.13541439687258339         0.62421852995892002     
  0.95975336607170270          1.9553241439814930          5.4612849303010851       -1.5463175500965929         0.69104042348781258       0.12562953070233962         0.62621698863544994     
  0.96024021563771711          1.8497457377541413          5.5183120754938511       -1.5456211249758844         0.69000448817846827       0.11567089063683800         0.62801918202361962     
  0.96072648782705494          1.7421924347574196          5.5717343948414761       -1.5449376401982247         0.68897746426336015       0.10551624253625946         0.62956456026209673     
  0.96121102925583668          1.6330927860900935          5.6215853359344354       -1.5442578028157459         0.68795686124340372        9.5220560704150081E-002    0.63085137282160930     
  0.96169269064535701          1.5228716172670751          5.6679042257139027       -1.5435827852832735         0.68694483063025635        8.4824463699610497E-002    0.63191171075762909     
  0.96217032954804771          1.4118767613775396          5.7105630234729770       -1.5429146067598478         0.68594389891693819        7.4359146527835152E-002    0.63274927701953632     
  0.96264281305723765          1.3003234394634022          5.7488470649532726       -1.5422546405535751         0.68495627412600935        6.3821811520559102E-002    0.63326937189401722     
  0.96310902049428371          1.1859818717813972          5.7814308526174401       -1.5416044142275367         0.68398420134095361        5.3247726815585539E-002    0.63351428855923952     
  0.96356784606669799          1.0682800945141766          5.8081118519319244       -1.5409667891975585         0.68303048743467176        4.2707322537131609E-002    0.63353144277621443     
  0.96401820149096706         0.95160073371186815          5.8308120492114650       -1.5403453807207370         0.68209821018956107        3.2229666737741303E-002    0.63330312439904002     
  0.96445901857384264         0.83621205420961231          5.8483268709046072       -1.5397333052131392         0.68118571832785757        2.1772975276349582E-002    0.63273034525810379     
  0.96488925174598050         0.72271367226661631          5.8621645918179102       -1.5391362427669479         0.68029693139861269        1.1461075888889338E-002    0.63195617241242430     
  0.96530788054191918         0.61148026971020730          5.8725352173421754       -1.5385564093000210         0.67943419156855478        1.3272660686320936E-003    0.63099329090519207     
  0.96571391202051682         0.50279743762416196          5.8777425264458163       -1.5379946509217497         0.67859917586572316       -8.6942653333575981E-003    0.62968625990563032     
  0.96610638312010433         0.39319041981437497          5.8770456442029086       -1.5374553788665382         0.67779507118999371       -1.8459067766372295E-002    0.62824183948430046     
  0.96648436294277096         0.28654535143333359          5.8727368750322491       -1.5369310856846536         0.67701973705597029       -2.7956080948105644E-002    0.62662193763630369     
  0.96684695496236561         0.18394832172523873          5.8645097720413482       -1.5364313131528298         0.67627853754367095       -3.7213404343406253E-002    0.62476093456040438     
  0.96719329915097718          8.5730978917842537E-002     5.8544898386241364       -1.5359546883284936         0.67557195233476719       -4.6110932987843967E-002    0.62287131620096536     
  0.96752257401885555         -7.7950320982684840E-003     5.8411738180153918       -1.5355020027640167         0.67490134684416525       -5.4682127804371872E-002    0.62073972650198495     
  0.96783399856294006         -9.6355056216487878E-002     5.8266232681248340       -1.5350734300761211         0.67426776102132946       -6.2843902085512271E-002    0.61861242252309712     
  0.96812683411938227        -0.17964301135648730          5.8097798021717999       -1.5346715986130062         0.67367325784508747       -7.0626420753056363E-002    0.61637303589876180     
  0.96840038611568890        -0.25905112775195982          5.7909675074476752       -1.5342946322039062         0.67311786230656201       -7.7931926212364888E-002    0.61417983735582848     
  0.96865400571836102        -0.33374730061996627          5.7698676035808099       -1.5339476253053530         0.67260460124224009       -8.4775146048513883E-002    0.61191432267486756     
  0.96888709137218620        -0.40236657255748787          5.7497978833083678       -1.5336289857256984         0.67213349727229554       -9.1074139355496464E-002    0.60981628700569646     
  0.96909909022766727        -0.46456463532740511          5.7285009851897577       -1.5333387469375690         0.67170522353549400       -9.6917093012904187E-002    0.60764569331343288     
  0.96928949945349874        -0.52039494381855889          5.7089381484813231       -1.5330780719373331         0.67132088899450237      -0.10216803681554898         0.60569445814529121     
  0.96945786743168783        -0.56970814786603929          5.6909209994682861       -1.5328481169039949         0.67098153637320579      -0.10682716009083637         0.60392225315275172     
  0.96960379483436732        -0.61232402888779136          5.6736827571954294       -1.5326489120493347         0.67068765040159228      -0.11090994145694744         0.60221830654314834     
  0.96972693558540390        -0.64826289469882870          5.6589425270625568       -1.5324808840107980         0.67043982470712771      -0.11435842318295886         0.60077737123989006     
  0.96982699772464842        -0.67745112025654963          5.6468339845154070       -1.5323443928637521         0.67023855896506335      -0.11716209680565048         0.59960403017815400     
  0.96990374426358394        -0.69982894628569570          5.6374671481384233       -1.5322397286150995         0.67008425696336416      -0.11931300182866778         0.59870267692458001     
  0.96995699462223639        -0.71534107102770372          5.6308228145049952       -1.5321679509851702         0.66997759249354161      -0.12081024888303826         0.59806619524050131     
  0.96998663435699961        -0.72393934923847292          5.6267521110792806       -1.5321275420924920         0.66991803233522274      -0.12165978664098764         0.59767590420979033     
  0.97003852157482562        -0.73898732160448954          5.6196002250146471       -1.5320568227224542         0.66981379287712306      -0.12314703910423241         0.59699238772666852     
  0.97022726423685035        -0.79367963541686759          5.5933086983593441       -1.5317996254333406         0.66943482413530997      -0.12855807784894679         0.59450418104305403     
  0.97055436796369132        -0.89022895813362091          5.5431938151619811       -1.5313543081595395         0.66877892295849317      -0.13798549994612497         0.59002362026953237     
  0.97099935792959247         -1.0219707891774004          5.4662007841330080       -1.5307492722700526         0.66788837935600232      -0.15100953503700987         0.58329805605684637     
  0.97153428369065264         -1.1782913176680356          5.3604204090264851       -1.5300229053278500         0.66682038913767983      -0.16711524580434189         0.57414810011056083     
  0.97212553643112265         -1.3491567307891561          5.2249367430819689       -1.5292218391547745         0.66564338157074887      -0.18548024080063497         0.56256847893827611     
  0.97273596659429706         -1.5267130003558416          5.0546728924210527       -1.5283940313443285         0.66443072324290597      -0.20531812077029887         0.54846611060061901     
  0.97332721933476707         -1.6938897867404634          4.8591621860028091       -1.5275856389391622         0.66325602720332866      -0.22575003870189042         0.53204857124608873     
  0.97386214509582725         -1.8469002405633415          4.6343532115759238       -1.5268739481356519         0.66220416670505655      -0.24602284714063616         0.51342228948187141     
  0.97430713506172839         -1.9713645859413731          4.3938894000062270       -1.5262749360836927         0.66132768476833848      -0.26531520584697832         0.49305527540466043     
  0.97463423878856936         -2.0661774419903267          4.1391327816398338       -1.5258351374162149         0.66068446459385066      -0.28300092429570017         0.47183265724122236     
  0.97482298145059409         -2.1162728153606984          3.8757929536594098       -1.5255815830363066         0.66031369281135743      -0.30115487793242668         0.45049301350603210     
  0.97488927803803727         -2.0574757577552845          3.7396303515243154       -1.5254925637936547         0.66018349935302167      -0.30608202933116180         0.43709267621490611     
  0.97498022958830244         -1.8839094068058202          3.6888440992255589       -1.5253705022095494         0.66000495277269344      -0.28458183527454645         0.41835904365950372     
  0.97514296689895019         -1.7760953994044968          3.6616181865817481       -1.5251528395044553         0.65968597980105681      -0.27419735702401604         0.40938782425390596     
  0.97537600707996486         -1.6435081772266393          3.6293970885302649       -1.5248404507931104         0.65922930091180731      -0.26212579755348547         0.39895905184786318     
  0.97567717879338334         -1.5230645391394901          3.5965032749967847       -1.5244362508768234         0.65863958625590580      -0.25018382771638004         0.38873007835054207     
  0.97604367115989255         -1.4328714601334944          3.5664964531856782       -1.5239504189676758         0.65792562284146827      -0.24024150327816668         0.38003236068668245     
  0.97647206270149922         -1.3256367091876271          3.5340447916961892       -1.5233794501515705         0.65709115719075606      -0.22866696115945678         0.36984416775346363     
  0.97695835379128260         -1.2575321382239046          3.4996280286455299       -1.5227289250828238         0.65614471320719403      -0.22104602491690917         0.36177149034073319     
  0.97749800413133936         -1.1800674073517072          3.4639538686894511       -1.5220114503099160         0.65509864297977261      -0.21254148347441093         0.35284548702041962     
  0.97808597518924190         -1.1089911205664258          3.4300895152079072       -1.5212306441546728         0.65396203951962117      -0.20457079411016243         0.34422732276073686     
  0.97871677725901796         -1.0550218005956822          3.3997323881465569       -1.5203906768104525         0.65274479476264657      -0.19806969577590122         0.33667588008581850     
  0.97938452072477666        -0.99587536265579146          3.3696802811068984       -1.5195042368376550         0.65146098576686740      -0.19116724791689116         0.32864095659551418     
  0.98008297105418785        -0.94807238124492343          3.3411365927065244       -1.5185788888462128         0.65012282827650969      -0.18539234299532265         0.32134471360168426     
  0.98080560701057107        -0.90643310218220563          3.3137366218783839       -1.5176234365126056         0.64874332537507751      -0.18027319140169046         0.31447510675583201     
  0.98154568154100885        -0.86210206724832261          3.2872544028893689       -1.5166468740762447         0.64733572429995334      -0.17500358840087699         0.30742994217749908     
  0.98229628477241449        -0.82691261723664411          3.2639794359518026       -1.5156584286906631         0.64591343825131764      -0.17054456973931653         0.30115427937452988     
  0.98305040852758541        -0.79824090552311233          3.2432334527682434       -1.5146689784573304         0.64449055181511161      -0.16669025172147434         0.29546333340815845     
  0.98380101175899104        -0.76844194232115370          3.2236195591370294       -1.5136839191543110         0.64307866396885527      -0.16283907408223730         0.28977834092471166     
  0.98454108628942882        -0.73856516455494159          3.2053242396500421       -1.5127178671303152         0.64169313820234919      -0.15909736370714012         0.28420773026738999     
  0.98526372224581205        -0.71972066220414632          3.1892667563198174       -1.5117744236095607         0.64034430520974395      -0.15638863470467809         0.27964873908595722     
  0.98596217257522323        -0.70068816815184931          3.1743604795890521       -1.5108637566175498         0.63904496490122487      -0.15375082622496347         0.27524267379215539     
  0.98662991604098194        -0.68158742248400728          3.1606419262456349       -1.5099948795418532         0.63780701078223156      -0.15121957247582568         0.27102212698056127     
  0.98726071811075800        -0.66287165323751651          3.1481548893249522       -1.5091758365613988         0.63664143497215486      -0.14881941244582214         0.26702065235548977     
  0.98784868916866053        -0.64904789880743508          3.1378012092068621       -1.5084137744195436         0.63555831641647498      -0.14687489611955495         0.26362742366599679     
  0.98838833950871730        -0.63927886036544379          3.1292682848556446       -1.5077156725762946         0.63456709235259445      -0.14533159609640600         0.26079697067534591     
  0.98887463059850067        -0.63015896212280609          3.1217835019604019       -1.5070900061836745         0.63367720548802509      -0.14393489432280110         0.25824389347853094     
  0.98930302214010735        -0.62189428665983826          3.1153527753056220       -1.5065353876058054         0.63289328130183842      -0.14270148203725866         0.25599135076152280     
  0.98966951450661655        -0.61453626064954037          3.1099388829325036       -1.5060632294708767         0.63222469887092325      -0.14164439693014202         0.25406073181904054     
  0.98997068622003503        -0.60841119759102469          3.1055834537240852       -1.5056756919237833         0.63167623069694356      -0.14077451206848707         0.25247111889712492     
  0.99020372640104970        -0.60362266681879362          3.1022713581655577       -1.5053759199914907         0.63125234321612300      -0.14010065494373236         0.25123874446955818     
  0.99036646371169745        -0.60025323040191125          3.0999888435593643       -1.5051666611572510         0.63095660597004510      -0.13962962003308219         0.25037666342788933     
  0.99045741526196263        -0.59831003656706017          3.0987051813048563       -1.5050497974886128         0.63079144556130484      -0.13936614516566639         0.24989424220154222     
  0.99053292886096633        -0.59668683053461180          3.0976434344958665       -1.5049527876601405         0.63065437338839336      -0.13914723399254211         0.24949333901774928     
  0.99076411119313934        -0.59169074314986148          3.0944261229078673       -1.5046559278084719         0.63023505108842526      -0.13847574633681309         0.24826381959263122     
  0.99117998454557799        -0.58426786042443446          3.0889568555190507       -1.5041228055788238         0.62948210944087679      -0.13739376702302233         0.24618815966241991     
  0.99178057034409051        -0.57650200311648803          3.0816326291306737       -1.5033543589010718         0.62839761093380497      -0.13607527277905287         0.24346685913403565     
  0.99256577742615559        -0.56569612819634685          3.0723329746372183       -1.5023492987616116         0.62698355068231026      -0.13433689122931233         0.23990955513744094     
  0.99353547451237589        -0.55141434092330321          3.0612845117802436       -1.5011117751243832         0.62524499885811680      -0.13217895748781081         0.23550602753935068     
  0.99468949704099918        -0.53317932979337890          3.0487932529800439       -1.4996447034057840         0.62318723328062831      -0.12959563325518564         0.23023198860573169     
  0.99602764846557501        -0.51963898482458060          3.0371595599129240       -1.4979485346458896         0.62081517806753683      -0.12716954339748185         0.22489814421536558     
  0.99754970062589932        -0.50409992138991822          3.0251142547764100       -1.4960332840867772         0.61813845661251288      -0.12449373766698466         0.21896087790394181     
  0.99925539389915574        -0.48494808939089307          3.0126842357930705       -1.4938904521797352         0.61515944736677675      -0.12150515383288946         0.21228749723143525     
   1.0011444372878613        -0.47161569931738878          3.0012230953840096       -1.4915286670073187         0.61188837017798270      -0.11887452258782280         0.20578591963038861     
   1.0032165084885871        -0.45424457710520372          2.9897734697026834       -1.4889563796939544         0.60833587903120212      -0.11594552487097620         0.19860702175419387     
   1.0054712539560702        -0.44062861035853640          2.9803497285163925       -1.4861745870876868         0.60450992983324281      -0.11319226306782992         0.19149369454167209     
   1.0079082889682243        -0.42630113648691026          2.9720334621199331       -1.4831883527571041         0.60042059704946305      -0.11037745432382551         0.18406196062758551     
   1.0105271976943393        -0.41360665640108918          2.9650702420610457       -1.4800014517756250         0.59607777617925772      -0.10767738694972467         0.17655913109507604     
   1.0133275332674965        -0.40076942780876390          2.9591612575635882       -1.4766227048357756         0.59149375014417394      -0.10500399553256115         0.16885786660645097     
   1.0163088178616926        -0.39014249248820132          2.9555235157877195       -1.4730537702693680         0.58667806780254628      -0.10243252543167791         0.16119514422376247     
   1.0194705427739112        -0.37941196554776191          2.9535908755511304       -1.4693032547149345         0.58164332920294726       -9.9866059792352219E-002    0.15336427204874659     
   1.0228121685112697        -0.37098850245808901          2.9534039849235967       -1.4653735345559162         0.57639971127651413       -9.7458019776259508E-002    0.14562897275957343     
   1.0263331248833010        -0.36056171090065714          2.9542825349997752       -1.4612772702816370         0.57096164850090647       -9.4999021049698762E-002    0.13760247014243554     
   1.0300328110993977        -0.35449493519006792          2.9577409016398981       -1.4570163507021539         0.56533921598888792       -9.2730459400969745E-002    0.12990054772465032     
   1.0339105958714327        -0.34679725210235723          2.9634045260788753       -1.4526024333837941         0.55954639554582264       -9.0385170980601670E-002    0.12189788205175522     
   1.0379658175215500        -0.34044265355691739          2.9692814872255635       -1.4480383711393108         0.55359356162729079       -8.8192580909090268E-002    0.11406372302405943     
   1.0421977840951206        -0.33544648272657795          2.9793138735009599       -1.4433281050124402         0.54749144459119803       -8.5965595112828586E-002    0.10611352888922898     
   1.0466057734788521        -0.32881803529782605          2.9887346982760494       -1.4384830285252841         0.54125356255753709       -8.3762279681706797E-002     9.8153306238249471E-002
   1.0511890335240304        -0.32551563785759807          3.0023722395018773       -1.4335079042207668         0.53489063929216596       -8.1611575441720430E-002     9.0246996869135621E-002
   1.0559467821748842        -0.31924524804258247          3.0163260840420865       -1.4284158659392732         0.52841640616168351       -7.9403015945622046E-002     8.2119697402489034E-002
   1.0608782076020440        -0.31593025323425028          3.0322936195314600       -1.4231999528437806         0.52183665736091323       -7.7253490964501403E-002     7.4214540370618254E-002
   1.0659824683410781        -0.31454207929235523          3.0531780546930172       -1.4178791681419798         0.51516686640491760       -7.5042602817686432E-002     6.6145538032831630E-002
   1.0712586934360853        -0.30762018645563494          3.0710402514805670       -1.4124553612318846         0.50841568596643105       -7.2809125607256275E-002     5.7981289693266436E-002
   1.0767059825883143        -0.30524491303289381          3.0936232575711404       -1.4069379051210706         0.50159431549395683       -7.0552796490128078E-002     4.9908246679035817E-002
   1.0823234063097908        -0.30440885937784579          3.1206424796579464       -1.4013311006818037         0.49471176843726006       -6.8209300514274762E-002     4.1643477635239234E-002
   1.0881100060819229        -0.29749720903149157          3.1439439032923033       -1.3956432673455921         0.48777824184124607       -6.5841794714130597E-002     3.3381753074040676E-002
   1.0940647945190598        -0.29464307053338601          3.1722457704212754       -1.3898828709029514         0.48080365363442706       -6.3380334591675858E-002     2.5060667474415710E-002
   1.1001867555369760        -0.29412534491987774          3.2051089919255222       -1.3840472092046532         0.47379363402377828       -6.0812997367222454E-002     1.6546688551808852E-002
   1.1064748445262493        -0.28646795496635047          3.2347231492558208       -1.3781503193863021         0.46675951659073656       -5.8194999666207947E-002     8.0772564209874442E-003
   1.1129279885305103        -0.28222400423950234          3.2688989329508615       -1.3721945394847523         0.45970817867446029       -5.5434557673649021E-002    -5.5306524252818345E-004
   1.1195450864295231        -0.28216303201796045          3.3079046459546184       -1.3661830935698582         0.45264653673635502       -5.2547843233016422E-002    -9.3336284402386616E-003
   1.1263250091270767        -0.27187961677969597          3.3440384458962180       -1.3599492379839391         0.44552374853572974       -4.9552725132014752E-002    -1.8150731943961329E-002
   1.1332665997436444        -0.26387332797738416          3.3836191232591180       -1.3540200589192717         0.43852388938811604       -4.6389533354022572E-002    -2.7163967056789140E-002
   1.1403686738137901        -0.26058881592732153          3.4275392432157190       -1.3478787281888278         0.43147698499758225       -4.3066184169033794E-002    -3.6306316511776848E-002
   1.1476300194882743        -0.24859990030343226          3.4730429513446337       -1.3417025693119782         0.42444797760553110       -3.9581725046524074E-002    -4.5556327691158915E-002
   1.1550493977408398        -0.23422039621802782          3.5209907263472986       -1.3354959143271072         0.41744319222043347       -3.5898919725097400E-002    -5.5028979915980214E-002
   1.1626255425796286        -0.22450948415952254          3.5727705252609425       -1.3292625574363768         0.41046856321751624       -3.2012904148232324E-002    -6.4634955538881433E-002
   1.1703571612632040        -0.21028207496297480          3.6286053945679253       -1.3230036650464581         0.40352905915414577       -2.7916475624866821E-002    -7.4400297455931907E-002
   1.1782429345211347        -0.18611924130370294          3.6880599936836065       -1.3167254681755358         0.39663114812099026       -2.3583828842006604E-002    -8.4413020627518098E-002
   1.1862815167791074        -0.16601378613764517          3.7509198026834558       -1.3104304928672681         0.38978001381332628       -1.8997997767640828E-002    -9.4581335576576553E-002
   1.1944715363885248        -0.14812164540782558          3.8181015546096311       -1.3041214829556529         0.38298083024506857       -1.4150990306652289E-002   -0.10494794700055843     
   1.2028115958605559        -0.11385641399077961          3.9024258440476345       -1.2978004375822572         0.37623847747377215       -9.0219660764014331E-003   -0.11558436962943364     
   1.2113002721045947         -8.2564602845568658E-002     3.9904940655337038       -1.2914720563993525         0.36955858240468831       -3.5836850930349717E-003   -0.12641132060668636     
   1.2199361166710854         -5.3360495747072356E-002     4.0826387591323350       -1.2851343496644994         0.36294472173085568        2.1722497832783461E-003   -0.13746711058660277     
   1.2287176559986763         -2.4411401660657361E-002     4.1900653979930862       -1.2787943539174982         0.35640308026924084        8.2645782640399790E-003   -0.14881224119542447     
   1.2376433916656593          2.8369460008601521E-003     4.3086732022965997       -1.2724563035940808         0.34993890284776341        1.4727928617238817E-002   -0.16039181574638950     
   1.2467118006456495          2.8044709197732054E-002     4.4328866614069042       -1.2661141371533160         0.34355442626872779        2.1575554542263342E-002   -0.17222519650979629     
   1.2559213355674643          5.1292718422315531E-002     4.5643457795489093       -1.2597795102544893         0.33725681414249686        2.8823457196223645E-002   -0.18436374298406299     
   1.2652704249791564          7.1181349223611079E-002     4.7074893689483073       -1.2534442313844869         0.33104753309977025        3.6509206946881256E-002   -0.19678715254601231     
   1.2747574736161562          8.8519211642240414E-002     4.8577031919105060       -1.2471242833029266         0.32493455594506010        4.4661303486154602E-002   -0.20948526571622517     
   1.2843808626734752         0.10359069963205325          5.0150882255158882       -1.2408179857202972         0.31892075474546933        5.3288181758404607E-002   -0.22249955987988990     
   1.2941389500819300         0.11465651313807790          5.1843154989472442       -1.2345403755209432         0.31301319570877201        6.2423543436657014E-002   -0.23585432205521917     
   1.3040300707883326         0.12187775022633485          5.3636127787092276       -1.2282624326106653         0.30720706492297845        7.2129723311076033E-002   -0.24950116531074773     
   1.3140525370396030         0.12596221645856254          5.5515343995307243       -1.2220204940983941         0.30151433923964382        8.2398292901656955E-002   -0.26347204884168529     
   1.3242046386707580         0.12604490330424323          5.7490795411856510       -1.2158079903888279         0.29593532990323373        9.3261033683321670E-002   -0.27781388643433635     
   1.3344846433967203         0.12030007029042444          5.9582912506763410       -1.2096356078860269         0.29047431695642795       0.10479544922679340        -0.29249577009602634     
   1.3448907971079043         0.10989770764210949          6.1777845501683801       -1.2034929244466601         0.28512981258722381       0.11701571266086741        -0.30749643584326036     
   1.3554213241695250          9.5056547096809219E-002     6.4078010860127517       -1.1973931174599650         0.27990568834006974       0.12993031083255407        -0.32288257595432501     
   1.3660744277245813          7.2732063056218266E-002     6.6510293583697289       -1.1913412576724314         0.27480319183406782       0.14360952877743510        -0.33866652092893546     
   1.3768482900004582          4.2851475114913384E-002     6.9071506113578476       -1.1853423606179041         0.26982294851017119       0.15814625743435645        -0.35475020336587759     
   1.3877410726191000          7.0680394081845677E-003     7.1754678991862848       -1.1794018655875460         0.26496506469119330       0.17348946814990768        -0.37122565204525837     
   1.3987509169106973         -3.6062524644546734E-002     7.4566080991486832       -1.1735254066121623         0.26022906776800969       0.18969459991520138        -0.38813586675283918     
   1.4098759442308393         -9.1210493971149553E-002     7.7524168037067289       -1.1677170738343234         0.25561352073767912       0.20694400850410050        -0.40533279955146084     
   1.4211142562810712        -0.15447372178774810          8.0623245179468555       -1.1619822729672615         0.25111670805526531       0.22514168230394827        -0.42290682729281692     
   1.4324639354328093        -0.22672752458654166          8.3868006052550186       -1.1563260789681493         0.24673628709251583       0.24430355591517366        -0.44085231862954877     
   1.4439230450545484        -0.31459859190002604          8.7288230729121086       -1.1507521966775773         0.24246910994352280       0.26439946281437743        -0.45924740674422071     
   1.4554896298423186        -0.41624309325823106          9.0886104008454272       -1.1452650093070351         0.23831173691983029       0.28581841648882383        -0.47830463352404018     
   1.4671617161533237        -0.53045721983774108          9.4650039171121563       -1.1398677472435665         0.23426009682852639       0.30862644643415821        -0.49777972786932256     
   1.4789373123427092        -0.66116434771256660          9.8583141114691699       -1.1345640791430518         0.23030990087013445       0.33284491987361531        -0.51765998650460721     
   1.4908144091034055        -0.81730252811898474          10.269049956684562       -1.1293560259753366         0.22645627046029959       0.35861235900575050        -0.53792208022127719     
   1.5027909798089791        -0.99226984935977480          10.699227986758906       -1.1242457938626853         0.22269420117754107       0.38606560279970503        -0.55841031853281242     
   1.5148649808594450         -1.1854531957685470          11.148464943698698       -1.1192352908608452         0.21901852803861283       0.41511623310862394        -0.57921824911391873     
   1.5270343520299705         -1.4099855084212045          11.612430677552206       -1.1143247630939142         0.21542371801447668       0.44587843561510399        -0.60034114234660207     
   1.5392970168224198         -1.6636932643687130          12.094727530916151       -1.1095156211933292         0.21190450667711055       0.47858233402981548        -0.62164304448048924     
   1.5516508828196716         -1.9437148617293580          12.598388187169167       -1.1048069670592273         0.20845525655482194       0.51334840971929074        -0.64307321663239403     
   1.5640938420426560         -2.2544218166687937          13.119980380248734       -1.1001985406384982         0.20507059807966466       0.55011852410818884        -0.66460704960733685     
   1.5766237713100455         -2.6104498744331615          13.649546329008444       -1.0956892409023200         0.20174517724887414       0.58901913386771165        -0.68622992735625221     
   1.5892385326005396         -2.9989185642551490          14.199409288535746       -1.0912775269103194         0.19847377094105187       0.63019492856794657        -0.70794190163488024     
   1.6019359734176823         -3.4279659174179145          14.770650725489848       -1.0869615201759386         0.19525133405062450       0.67409345512514807        -0.72932059033887986     
   1.6147139271571502         -3.9086733385690877          15.346766553872135       -1.0827395038130891         0.19207311124832374       0.72043698575488968        -0.75053955160969010     
   1.6275702134764454         -4.4397944220738275          15.932738128835583       -1.0786082200966161         0.18893433564187662       0.76940827257650435        -0.77147905615403178     
   1.6405026386669357         -5.0176517816073858          16.536021553871429       -1.0745650302506058         0.18583063832286550       0.82116887340343070        -0.79203131482730260     
   1.6535089960281730         -5.6481749540340260          17.151806298442928       -1.0706067143889364         0.18275782855186826       0.87593789184217252        -0.81207962608610607     
   1.6665870662444302         -6.3546839837967450          17.748653075004363       -1.0667300721018940         0.17971200113477243       0.93407482738643521        -0.83112344794540360     
   1.6797346177633903         -7.1194934053632366          18.356565614005504       -1.0629315651337865         0.17668946721744822       0.99534695594329470        -0.84931140204507016     
   1.6929494071769216         -7.9475956252159108          18.973168379876988       -1.0592075132918106         0.17368678182399197        1.0599539108074325        -0.86641822499995969     
   1.7062291796038798         -8.8497778710419190          19.565787951910405       -1.0555541371033459         0.17070074121699583        1.1280533595337117        -0.88223996036828467     
   1.7195716690748633         -9.8273458752457650          20.138896965001560       -1.0519664713989048         0.16772819195357080        1.1997915291222865        -0.89661511623128887     
   1.7329745989188643         -10.885298782986840          20.707599526866620       -1.0484412418551050         0.16476650063057030        1.2755449408617765        -0.90889684346974819     
   1.7464356821517435         -12.025797707972302          21.262734972626717       -1.0449440047917151         0.16180823463701549        1.3552681285589800        -0.91890366883337782     
   1.7599526218664658         -13.250485462468408          21.744443849273281       -1.0415603448203352         0.15886549082166213        1.4389516240512221        -0.92637036102796988     
   1.7735231116250287         -14.562970794594662          22.203250851995463       -1.0381958329772427         0.15592161742019175        1.5266780018196664        -0.93102470735110177     
   1.7871448358520166         -15.967805354218857          22.632199301256655       -1.0348754978723653         0.15297935819717015        1.6185386784101952        -0.93244216467570906     
   1.8008154702297152         -17.459694693072468          22.981959204213510       -1.0315948217875777         0.15003690669625380        1.7145957166496544        -0.93015964755205505     
   1.8145326820947179         -19.040901755903803          23.251978139751841       -1.0283495609960973         0.14709267513161400        1.8148327889186688        -0.92378079744940189     
   1.8282941308359537         -20.722274391937429          23.462355038806486       -1.0251321876392807         0.14414476856788455        1.9192858371387507        -0.91265580300655669     
   1.8420974682940745         -22.501343683718012          23.597327749895445       -1.0219073987474880         0.14118750311968253        2.0278281472945618        -0.89634434086143977     
   1.8559403391621283         -24.347958972863786          23.569625716565682       -1.0187630583218874         0.13823307822792896        2.1404094570302612        -0.87376551072890596     
   1.8698203813874530         -26.288741100957175          23.446111933804957       -1.0156048937656939         0.13526768777162906        2.2565706772454130        -0.84489895996814823     
   1.8837352265747209         -28.324481715926645          23.212067944727636       -1.0124506290973088         0.13229384652367204        2.3761417114034677        -0.80891655958699882     
   1.8976825003900648         -30.410410872035150          22.806420664872746       -1.0092965534673066         0.12931118934286834        2.4986700850362089        -0.76539914883903348     
   1.9116598229662185         -32.548858399195275          22.226632682465002       -1.0061354157175408         0.12631908588472843        2.6237764750930781        -0.71352921308443040     
   1.9256648093086017         -34.756296031727544          21.495316420331619       -1.0029612796101972         0.12331732810165728        2.7508170892967674        -0.65289488297094156     
   1.9396950697022779         -37.014196323011774          20.587813889680838      -0.99976256685858444         0.12030526219914928        2.8792149108678013        -0.58271816736146198     
   1.9537482101197197         -39.226056202032595          19.431426440205218      -0.99653350583694833         0.11728329562461748        3.0081075566942812        -0.50270646949554676     
   1.9678218326293095         -41.464154365686760          18.083465932659177      -0.99326195163660136         0.11425139064616065        3.1367549249677271        -0.41214177515489359     
   1.9819135358045057         -43.708623539694344          16.534631399445217      -0.98993761723537999         0.11121015332111728        3.2639896599229035        -0.31082188081917766     
   1.9960209151336055         -45.852929119253531          14.728709641978011      -0.98654534773147229         0.10816008504877787        3.3885903996734950        -0.19775764380583116     


==> MI_0010.dat <==
  -1.9988985685690994         0.49972791413137818         -2.2057267695607539E-004   2.8136538201846729E-003    -5.7021507525424175E-005   2.2920211154647152E-002    -6.2095133544897872E-004
  -1.9942038991871605         0.49863665283790393         -2.2038240949945676E-004   2.8150525887467234E-003    -5.7145535783192372E-005   2.2824490455936930E-002    -6.2044713272150446E-004
  -1.9857874687398589         0.49666807252888479         -2.2002466888227393E-004   2.8175553971845173E-003    -5.7368973760576862E-005   2.2653140961352847E-002    -6.1952969299484874E-004
  -1.9736980120086198         0.49382224663412566         -2.1947706441988375E-004   2.8211392161499246E-003    -5.7692380526253712E-005   2.2407872273031426E-002    -6.1819669855634352E-004
  -1.9580080051741728         0.49008813851644106         -2.1870408454980817E-004   2.8257697347262717E-003    -5.8116481513556116E-005   2.2090788596495381E-002    -6.1642431843249908E-004
  -1.9388117543555463         0.48546025524802550         -2.1766461909048245E-004   2.8314014795007593E-003    -5.8642188487511107E-005   2.1704831730164020E-002    -6.1419437211074129E-004
  -1.9162246895076622         0.48006561640263279         -2.1651309606938565E-004   2.8379774563122226E-003    -5.9270577415764935E-005   2.1253563242716655E-002    -6.1148518280563363E-004
  -1.8903826442708198         0.47389442394813786         -2.1518357312398271E-004   2.8454286968271902E-003    -6.0002855577782747E-005   2.0741193839490357E-002    -6.0827636108150285E-004
  -1.8614410321415746         0.46684046441968985         -2.1346179611982259E-004   2.8536737614035801E-003    -6.0840319296010144E-005   2.0172321331656251E-002    -6.0453746683644108E-004
  -1.8295739094937045         0.45895410423412419         -2.1136562357066345E-004   2.8626182332995645E-003    -6.1784301385556055E-005   1.9552087184467881E-002    -6.0024076746249735E-004
  -1.7949729278838622         0.45058639430304448         -2.0937086605550019E-004   2.8721542446385334E-003    -6.2836106949386609E-005   1.8886064381381518E-002    -5.9535946273443947E-004
  -1.7578461810424877         0.44136032690090743         -2.0681553716830745E-004   2.8821600841338925E-003    -6.3996935945878663E-005   1.8180183469873601E-002    -5.8986839053416697E-004
  -1.7184169531844551         0.43129294694029213         -2.0364655698817461E-004   2.8924999482830005E-003    -6.5267790857004651E-005   1.7440662406995378E-002    -5.8374530478455013E-004
  -1.6769223760538616         0.42103543140577110         -2.0080447794863925E-004   2.9030239111073469E-003    -6.6649367785241178E-005   1.6673931794523811E-002    -5.7697218783600568E-004
  -1.6336120027322532         0.40998341058929128         -1.9723798944147649E-004   2.9135682021446639E-003    -6.8141929435554369E-005   1.5886556293691401E-002    -5.6953656899657364E-004
  -1.5887463067660992         0.39821163969048706         -1.9297252415670409E-004   2.9239558976491831E-003    -6.9745158744465561E-005   1.5085153166660925E-002    -5.6143281800923690E-004
  -1.5425951156295334         0.38646682882167716         -1.8910469646051003E-004   2.9339981447681664E-003    -7.1457992460033728E-005   1.4276309058436243E-002    -5.5266337980262783E-004
  -1.4954359879383570         0.37403975845058396         -1.8438475760592559E-004   2.9434960512263186E-003    -7.3278434823485783E-005   1.3466496305160280E-002    -5.4323991442386003E-004
  -1.4475525441720345         0.36121684903618817         -1.7917843322028118E-004   2.9522433814255442E-003    -7.5203352729263310E-005   1.2661990223218900E-002    -5.3318430455082588E-004
  -1.3992327609412818         0.34847204832783546         -1.7414489866858697E-004   2.9600302007199673E-003    -7.7228255415023536E-005   1.1868788991109658E-002    -5.2252949164963538E-004
  -1.3507672390587182         0.33523964220038460         -1.6825117019085751E-004   2.9666475988701126E-003    -7.9347063908482955E-005   1.1092537869192731E-002    -5.1132010181827951E-004
  -1.3024474558279655         0.32212115808722663         -1.6239077339974309E-004   2.9718935964224182E-003    -8.1551878148220988E-005   1.0338459600690686E-002    -4.9961282283622925E-004
  -1.2545640120616430         0.30898470807517048         -1.5623078441203515E-004   2.9755802884699027E-003    -8.3832752843635786E-005   9.6112928837770450E-003    -4.8747649609734781E-004
  -1.2074048843704666         0.29577575085113395         -1.4959087450809651E-004   2.9775418476750935E-003    -8.6177486292722560E-005   8.9152407873854811E-003    -4.7499189008281574E-004
  -1.1612536932339008         0.28299671126094128         -1.4320946160262482E-004   2.9776453977910129E-003    -8.8571501852903380E-005   8.2539308856380833E-003    -4.6225112667178537E-004
  -1.1163879972677468         0.27024670643142301         -1.3633127493332812E-004   2.9757991036378564E-003    -9.0997688697320740E-005   7.6303886950760402E-003    -4.4935673784402387E-004
  -1.0730776239461384         0.25806161681711220         -1.2976118916742792E-004   2.9719642261082230E-003    -9.3436430148865818E-005   7.0471903067066410E-003    -4.3643920174783724E-004
  -1.0315830468155449         0.24623549185168669         -1.2306800329604025E-004   2.9661650695291773E-003    -9.5865687994060693E-005   6.5063136957977941E-003    -4.2364183364053658E-004
 -0.99215381895751231         0.23495980692834878         -1.1652882965685337E-004   2.9584981404628709E-003    -9.8261223788100450E-005   6.0086695504473764E-003    -4.1105760275775846E-004
 -0.95502707211613780         0.22432735954769822         -1.1024521903717699E-004   2.9491391122950829E-003    -1.0059695957297690E-004   5.5549084793963255E-003    -3.9881447750417806E-004
 -0.92042609050629554         0.21448193575359115         -1.0436655870951805E-004   2.9383464311854950E-003    -1.0284547998128693E-004   5.1457316017887722E-003    -3.8711704301574545E-004
 -0.88855896785842536         0.20524831511464448         -9.8593427681086492E-005   2.9264603832166065E-003    -1.0497866345520851E-004   4.7804387116709979E-003    -3.7604354528292206E-004
 -0.85961735572918019         0.19702730835295063         -9.3547245079820266E-005   2.9138965808387270E-003    -1.0696841405548942E-004   4.4585851633997531E-003    -3.6574842045091751E-004
 -0.83377531049233788         0.18960810112754395         -8.8838268552929263E-005   2.9011331554380237E-003    -1.0878744978394745E-004   4.1793782515531785E-003    -3.5637290715785077E-004
 -0.81118824564445358         0.18304010362517020         -8.4535696257624624E-005   2.8886914742845167E-003    -1.1041009211808618E-004   3.9417123835843726E-003    -3.4802863330974016E-004
 -0.79199199482582716         0.17742072458444808         -8.0795898554205653E-005   2.8771109083820488E-003    -1.1181299828974328E-004   3.7443292803504002E-003    -3.4080490641404896E-004
 -0.77630198799138017         0.17302693116877671         -7.8015625943334428E-005   2.8669189895217106E-003    -1.1297578535484048E-004   3.5865134168454049E-003    -3.3486439517248115E-004
 -0.76421253126014110         0.16960679024883613         -7.5806694120656812E-005   2.8585990870192667E-003    -1.1388151379550617E-004   3.4668628685344260E-003    -3.3022782143465271E-004
 -0.75579610081283943         0.16720914356862940         -7.4236798101875724E-005   2.8525583152291777E-003    -1.1451702928834081E-004   3.3845780639443213E-003    -3.2696972297130813E-004
 -0.75110143143090047         0.16586611249869254         -7.3350219415780650E-005   2.8490978697018852E-003    -1.1487327243707164E-004   3.3390440489248774E-003    -3.2514165314811863E-004
 -0.74845393481664635         0.16510700973142947         -7.2846914193607236E-005   2.8471172330420853E-003    -1.1507472107801214E-004   3.3134813542593511E-003    -3.2410736896564311E-004
 -0.74189368363753061         0.16322084744496471         -7.1589721330483783E-005   2.8421175039011794E-003    -1.1557559003264658E-004   3.2505001726172433E-003    -3.2153407839950656E-004
 -0.73025274635654835         0.15987323973570824         -6.9330808034696366E-005   2.8329165150216690E-003    -1.1647025469702012E-004   3.1402270716590075E-003    -3.1696925936466934E-004
 -0.71380131865999930         0.15511164304919994         -6.6071888401589935E-005   2.8191698825091802E-003    -1.1774720776439312E-004   2.9872340962504018E-003    -3.1044895172762060E-004
 -0.69292467895353393         0.14901578541864302         -6.1835111088320664E-005   2.8004082878383338E-003    -1.1938808245411082E-004   2.7978422300942163E-003    -3.0203861810895239E-004
 -0.66811207816346596         0.14200782541752444         -5.7106347990936921E-005   2.7760676420384087E-003    -1.2136627245804802E-004   2.5801389359697002E-003    -2.9191722409230314E-004
 -0.63994507543893608         0.13411833553610039         -5.1780046004615836E-005   2.7455360102077060E-003    -1.2364509623632677E-004   2.3425484128715146E-003    -2.8019689220353211E-004
 -0.60908386996096942         0.12538364693855342         -4.5711510611084214E-005   2.7082198694289676E-003    -1.2617585558717562E-004   2.0943773572023594E-003    -2.6713486366076230E-004
 -0.57625181650687018         0.11600393967515119         -3.9071087418754160E-005   2.6636324499649429E-003    -1.2889613921896349E-004   1.8442834392385643E-003    -2.5292781213049806E-004
 -0.54221846725503697         0.10661348160245440         -3.2595690503873761E-005   2.6115060678575941E-003    -1.3172894562609610E-004   1.6007209702794123E-003    -2.3791812940298068E-004
 -0.50778153274496307          9.7267553493099818E-002    -2.6194978890486519E-005   2.5519256163175699E-003    -1.3458336716598118E-004   1.3707530847960891E-003    -2.2242463594955000E-004
 -0.47374818349312986          8.7981999591207116E-002    -1.9783970282833107E-005   2.4854746090769500E-003    -1.3735775378901239E-004   1.1600411470668315E-003    -2.0680485886455738E-004
 -0.44091613003903063          7.9052364451326462E-002    -1.3667089760885698E-005   2.4133761827277236E-003    -1.3994621858102758E-004   9.7273443036288709E-004    -1.9147903237259130E-004
 -0.41005492456106390          7.1171968379349401E-002    -8.5814299729197816E-006   2.3376013811104088E-003    -1.4224888885832167E-004   8.1121856253796309E-004    -1.7686147615238038E-004
 -0.38188792183653414          6.4035993014567832E-002    -4.0753899216732279E-006   2.2609085132339196E-003    -1.4418522236759647E-004   6.7622699038173695E-004    -1.6333209469003096E-004
 -0.35707532104646611          5.7803119636413186E-002    -2.5965918570532761E-007   2.1867751409345958E-003    -1.4570796574138781E-004   5.6732240623026675E-004    -1.5130472367393751E-004
 -0.33619868134000075          5.2620744606389908E-002     2.7732727304639540E-006   2.1191935719672705E-003    -1.4681335993500333E-004   4.8298428014519057E-004    -1.4109902715746692E-004
 -0.31974725364345169          4.8598378584656626E-002     5.0138574108892100E-006   2.0623252570232432E-003    -1.4754215361671371E-004   4.2128150679188181E-004    -1.3302329371417886E-004
 -0.30810631636246943          4.5898356209696151E-002     6.4232071509054948E-006   2.0200453202415709E-003    -1.4796736758352334E-004   3.8014277329183332E-004    -1.2728235007773920E-004
 -0.30154606518335370          4.4412382535269801E-002     7.1697400161592435E-006   1.9954416983246209E-003    -1.4816958249209348E-004   3.5788392800460700E-004    -1.2403879288969198E-004
 -0.29927372629449545          4.3899101008333302E-002     7.4239090513005706E-006   1.9867856629055165E-003    -1.4823285803146260E-004   3.5033145092354390E-004    -1.2291510061824976E-004
 -0.29619200762946335          4.3205477110601874E-002     7.7650750031298100E-006   1.9749348280122640E-003    -1.4831286435474289E-004   3.4022420169188550E-004    -1.2139464244051022E-004
 -0.29072360516775975          4.1977678159796444E-002     8.3586476014269284E-006   1.9535854402273206E-003    -1.4843771975155552E-004   3.2265163032484112E-004    -1.1869378883423839E-004
 -0.28299544500824059          4.0250117471897037E-002     9.1696124810226930E-006   1.9227006152807147E-003    -1.4857457558366239E-004   2.9860908266313158E-004    -1.1487132268807006E-004
 -0.27318851407069145          3.8073206543656771E-002     1.0146637665518215E-005   1.8822718273416063E-003    -1.4867567802754895E-004   2.6943689455491415E-004    -1.1001314758650986E-004
 -0.26153264101111007          3.5512864178777429E-002     1.1222866683940918E-005   1.8323574064343130E-003    -1.4867848583916367E-004   2.3671405401957946E-004    -1.0423163041513414E-004
 -0.24830101684547981          3.2654296760580792E-002     1.2320807063414854E-005   1.7731370708484948E-003    -1.4850641007841889E-004   2.0215479157040250E-004    -9.7680453278272935E-005
 -0.23380377423233051          2.9585565340264734E-002     1.3351389302581614E-005   1.7049779579678993E-003    -1.4807075805093532E-004   1.6742419429816024E-004    -9.0509324901476718E-005
 -0.21838071356310995          2.6405254122983120E-002     1.4225637777822952E-005   1.6285087067235242E-003    -1.4727461775531627E-004   1.3406190564393961E-004    -8.2896174713881817E-005
 -0.20239333674485427          2.3258445053543752E-002     1.4866449358990681E-005   1.5446958241289999E-003    -1.4601955518721158E-004   1.0337689160785229E-004    -7.5055921638755580E-005
 -0.18621637324930629          2.0288548801498069E-002     1.5231820263258768E-005   1.4549134540542616E-003    -1.4421600670175728E-004   7.6315833308061853E-005    -6.7176003575062130E-005
 -0.17022899643105061          1.7459135451420693E-002     1.5302471128679319E-005   1.3609944142825379E-003    -1.4179798304252633E-004   5.3471490336257088E-005    -5.9478831939847431E-005
 -0.15480593576183005          1.4847842229975296E-002     1.5066215233517825E-005   1.2652478149293728E-003    -1.3874194192489968E-004   3.5037900396911459E-005    -5.2158654731477948E-005
 -0.14030869314868075          1.2518491869740262E-002     1.4552083872410582E-005   1.1704286981946751E-003    -1.3508828763854558E-004   2.0863071412351164E-005    -4.5404429460587726E-005
 -0.12707706898305049          1.0513675722918748E-002     1.3825063914379740E-005   1.0796481625047344E-003    -1.3096172887503159E-004   1.0511940009491627E-005    -3.9376461581721803E-005
 -0.11542119592346912          8.8536939968703113E-003     1.2976189493553192E-005   9.9622135768157212E-004    -1.2658423846145979E-004   3.3646328010845938E-006    -3.4196395098079913E-005
 -0.10561426498591996          7.5795028496001629E-003     1.2157814467859555E-005   9.2346273933876719E-004    -1.2227245773548492E-004  -1.2785908180858174E-006    -2.9956698223278493E-005
  -9.7886104826400824E-002     6.6256972476719661E-003     1.1418042311942840E-005   8.6445120180597516E-004    -1.1841199635261393E-004  -4.0938349333448365E-006    -2.6702339766769247E-005
  -9.2417702364697207E-002     5.9790763124523113E-003     1.0844485378123727E-005   8.2179603759337770E-004    -1.1540591053536635E-004  -5.6555989121527539E-006    -2.4451783455957065E-005
  -8.9335983699665139E-002     5.6256037684470211E-003     1.0503533449973354E-005   7.9742856707792735E-004    -1.1360351051320662E-004  -6.3842135982969395E-006    -2.3204381829613761E-005
  -8.8501058045469691E-002     5.5312379744772329E-003     1.0409013596597536E-005   7.9078585112276646E-004    -1.1310111992749849E-004  -6.5632464177102501E-006    -2.2869160541301824E-005
  -8.8040026982751901E-002     5.4793903787024711E-003     1.0356434520943234E-005   7.8711039466763597E-004    -1.1282108258811732E-004  -6.6587877183797717E-006    -2.2684569733727483E-005
  -8.7221943415651995E-002     5.3878462903209010E-003     1.0262461920353575E-005   7.8057534879680344E-004    -1.1231951828945150E-004  -6.8225459994089577E-006    -2.2357928144682438E-005
  -8.6065795733637915E-002     5.2594788154142307E-003     1.0128200960697006E-005   7.7131124951917117E-004    -1.1160042704871692E-004  -7.0414619525831224E-006    -2.1898314742213804E-005
  -8.4598659929373571E-002     5.0982978060272318E-003     9.9554031239789634E-006   7.5950716714108524E-004    -1.1067030977316615E-004  -7.2983723768682562E-006    -2.1318527173583353E-005
  -8.2854918813567810E-002     4.9093141506337239E-003     9.7466767106109392E-006   7.4540773727097866E-004    -1.0953866552902616E-004  -7.5738561905458468E-006    -2.0634819131196838E-005
  -8.0875442289710817E-002     4.6982390846711875E-003     9.5054313509592962E-006   7.2931034143915163E-004    -1.0821868061586584E-004  -7.8479308481954613E-006    -1.9865981004438978E-005
  -7.8706626802347607E-002     4.4711707734882630E-003     9.2358129590241843E-006   7.1156125405589035E-004    -1.0672797634101973E-004  -8.1017224807834742E-006    -1.9032381449630580E-005
  -7.6399307146152534E-002     4.2345155925396661E-003     8.9431115258911889E-006   6.9255046949022979E-004    -1.0508933105416981E-004  -8.3195487283645175E-006    -1.8156012962502362E-005
  -7.4007564704435050E-002     3.9946617545290200E-003     8.6335946241119631E-006   6.7270502887149374E-004    -1.0333127844040215E-004  -8.4900290694758795E-006    -1.7259438148080729E-005
  -7.1587459729725508E-002     3.7577429686219774E-003     8.3144082932184573E-006   6.5248075324697043E-004    -1.0148846996958869E-004  -8.6068603121561282E-006    -1.6365047507674034E-005
  -6.9195717288008024E-002     3.5294346175262824E-003     7.9933949556860111E-006   6.3235240076201394E-004    -9.9601682626146524E-005  -8.6690322575536105E-006    -1.5494358939197047E-005
  -6.6888397631812951E-002     3.3147953563172727E-003     7.6788367989892150E-006   6.1280239721951592E-004    -9.7717359102381118E-005  -8.6804971398089792E-006    -1.4667399829235394E-005
  -6.4719582144449742E-002     3.1181631066722125E-003     7.3791445526949533E-006   5.9430842873195965E-004    -9.5886591474569406E-005  -8.6493715788695663E-006    -1.3902208928071489E-005
  -6.2740105620592748E-002     2.9431091874163240E-003     7.1025203748205595E-006   5.7733031493168233E-004    -9.4163504198625152E-005  -8.5867997431342269E-006    -1.3214486384718226E-005
  -6.0996364504786987E-002     2.7924483151162052E-003     6.8566273723543811E-006   5.6229668314591169E-004    -9.2603057793015295E-005  -8.5056334397388272E-006    -1.2617406231770280E-005
  -5.9529228700522650E-002     2.6682961470592295E-003     6.6482957395248303E-006   5.4959202212514525E-004    -9.1258375411355688E-005  -8.4190854775997859E-006    -1.2121587207222708E-005
  -5.8373081018508556E-002     2.5721606951260049E-003     6.4832867385634406E-006   5.3954469407691778E-004    -9.0177778936327210E-005  -8.3394890084513562E-006    -1.1735197205868506E-005
  -5.7554997451408650E-002     2.5050496341275062E-003     6.3661220185204229E-006   5.3241637564730489E-004    -8.9401787779480287E-005  -8.2772549228407599E-006    -1.1464145504996273E-005
  -5.7093966388690867E-002     2.4675650409116861E-003     6.2999567179789061E-006   5.2839234480426753E-004    -8.8960271242555071E-005  -8.2400652969567140E-006    -1.1312267515440704E-005
  -5.6876662491309127E-002     2.4499812147608653E-003     6.2687375838799371E-006   5.2649393319569634E-004    -8.8751105136876233E-005  -8.2220132985883626E-006    -1.1240901156439219E-005
  -5.6415631428591337E-002     2.4128548031495433E-003     6.2024369187216674E-006   5.2246264707655771E-004    -8.8305075480456631E-005  -8.1826152841142641E-006    -1.1089961327488257E-005
  -5.5597547861491431E-002     2.3475778225835308E-003     6.0845794923831917E-006   5.1529717945227819E-004    -8.7505973529206180E-005  -8.1090741128712895E-006    -1.0823713816293178E-005
  -5.4441400179477344E-002     2.2566850277284593E-003     5.9177054591799315E-006   5.0514441427101063E-004    -8.6359763158363806E-005  -7.9975404180532284E-006    -1.0451134544837936E-005
  -5.2974264375213000E-002     2.1435902636206014E-003     5.7053576860807769E-006   4.9221675249469521E-004    -8.4876205861739661E-005  -7.8433339068852137E-006    -9.9843886863211435E-006
  -5.1230523259407246E-002     2.0124791438500609E-003     5.4523372441545364E-006   4.7678848128272257E-004    -8.3069659515724815E-005  -7.6423915439261664E-006    -9.4386945832459202E-006
  -4.9251046735550252E-002     1.8680540912539437E-003     5.1646316215958664E-006   4.5919218292710985E-004    -8.0960201132327519E-005  -7.3922906458114002E-006    -8.8315426943438269E-006
  -4.7082231248187036E-002     1.7161331042819523E-003     4.8515868011760144E-006   4.3981388952940917E-004    -7.8574871340394677E-005  -7.0932365400840774E-006    -8.1819309321621970E-006
  -4.4774911591991970E-002     1.5619749509167306E-003     4.5222700962291265E-006   4.1908668720714356E-004    -7.5948913809956902E-005  -6.7487486644351308E-006    -7.5095276450950075E-006
  -4.2383169150274486E-002     1.4088117731453260E-003     4.1816581944877596E-006   3.9748260967193902E-004    -7.3126856397350351E-005  -6.3659233974968504E-006    -6.8338034672839133E-006
  -3.9963064175564930E-002     1.2608742807872341E-003     3.8388410303898177E-006   3.7550278127151731E-004    -7.0163250527030096E-005  -5.9552184577104511E-006    -6.1731847061049845E-006
  -3.7571321733847446E-002     1.1217976639762877E-003     3.5030023767482531E-006   3.5366591747600009E-004    -6.7122864319285006E-005  -5.5297817136250316E-006    -5.5442884365207715E-006
  -3.5264002077652380E-002     9.9450159991359695E-004     3.1829736801453247E-006   3.3249545676965588E-004    -6.4080123547695887E-005  -5.1044256867910712E-006    -4.9613026649821328E-006
  -3.3095186590289163E-002     8.8113601787719324E-004     2.8867937303303369E-006   3.1250575988585674E-004    -6.1117623224112526E-005  -4.6944130613893117E-006    -4.4355712198784158E-006
  -3.1115710066432170E-002     7.8309624062739588E-004     2.6213379846029625E-006   2.9418794292528430E-004    -5.8323600094702002E-005  -4.3142535085484088E-006    -3.9754300068089265E-006
  -2.9371968950626416E-002     7.0111013712185327E-004     2.3921002842431663E-006   2.7799598370788431E-004    -5.5788365668928434E-005  -3.9767459804121441E-006    -3.5863510307951680E-006
  -2.7904833146362072E-002     6.3535872619592873E-004     2.2030759142007500E-006   2.6433373714514988E-004    -5.3599844079628661E-005  -3.6922537523260274E-006    -3.2712448350089373E-006
  -2.6748685464347985E-002     5.8564565726439751E-004     2.0568653463996751E-006   2.5354340723941771E-004    -5.1838519540385933E-005  -3.4684658578804442E-006    -3.0310418323278784E-006
  -2.5930601897248079E-002     5.5159956708522508E-004     1.9549968099827925E-006   2.4589581338964718E-004    -5.0572235165258065E-005  -3.3106636842788334E-006    -2.8655038695225510E-006
  -2.5469570834530289E-002     5.3282874574434686E-004     1.8982029893760229E-006   2.4158158363364124E-004    -4.9851209443613502E-005  -3.2220236761788465E-006    -2.7738608989802137E-006
  -2.5273785469360207E-002     5.2494845559332773E-004     1.8742229687518240E-006   2.3974851507951997E-004    -4.9543380955718261E-005  -3.1844561378547437E-006    -2.7353058529988775E-006
  -2.4904061667056991E-002     5.1021575963103869E-004     1.8291692754010869E-006   2.3628539310008171E-004    -4.8959402837761985E-005  -3.1136488644802757E-006    -2.6630923859691274E-006
  -2.4247999654126842E-002     4.8455300852591162E-004     1.7499855658114841E-006   2.3013534389367332E-004    -4.7914489618113715E-005  -2.9884940320051845E-006    -2.5368827534986871E-006
  -2.3320827167096485E-002     4.4933831438042423E-004     1.6398163429761125E-006   2.2143348238494280E-004    -4.6418635478324884E-005  -2.8128776958045304E-006    -2.3627911464644370E-006
  -2.2144257794850429E-002     4.0644135923884809E-004     1.5031200574000455E-006   2.1037401078228407E-004    -4.4487549826631906E-005  -2.5926011565135035E-006    -2.1492259867765036E-006
  -2.0745864828078033E-002     3.5808798683852050E-004     1.3455156491618862E-006   1.9720590249406190E-004    -4.2143456083428287E-005  -2.3354162562152711E-006    -1.9063814110521523E-006
  -1.9158423880702307E-002     3.0670374246438996E-004     1.1735712216925754E-006   1.8222837250748709E-004    -3.9416245468386438E-005  -2.0509577986164290E-006    -1.6456304482053897E-006
  -1.7419142575544617E-002     2.5474377172054574E-004     9.9451022135935128E-007   1.6578512077809835E-004    -3.6344731103556089E-005  -1.7504812127541215E-006    -1.3788281584292798E-006
  -1.5568787869749915E-002     2.0452180540791705E-004     8.1582919331343586E-007   1.4825721613241812E-004    -3.2977854181604957E-005  -1.4463541007647684E-006    -1.1175600397014175E-006
  -1.3650730321807494E-002     1.5805208812788151E-004     6.4483515616554730E-007   1.3005462450613051E-004    -2.9375668876222363E-005  -1.1512920121093881E-006    -8.7238238762358148E-007
  -1.1709927444127508E-002     1.1691792088668247E-004     4.8812858362176291E-007   1.1160650025732015E-004    -2.5609903604807588E-005  -8.7738197758393394E-007    -6.5211120858774819E-007
  -9.7918698961850861E-003     8.2178976621851557E-005     3.5107821992707755E-007   9.3350485709391617E-005    -2.1763878467936877E-005  -6.3499481588614320E-007    -4.6322383183759680E-007
  -7.9415151903903854E-003     5.4353829359709530E-005     2.3747034402166377E-007   7.5721389494784897E-005    -1.7931563012242271E-005  -4.3173790758525149E-007    -3.0944013064322056E-007
  -6.2022338852326933E-003     3.3332229852939483E-005     1.4876099007205107E-007   5.9139716612439247E-005    -1.4215595487627272E-005  -2.7163416050691482E-007    -1.9154750521084942E-007
  -4.6147929378569669E-003     1.8544494884082990E-005     8.4403633336547139E-008   4.4000578212909829E-005    -1.0724162731151201E-005  -1.5469130560524791E-007    -1.0750411437734161E-007
  -3.2163999710845721E-003     9.0476735855017035E-006     4.1904207306241201E-008   3.0663497240058374E-005    -7.5667609150557787E-006  -7.7036206941436154E-008    -5.2864428145647269E-008
  -2.0398305988385147E-003     3.6523419825410116E-006     1.7167852660747193E-008   1.9443538561454530E-005    -4.8490137809689338E-006  -3.1638348202910581E-008    -2.1484505022067751E-008
  -1.1126581118081572E-003     1.0898243707910070E-006     5.1831859240540438E-009   1.0604033841035465E-005    -2.6668952152772465E-006  -9.5695616439753217E-009    -6.4454301267776519E-009
  -4.5659609887801177E-004     1.8389996585638994E-007     8.8195385760128714E-010   4.3509270764864990E-006    -1.1008439618118712E-006  -1.6303664920121631E-009    -1.0918239751923076E-009
  -8.6872296574794228E-005     6.6646618603244840E-009     3.2113775264899235E-011   8.2773994333796475E-007    -2.1014363736962454E-007  -5.9405970229893285E-011    -3.9655215582729567E-011
   9.0547372935966680E-005     7.2444649277747194E-009     3.4986828142020996E-011  -8.6271996987966334E-007     2.1938335686149809E-007  -6.4741848783877922E-011    -4.3150592218166282E-011
   4.7364926558927413E-004     1.9846530322524460E-007     9.6319378831698192E-010  -4.5124120805311430E-006     1.1515518826268034E-006  -1.7835951917737894E-009    -1.1848367609671324E-009
   1.1534502340033916E-003     1.1795318244145004E-006     5.7747480706844953E-009  -1.0986756195018027E-005     2.8215918555736421E-006  -1.0705647943609533E-008    -7.0702525928365440E-009
   2.1141715410565309E-003     3.9750449240063841E-006     1.9704118008769630E-008  -2.0131747569225789E-005     5.2170751675073141E-006  -3.6583927408133116E-008    -2.3963622183501781E-008
   3.3333139131121806E-003     9.9203354665564568E-006     4.9961294624728344E-008  -3.1726933595281094E-005     8.3178067379559609E-006  -9.2928127107001074E-008    -6.0247914518894531E-008
   4.7823063472109111E-003     2.0517576318069717E-005     1.0531760120677792E-007  -4.5491076964756659E-005     1.2094287095709561E-005  -1.9625866029982647E-007    -1.2571456955764873E-007
   6.4271872762354460E-003     3.7262274687648966E-005     1.9549365280200618E-007  -6.1088429909814503E-005     1.6505484991534718E-005  -3.6498566598490607E-007    -2.3066328456207834E-007
   8.2294027563087641E-003     6.1456428737712097E-005     3.3033713779112091E-007  -7.8136689847935312E-005     2.1496304375520677E-005  -6.1785317186330117E-007    -3.8484296566933243E-007
   1.0146710718235818E-002     9.4043686240674997E-005     5.1889112383628612E-007  -9.6216739558495704E-005     2.6994970745498735E-005  -9.7193554389951239E-007    -5.9628162318087801E-007
   1.2134171282735990E-002     1.3542621785076815E-004     7.6807039027019531E-007  -1.1488407163684445E-004     3.2910622959582745E-005  -1.4402494090842190E-006    -8.7007448964926646E-007
   1.4145200194248721E-002     1.8532986472737665E-004     1.0812655126059779E-006  -1.3368159654526162E-004     3.9131475763839107E-005  -2.0291665940152387E-006    -1.2072382998484502E-006
   1.6132660758748894E-002     2.4275082303783094E-004     1.4571209742353329E-006  -1.5215330939561127E-004     4.5523989651692441E-005  -2.7358426828378093E-006    -1.6037150590375652E-006
   1.8049968720675949E-002     3.0605423256761148E-004     1.8890767623154948E-006  -1.6985807262500101E-004     5.1933525451993594E-005  -3.5460615841389348E-006    -2.0496821754051997E-006
   1.9852184200749266E-002     3.7271323464420662E-004     2.3626849456749465E-006  -1.8638260439762626E-004     5.8186941983232575E-005  -4.4330664368662925E-006    -2.5293922104987815E-006
   2.1497065129773799E-002     4.3972127741802054E-004     2.8572419744042706E-006  -2.0135271997493310E-004     6.4097491875890055E-005  -5.3576695735356103E-006    -3.0215869505652085E-006
   2.2946057563872531E-002     5.0371160429957349E-004     3.3461992345827856E-006  -2.1444196999298622E-004     6.9472149892974824E-005  -6.2700853640778459E-006    -3.5006361528559504E-006
   2.4165199935928180E-002     5.6120739791399015E-004     3.7990682431358318E-006  -2.2537713774716840E-004     7.4121184857348468E-005  -7.1136031544434888E-006    -3.9384008478062640E-006
   2.5125921242981318E-002     6.0899282847960701E-004     4.1849199594813549E-006  -2.3394052602623318E-004     7.7869377697157237E-005  -7.8299040361315408E-006    -4.3067083077910267E-006
   2.5805722211395439E-002     6.4416162254778229E-004     4.4742882355280610E-006  -2.3996958547587701E-004     8.0567898568937278E-005  -8.3654429682365056E-006    -4.5801866620827465E-006
   2.6188824104048745E-002     6.6445918537877749E-004     4.6433862550070161E-006  -2.4335573565654762E-004     8.2105900372634428E-005  -8.6780487478146234E-006    -4.7391215502278024E-006
   2.6369396610111839E-002     6.7414640015870178E-004     4.7246269591629722E-006  -2.4494882327562523E-004     8.2835192046018860E-005  -8.8281454043931742E-006    -4.8152570045032745E-006
   2.6752498502765149E-002     6.9495446940033654E-004     4.9003010629188581E-006  -2.4832233382123372E-004     8.4391801768693713E-005  -9.1525138544148663E-006    -4.9794103435924971E-006
   2.7432299471179266E-002     7.3273736920290850E-004     5.2233529155675115E-006  -2.5428665302633336E-004     8.7185617774266407E-005  -9.7482991438082103E-006    -5.2796157349465821E-006
   2.8393020778232407E-002     7.8802345038904865E-004     5.7054643307318338E-006  -2.6266609966126312E-004     9.1204433290286357E-005  -1.0635755456254135E-005    -5.7238439394834851E-006
   2.9612163150288057E-002     8.6140250165471412E-004     6.3625100472676092E-006  -2.7321126881601349E-004     9.6426594355332083E-005  -1.1842068817703028E-005    -6.3224938367154761E-006
   3.1061155584386789E-002     9.5337151195151217E-004     7.2135140339430865E-006  -2.8560714566412291E-004     1.0281802860006206E-004  -1.3399225314781466E-005    -7.0873198509988108E-006
   3.2706036513411321E-002     1.0641516974533851E-003     8.2790829126839409E-006  -2.9948284160158899E-004     1.1032784839841003E-004  -1.5340924284758077E-005    -8.0299848214186156E-006
   3.4508251993484639E-002     1.1936620423796396E-003     9.5806089916937364E-006  -3.1442401424657072E-004     1.1888306599249355E-004  -1.7697819979624677E-005    -9.1599179640056494E-006
   3.6425559955411690E-002     1.3415926868590201E-003     1.1139835931125261E-005  -3.2998806635316843E-004     1.2838269494849189E-004  -2.0492537079685839E-005    -1.0482304013355606E-005
   3.8413020519911870E-002     1.5055352062618502E-003     1.2960970794600515E-005  -3.4572189796244334E-004     1.3869164444576306E-004  -2.3733017922591103E-005    -1.1995442751289790E-005
   4.0424049431424594E-002     1.6826955023465980E-003     1.5041022758136135E-005  -3.6118159496823475E-004     1.4963501562548264E-004  -2.7405211255169051E-005    -1.3687995355558500E-005
   4.2411509995924773E-002     1.8692285676973671E-003     1.7360074111208296E-005  -3.7595294908051354E-004     1.6099365074133149E-004  -3.1465521167974714E-005    -1.5536249526986620E-005
   4.4328817957851825E-002     2.0608354750597524E-003     1.9882059870969805E-005  -3.8967116470193467E-004     1.7250203114035543E-004  -3.5833941240029366E-005    -1.7501736095973462E-005
   4.6131033437925142E-002     2.2529416722207474E-003     2.2552514935491149E-005  -4.0203761576033514E-004     1.8384980708585283E-004  -4.0389354736013183E-005    -1.9529750065402172E-005
   4.7775914366949675E-002     2.4375093817666175E-003     2.5261846707546755E-005  -4.1283122518215136E-004     1.9468827551632009E-004  -4.4968393122752498E-005    -2.1549243549298479E-005
   4.9224906801048407E-002     2.6075811681642615E-003     2.7888034980701117E-005  -4.2191215352968374E-004     2.0464287853368547E-004  -4.9368763535442492E-005    -2.3474332591090803E-005
   5.0444049173104057E-002     2.7562441572684098E-003     3.0289449059965260E-005  -4.2921620645964241E-004     2.1333215669773291E-004  -5.3361707063036626E-005    -2.5209535243998085E-005
   5.1404770480157194E-002     2.8770610951681392E-003     3.2316359809054628E-005  -4.3473981962587060E-004     2.2039250690826485E-004  -5.6710270879983121E-005    -2.6657060049244574E-005
   5.2084571448571315E-002     2.9645384752297541E-003     3.3827360483542701E-005  -4.3851756754423928E-004     2.2550670076416620E-004  -5.9194163423103435E-005    -2.7726674667377912E-005
   5.2467673341224624E-002     3.0145719288667168E-003     3.4708352984432720E-005  -4.4059684566183453E-004     2.2843336071868626E-004  -6.0637678300529130E-005    -2.8346765348856491E-005
   5.2645093010735389E-002     3.0379242424489663E-003     3.5123776715749764E-005  -4.4154735410299392E-004     2.2979982821782769E-004  -6.1317169448401460E-005    -2.8638283451075280E-005
   5.3014816813038601E-002     3.0869588176657119E-003     3.6004939478602866E-005  -4.4350234608908027E-004     2.3267029419445767E-004  -6.2755972927106343E-005    -2.9254804287371568E-005
   5.3670878825968750E-002     3.1761631740943163E-003     3.7633047739677686E-005  -4.4688358124976915E-004     2.3784145717151172E-004  -6.5387136538939961E-005    -3.0379676253139399E-005
   5.4598051312999107E-002     3.3060723170052243E-003     4.0069870084008421E-005  -4.5146270989989551E-004     2.4532425067821484E-004  -6.9283912925866692E-005    -3.2039897674405955E-005
   5.5774620685245163E-002     3.4759120291352179E-003     4.3388676073258492E-005  -4.5691764103129688E-004     2.5512805130371852E-004  -7.4550368455989294E-005    -3.4273775659575661E-005
   5.7173013652017560E-002     3.6852340771833664E-003     4.7696523272142534E-005  -4.6284348250841528E-004     2.6725600827719339E-004  -8.1320510326969228E-005    -3.7130677614158217E-005
   5.8760454599393282E-002     3.9330636157119889E-003     5.3127049988321867E-005  -4.6876710617890522E-004     2.8169752629400146E-004  -8.9756869377002543E-005    -4.0670695217758554E-005
   6.0499735904550975E-002     4.2176207851052500E-003     5.9839741953920700E-005  -4.7416656065527724E-004     2.9841845746797469E-004  -1.0004625060009917E-004    -4.4963204329829447E-005
   6.2350090610345674E-002     4.5388243637294774E-003     6.8060344574107144E-005  -4.7849599812938275E-004     3.1734884603264527E-004  -1.1239564857253199E-004    -5.0085779127396828E-005
   6.4268148158288102E-002     4.8984061721945478E-003     7.8096636068124216E-005  -4.8121675454356177E-004     3.3836816050523532E-004  -1.2702706579554267E-004    -5.6122887483614243E-005
   6.6208951035968078E-002     5.2844737833254440E-003     9.0091503356342761E-005  -4.8183486027481189E-004     3.6128800610247679E-004  -1.4416961582333285E-004    -6.3163643236866581E-005
   6.8127008583910506E-002     5.6904470060727234E-003     1.0430075730470391E-004  -4.7994495111969987E-004     3.8583256458509310E-004  -1.6405111791240219E-004    -7.1299615715524826E-005
   6.9977363289705205E-002     6.1207224501326069E-003     1.2123595442721974E-004  -4.7527996126655973E-004     4.1161726580763629E-004  -1.8688546747671828E-004    -8.0621079139341632E-005
   7.1716644594862891E-002     6.5645542281789447E-003     1.4119308175528414E-004  -4.6776542055448553E-004     4.3812668921324838E-004  -2.1286124114166388E-004    -9.1214468173947524E-005
   7.3304085542238620E-002     7.0019672233806868E-003     1.6428029809340851E-004  -4.5757617896841421E-004     4.6469311087533318E-004  -2.4213367913503321E-004    -1.0316354634015988E-004
   7.4702478509011017E-002     7.4393579972439894E-003     1.9127525615141407E-004  -4.4519263267651411E-004     4.9047819756629831E-004  -2.7482626501416398E-004    -1.1656502711444698E-004
   7.5879047881257072E-002     7.8732626705227196E-003     2.2316138650884255E-004  -4.3145259299554040E-004     5.1446250074326134E-004  -3.1106187079471374E-004    -1.3161380494565336E-004
   7.6806220368287437E-002     8.2642369036300817E-003     2.6184986332958640E-004  -4.1759824984473164E-004     5.3545528087241149E-004  -3.5102468528773467E-004    -1.4909148625214441E-004
   7.7462282381217579E-002     8.6341893804582209E-003     3.4628394278264207E-004  -4.0536387674716505E-004     5.5214796865152033E-004  -3.9333794318700994E-004    -1.7276856261278905E-004
   7.7832006183520791E-002     8.8988970344136761E-003     4.7669211724108785E-004  -3.9723828351902364E-004     5.6293778850863155E-004  -4.2182122799003935E-004    -2.0403994262301593E-004
   7.7925403170103213E-002     8.9601007453408363E-003     5.2232069254679091E-004  -3.9507050072678032E-004     5.6594037702045307E-004  -4.2660482814562035E-004    -2.1513622147281816E-004
   7.7952125660240484E-002     8.9766142615225197E-003     5.3600034340876629E-004  -3.9444699884557538E-004     5.6682398939189279E-004  -4.2790764340565682E-004    -2.1839924643860681E-004
   7.8000134935467383E-002     9.0050851638790452E-003     5.6099545355952881E-004  -3.9332583599076092E-004     5.6843913915412226E-004  -4.2975739044580526E-004    -2.2453746000456213E-004
   7.8069327816110770E-002     9.0367446321885023E-003     6.0057741084901424E-004  -3.9171289716555084E-004     5.7082916052667975E-004  -4.3146077120019034E-004    -2.3352951918108452E-004
   7.8159541495498905E-002     9.0635178073269346E-003     6.5656141023471290E-004  -3.8962740599493215E-004     5.7405187719124836E-004  -4.3217739940301821E-004    -2.4500216413748650E-004
   7.8270562310339589E-002     9.0908209748750343E-003     7.2364384518215034E-004  -3.8710739582319305E-004     5.7817052028209933E-004  -4.3127894768220897E-004    -2.5815991356687882E-004
   7.8402127036205568E-002     9.1170875986989613E-003     7.9946689350072044E-004  -3.8420852165972630E-004     5.8324200425974998E-004  -4.2864295509640986E-004    -2.7206243323514090E-004
   7.8553923658966726E-002     9.1417187919553486E-003     8.8008327551416556E-004  -3.8099808228311653E-004     5.8931158738703346E-004  -4.2457689404786295E-004    -2.8600829224097440E-004
   7.8725592153977925E-002     9.1644338350735377E-003     9.5020234624004427E-004  -3.7754533389168683E-004     5.9640915942060085E-004  -4.1951649986399914E-004    -2.9966223507506599E-004
   7.8916725353042186E-002     9.1886629248058987E-003     1.0215571213786148E-003  -3.7391910031811526E-004     6.0455478859311202E-004  -4.1381709517493252E-004    -3.1294415435613953E-004
   7.9126869915240317E-002     9.2148685658894058E-003     1.0948701847833201E-003  -3.7018566108531006E-004     6.1376031616441938E-004  -4.0770724728780156E-004    -3.2588524626589845E-004
   7.9355527404424045E-002     9.2424572914236586E-003     1.1698369256579024E-003  -3.6640899527799753E-004     6.2403124162965567E-004  -4.0131785892932176E-004    -3.3854419927665429E-004
   7.9602155472513661E-002     9.2728057878940645E-003     1.2401577750393031E-003  -3.6265116364640748E-004     6.3536709521715530E-004  -3.9471988379083042E-004    -3.5097435147137934E-004
   7.9866169146434463E-002     9.3072273312930429E-003     1.3076016955776140E-003  -3.5897250823622474E-004     6.4776197682425533E-004  -3.8795101904831077E-004    -3.6321553388906974E-004
   8.0146942215906583E-002     9.3453629506369887E-003     1.3765700873984319E-003  -3.5543131061166466E-004     6.6120417233966238E-004  -3.8103147653413029E-004    -3.7529477361880831E-004
   8.0443808718917903E-002     9.3858345215048766E-003     1.4475046410861708E-003  -3.5208348160431328E-004     6.7567615867729358E-004  -3.7397236002621737E-004    -3.8722884195153701E-004
   8.0756064521414650E-002     9.4277002479803695E-003     1.5189006288909759E-003  -3.4898216331385491E-004     6.9115497826034234E-004  -3.6678041923442553E-004    -3.9902706748673206E-004
   8.1082968987493148E-002     9.4727419527122214E-003     1.5840927867977325E-003  -3.4617754975101167E-004     7.0761222899733481E-004  -3.5946053866756436E-004    -4.1069339713534843E-004
   8.1423746736146968E-002     9.5219414813610889E-003     1.6498617475498708E-003  -3.4371593666535603E-004     7.2501408767629196E-004  -3.5201709956626803E-004    -4.2222802353444368E-004
   8.1777589480411764E-002     9.5741235636541480E-003     1.7172871838898145E-003  -3.4164017872005854E-004     7.4332279971361243E-004  -3.4445460488567899E-004    -4.3362858959382507E-004
   8.2143657944550655E-002     9.6280234541181661E-003     1.7859510403815653E-003  -3.3998600137816193E-004     7.6248876702132489E-004  -3.3677798551111707E-004    -4.4489079812565723E-004
   8.2521083854735972E-002     9.6833634532827798E-003     1.8537820393352208E-003  -3.3879724342878587E-004     7.8248557375722953E-004  -3.2899262697237176E-004    -4.5600871667038335E-004
   8.2908971998507608E-002     9.7417993579206955E-003     1.9176281098902924E-003  -3.3809479774411441E-004     8.0324106572603844E-004  -3.2110481158450360E-004    -4.6697540564418221E-004
   8.3306402348124309E-002     9.8035635616868996E-003     1.9819092492804249E-003  -3.3790722274185114E-004     8.2470761004550548E-004  -3.1312179233103712E-004    -4.7778314749382430E-004
   8.3712432242772417E-002     9.8676041499560357E-003     2.0472116349201774E-003  -3.3825518710608321E-004     8.4682741278154774E-004  -3.0505174506506062E-004    -4.8842373718084760E-004
   8.4126098624456525E-002     9.9329970352454375E-003     2.1132086392741129E-003  -3.3915491324904186E-004     8.6953944073869284E-004  -2.9690392077549692E-004    -4.9888878370824160E-004
   8.4546420322269250E-002     9.9992225185066425E-003     2.1788033678213636E-003  -3.4061712370296593E-004     8.9277953749223671E-004  -2.8868844410400406E-004    -5.0916951926659334E-004
   8.4972400379622143E-002     1.0067392696385284E-002     2.2404537012289394E-003  -3.4264714961972087E-004     9.1648195183892649E-004  -2.8041627950458649E-004    -5.1925708578850907E-004
   8.5403028418918156E-002     1.0138059574994251E-002     2.3020063535957574E-003  -3.4524540035716679E-004     9.4057816200931619E-004  -2.7209928528320812E-004    -5.2914285130583293E-004
   8.5837283038056836E-002     1.0210360327198797E-002     2.3639137625201378E-003  -3.4840863921966128E-004     9.6500210913200244E-004  -2.6375013647578389E-004    -5.3881829317998804E-004
   8.6274134233088356E-002     1.0283630639891184E-002     2.4259889545114044E-003  -3.5212652650691394E-004     9.8968060127587387E-004  -2.5538232208791554E-004    -5.4827507320848309E-004
   8.6712545841269917E-002     1.0357378713476056E-002     2.4877810192720107E-003  -3.5638516431974777E-004     1.0145438612166745E-003  -2.4701016926849569E-004    -5.5750521370747643E-004
   8.7151477998730076E-002     1.0431560952603565E-002     2.5480051716992649E-003  -3.6116568074681145E-004     1.0395209898314051E-003  -2.3864890429758229E-004    -5.6650154741171108E-004
   8.7589889606911636E-002     1.0506720568794863E-002     2.6057822464068611E-003  -3.6644541810005281E-004     1.0645414662555268E-003  -2.3031384736610372E-004    -5.7525664839576428E-004
   8.8026740801943157E-002     1.0582896536641559E-002     2.6630362673152122E-003  -3.7219724665647248E-004     1.0895344822434601E-003  -2.2202090965465007E-004    -5.8376390623197895E-004
   8.8460995421081837E-002     1.0659497760513899E-002     2.7199013777187957E-003  -3.7839071221570757E-004     1.1144308723501461E-003  -2.1378645079165627E-004    -5.9201714973996285E-004
   8.8891623460377850E-002     1.0736083226119401E-002     2.7762291677306712E-003  -3.8499094996520024E-004     1.1391605782111076E-003  -2.0562717404639004E-004    -6.0001070197419253E-004
   8.9317603517730743E-002     1.0812283334974283E-002     2.8318012607594055E-003  -3.9196067333612666E-004     1.1636567149498869E-003  -1.9756005414445048E-004    -6.0773936891319463E-004
   8.9737925215543468E-002     1.0887806395819329E-002     2.8862377626147264E-003  -3.9925980280513911E-004     1.1878526014931163E-003  -1.8960228441693150E-004    -6.1519844251149225E-004
   9.0151591597227576E-002     1.0962568948853821E-002     2.9383057442011664E-003  -4.0684495784721816E-004     1.2116824946141070E-003  -1.8177137068093110E-004    -6.2238409263133763E-004
   9.0557621491875684E-002     1.1036807202220618E-002     2.9886652278415630E-003  -4.1467053798340155E-004     1.2350835954236571E-003  -1.7408475039033117E-004    -6.2929271354252589E-004
   9.0955051841492385E-002     1.1110313633692498E-002     3.0378973321009868E-003  -4.2268915337015031E-004     1.2579941592171760E-003  -1.6655964620242332E-004    -6.3592104849226208E-004
   9.1342939985264021E-002     1.1182708416222542E-002     3.0859635214732402E-003  -4.3085173975988475E-004     1.2803552171620127E-003  -1.5921318967929143E-004    -6.4226654529828510E-004
   9.1720365895449338E-002     1.1253687166067929E-002     3.1327462559748928E-003  -4.3910840728902598E-004     1.3021098586352437E-003  -1.5206233782296200E-004    -6.4832707721067424E-004
   9.2086434359588229E-002     1.1322984533361502E-002     3.1781196377235563E-003  -4.4740826695979265E-004     1.3232030968611079E-003  -1.4512378310662863E-004    -6.5410097944904478E-004
   9.2440277103853025E-002     1.1390349811763109E-002     3.2219520941070574E-003  -4.5570002453604146E-004     1.3435827967308101E-003  -1.3841389497010366E-004    -6.5958695744830053E-004
   9.2781054852506845E-002     1.1455543789549161E-002     3.2640867238690387E-003  -4.6393076365256435E-004     1.3631937021226391E-003  -1.3194864921502875E-004    -6.6478422042858540E-004
   9.3107959318585343E-002     1.1518377362524763E-002     3.3042832015091322E-003  -4.7205303524655400E-004     1.3820023582692773E-003  -1.2574353254389027E-004    -6.6969214313409827E-004
   9.3420215121082090E-002     1.1578529437109450E-002     3.3418328657903972E-003  -4.8001115018665025E-004     1.3999510564199624E-003  -1.1981353875800682E-004    -6.7431053759265704E-004
   9.3717081624093410E-002     1.1636202173342859E-002     3.3774630189787845E-003  -4.8775738483046276E-004     1.4170025212426494E-003  -1.1417312058107851E-004    -6.7863951666087595E-004
   9.3997854693565530E-002     1.1691148957665237E-002     3.4111778461789234E-003  -4.9524344037432319E-004     1.4331174128899005E-003  -1.0883617970606184E-004    -6.8267988063435911E-004
   9.4261868367486332E-002     1.1743128582406705E-002     3.4429077440295691E-003  -5.0242228428594958E-004     1.4482594653548323E-003  -1.0381574572179350E-004    -6.8643178929089907E-004
   9.4508496435575948E-002     1.1791941558231774E-002     3.4725743214842550E-003  -5.0924932708301847E-004     1.4623951909258793E-003  -9.9124056958872428E-005    -6.8989605057190317E-004
   9.4737153924759676E-002     1.1837409805754713E-002     3.5001019499980371E-003  -5.1568223257698192E-004     1.4754943498232901E-003  -9.4772582140271663E-005    -6.9307363196669056E-004
   9.4947298486957807E-002     1.1879370956116408E-002     3.5254200985751286E-003  -5.2168267809221333E-004     1.4875291906971122E-003  -9.0771781116971359E-005    -6.9596555393414833E-004
   9.5138431686022068E-002     1.1917676805901174E-002     3.5484637231757502E-003  -5.2721553625378371E-004     1.4984738028091362E-003  -8.7131218942625155E-005    -6.9857277849895471E-004
   9.5310100181033267E-002     1.1952192337659415E-002     3.5691732217640292E-003  -5.3225019697170604E-004     1.5083035872411662E-003  -8.3859359812020820E-005    -7.0089610428154337E-004
   9.5461896803794424E-002     1.1982796721780001E-002     3.5874936761191648E-003  -5.3675802786924513E-004     1.5169922902059079E-003  -8.0963910753861085E-005    -7.0293571675692727E-004
   9.5593461529660403E-002     1.2009384862669337E-002     3.6033763295249786E-003  -5.4070847948365502E-004     1.5245155091739319E-003  -7.8452414149495636E-005    -7.0469162659075879E-004
   9.5704482344501088E-002     1.2031866700453107E-002     3.6167803324230891E-003  -5.4407161875460325E-004     1.5308555119107571E-003  -7.6331910912129375E-005    -7.0616436359070356E-004
   9.5794696023889223E-002     1.2050166008850838E-002     3.6276725961834344E-003  -5.4682253479522783E-004     1.5360008091528342E-003  -7.4608298766990627E-005    -7.0735491042572601E-004
   9.5863888904532610E-002     1.2064220313577748E-002     3.6360269109680862E-003  -5.4894252369490359E-004     1.5399433139378065E-003  -7.3286131159798831E-005    -7.0826431049423200E-004
   9.5911898179759508E-002     1.2073981546493778E-002     3.6418235174857060E-003  -5.5041832907907345E-004     1.5426770007104422E-003  -7.2368708145757049E-005    -7.0889341191474877E-004
   9.5938620669896779E-002     1.2079418199474772E-002     3.6450499576013429E-003  -5.5124143883698504E-004     1.5441979783564477E-003  -7.1858055830981496E-005    -7.0924291654053499E-004
   9.5970469405376138E-002     1.2085900995197574E-002     3.6488953111677817E-003  -5.5222396719168017E-004     1.5460101729445593E-003  -7.1249445014548440E-005    -7.0965885752289834E-004
   9.6079482891864257E-002     1.2108117056207082E-002     3.6620570248948464E-003  -5.5559940517449849E-004     1.5522092310649551E-003  -6.9166320845416920E-005    -7.1107763267920119E-004
   9.6274759222661654E-002     1.2148014578056733E-002     3.6856298425063314E-003  -5.6169318868882698E-004     1.5633016340901550E-003  -6.5435183331165325E-005    -7.1360070395244581E-004
   9.6554896391827308E-002     1.2205484756891032E-002     3.7194220386027009E-003  -5.7054364615725245E-004     1.5791957896581794E-003  -6.0083021067950174E-005    -7.1718113569192591E-004
   9.6917825739021357E-002     1.2280043230637701E-002     3.7627701337830319E-003  -5.8221208395566222E-004     1.5997596482331842E-003  -5.3147381466086066E-005    -7.2175348261640073E-004
   9.7360861552413996E-002     1.2371628166828692E-002     3.8154455016720622E-003  -5.9676854106265401E-004     1.6248115936591135E-003  -4.4676620055958405E-005    -7.2723497329241736E-004
   9.7880724182223849E-002     1.2480172577455047E-002     3.8773819394413642E-003  -6.1428517409583758E-004     1.6541353119918266E-003  -3.4729929353966016E-005    -7.3352947248913692E-004
   9.8473564925354126E-002     1.2605304172975194E-002     3.9482320859020661E-003  -6.3483282086164439E-004     1.6874693223739917E-003  -2.3377126771740447E-005    -7.4053067255109651E-004
   9.9134994680611460E-002     1.2746535455405009E-002     4.0275547872588129E-003  -6.5846412997307320E-004     1.7245152008800620E-003  -1.0698948782399825E-005    -7.4812312425771724E-004
   9.9860116497716880E-002     1.2903301555626148E-002     4.1148542663203974E-003  -6.8521017836181003E-004     1.7649400911550657E-003   3.2140297496104087E-006    -7.5618805680958013E-004
  0.10064356185355541          1.3074886583632428E-002     4.2095234209259223E-003  -7.1507178735585528E-004     1.8083818955280792E-003   1.8261510071455878E-005    -7.6460565729029621E-004
  0.10147953040803417          1.3259176295953384E-002     4.3100530550840427E-003  -7.4801597255895469E-004     1.8544566000383688E-003   3.4334104682162692E-005    -7.7325766870107570E-004
  0.10236183295218967          1.3456738583820689E-002     4.4167987353067560E-003  -7.8396532522749703E-004     1.9027539818682942E-003   5.1313952373129024E-005    -7.8202985788481229E-004
  0.10328393723321221          1.3666572589856721E-002     4.5291455681282095E-003  -8.2279766112241214E-004     1.9528515826858286E-003   6.9074499422078911E-005    -7.9081556611348882E-004
  0.10423901631821988          1.3887562504131097E-002     4.6464310345743151E-003  -8.6434763108562615E-004     2.0043169152307834E-003   8.7482289926239104E-005    -7.9951527470783481E-004
  0.10521999913921491          1.4117659215500220E-002     4.7677402101092246E-003  -9.0839639227870139E-004     2.0567115111087770E-003   1.0639869383454598E-004    -8.0803899269161778E-004
  0.10621962284524876          1.4354465836300290E-002     4.8920346179175955E-003  -9.5467596386734216E-004     2.1095968133746559E-003   1.2568105282679404E-004    -8.1630728944246311E-004
  0.10723048657432591          1.4597977264039053E-002     5.0189430997026746E-003  -1.0028700844242969E-003     2.1625449067094555E-003   1.4518313704522945E-004    -8.2425195500092927E-004
  0.10824510624700742          1.4846644368348511E-002     5.1476449993021964E-003  -1.0526183835226806E-003     2.2151429717145246E-003   1.6475652828191675E-004    -8.3181649282281118E-004
  0.10925596997608457          1.5098805443079816E-002     5.2773860294423672E-003  -1.1035137419473304E-003     2.2669813234961669E-003   1.8425095440291125E-004    -8.3895680808314648E-004
  0.11025559368211842          1.5350186890961855E-002     5.4069814759332875E-003  -1.1551250690325227E-003     2.3176689988047795E-003   2.0351767273078802E-004    -8.4563817267112448E-004
  0.11123657650311344          1.5599984573636511E-002     5.5355433251899275E-003  -1.2069891559064599E-003     2.3668593840745628E-003   2.2241140314573082E-004    -8.5183742207641747E-004
  0.11219165558812112          1.5846935307257615E-002     5.6621347449692001E-003  -1.2586095078238914E-003     2.4142117102172820E-003   2.4078997303565372E-004    -8.5754079480540200E-004
  0.11311375986914365          1.6089010571701791E-002     5.7857733443113651E-003  -1.3094797863575855E-003     2.4594147180272505E-003   2.5851621169428740E-004    -8.6274299904837669E-004
  0.11399606241329915          1.6324164828753464E-002     5.9055488827027859E-003  -1.3590838185875490E-003     2.5021895579292385E-003   2.7545811970513742E-004    -8.6744764441202150E-004
  0.11483203096777791          1.6548759825972210E-002     6.0203956623658302E-003  -1.4069076387945613E-003     2.5422824488254715E-003   2.9148960483244002E-004    -8.7166431266398007E-004
  0.11561547632361645          1.6760334718180031E-002     6.1291556502765798E-003  -1.4524423076532865E-003     2.5794667761539977E-003   3.0649328423934877E-004    -8.7540703675139699E-004
  0.11634059814072187          1.6958288461755698E-002     6.2308280477672146E-003  -1.4951944070695673E-003     2.6135450184369005E-003   3.2036121022003400E-004    -8.7869424750760400E-004
  0.11700202789597920          1.7140741344901310E-002     6.3244294606574041E-003  -1.5346940803704009E-003     2.6443434228087138E-003   3.3299425458365936E-004    -8.8154683544941709E-004
  0.11759486863910948          1.7305844001909002E-002     6.4090505605043924E-003  -1.5704991448980306E-003     2.6717135290898171E-003   3.4430292130189014E-004    -8.8398711035469601E-004
  0.11811473126891933          1.7451868737347311E-002     6.4838410341837814E-003  -1.6022053928649652E-003     2.6955321769257532E-003   3.5420794002459163E-004    -8.8603759092366124E-004
  0.11855776708231197          1.7577251655307609E-002     6.5480277081471465E-003  -1.6294529686659391E-003     2.7156955108616097E-003   3.6264042532179255E-004    -8.8771975911078240E-004
  0.11892069642950602          1.7680622922062073E-002     6.6009317815844369E-003  -1.6519289627856641E-003     2.7321186262497590E-003   3.6954208274922115E-004    -8.8905336728254672E-004
  0.11920083359867167          1.7760829982973139E-002     6.6419820628355886E-003  -1.6693725616625382E-003     2.7447355273437120E-003   3.7486556911011173E-004    -8.9005550852389904E-004
  0.11939610992946907          1.7816958543927314E-002     6.6707216343086032E-003  -1.6815799392197878E-003     2.7534990212801733E-003   3.7857448981748823E-004    -8.9073997177111820E-004
  0.11950512341595719          1.7848368858920528E-002     6.6868158779888123E-003  -1.6884113555733354E-003     2.7583796373132508E-003   3.8064427193389844E-004    -8.9111699891669324E-004
  0.11953540532892146          1.7857103348316410E-002     6.6912934152527082E-003  -1.6903113139213714E-003     2.7597342747480895E-003   3.8121912129415736E-004    -8.9122108707710528E-004
  0.11955545195844984          1.7862887726587673E-002     6.6942592236277458E-003  -1.6915693448798681E-003     2.7606303011654364E-003   3.8159964564608850E-004    -8.9128983566208377E-004
  0.11959150308107487          1.7873294343067496E-002     6.6995962114885857E-003  -1.6938326139310442E-003     2.7622407762215228E-003   3.8228391417325855E-004    -8.9141315611255059E-004
  0.11964354220742356          1.7888327929879363E-002     6.7073087085282035E-003  -1.6971028570794168E-003     2.7645655128818516E-003   3.8327158442620635E-004    -8.9159059753039088E-004
  0.11971153494971121          1.7907831238549748E-002     6.7173758058993067E-003  -1.7013793472127371E-003     2.7675996249449915E-003   3.8456188699335231E-004    -8.9182132306175801E-004
  0.11979543532957949          1.7931799051198329E-002     6.7297998978217873E-003  -1.7066624381138693E-003     2.7713389964008767E-003   3.8615372268292064E-004    -8.9210409887757140E-004
  0.11989518640027200          1.7960325480349079E-002     6.7445984997186494E-003  -1.7129526254813371E-003     2.7757787681414467E-003   3.8804578328647740E-004    -8.9243754906457879E-004
  0.12001072039548830          1.7993406051842811E-002     6.7617720695255339E-003  -1.7202496641820497E-003     2.7809119443191607E-003   3.9023651373641319E-004    -8.9282005966950621E-004
  0.12014195880472209          1.8031037078777137E-002     6.7813192434293644E-003  -1.7285550897504047E-003     2.7867334661710336E-003   3.9272412681849375E-004    -8.9324979693183610E-004
  0.12028881243636240          1.8073216403636398E-002     6.8032378780438461E-003  -1.7378688146890385E-003     2.7932346109034653E-003   3.9550660082914371E-004    -8.9372469448150988E-004
  0.12045118148210401          1.8119943140125223E-002     6.8275260587338585E-003  -1.7481913939803584E-003     2.8004066112195308E-003   3.9858168429405053E-004    -8.9424246895261367E-004
  0.12062895558644057          1.8171217028371642E-002     6.8541824988174321E-003  -1.7595233080128954E-003     2.8082396663613963E-003   4.0194689118087240E-004    -8.9480062116309954E-004
  0.12082201392246243          1.8227037930345379E-002     6.8832065068952994E-003  -1.7718647415559743E-003     2.8167228477090894E-003   4.0559950135296563E-004    -8.9539645222627608E-004
  0.12103022527438663          1.8287405553008937E-002     6.9145978317164819E-003  -1.7852161099648906E-003     2.8258453175395680E-003   4.0953655797889080E-004    -8.9602707177953954E-004
  0.12125344812696293          1.8352319311372538E-002     6.9483565217849201E-003  -1.7995771816330594E-003     2.8355943909517817E-003   4.1375487224942428E-004    -8.9668941392013948E-004
  0.12149153076178522          1.8421778265291164E-002     6.9844828367989151E-003  -1.8149481368696443E-003     2.8459569428426305E-003   4.1825102166520925E-004    -8.9738024826634729E-004
  0.12174431136048666          1.8495781068214305E-002     7.0229772093493258E-003  -1.8313281983110899E-003     2.8569190132779069E-003   4.2302135290650522E-004    -8.9809619916322858E-004
  0.12201161811477046          1.8574325926818493E-002     7.0638402126141329E-003  -1.8487225785318966E-003     2.8684759054414732E-003   4.2806198818140517E-004    -8.9883375477266096E-004
  0.12229326934321361          1.8657410597334938E-002     7.1070725689119756E-003  -1.8671140077469103E-003     2.8805850183919223E-003   4.3336882108587632E-004    -8.9958928149386653E-004
  0.12258907361477091          1.8745032388485537E-002     7.1526751956849342E-003  -1.8865189787851989E-003     2.8932563559149445E-003   4.3893751795762506E-004    -9.0035904596678061E-004
  0.12289882987889897          1.8837188185479720E-002     7.2006492663250037E-003  -1.9069290563407081E-003     2.9064640378377304E-003   4.4476353355567960E-004    -9.0113922881356577E-004
  0.12322232760221433          1.8933874626697884E-002     7.2509963490552734E-003  -1.9283429720602686E-003     2.9201918508873726E-003   4.5084210470214964E-004    -9.0192593875766235E-004
  0.12355934691159397          1.9035088419026874E-002     7.3037186988123975E-003  -1.9507539169924051E-003     2.9344105821037612E-003   4.5716826498334515E-004    -9.0271521863633138E-004
  0.12390965874362210          1.9140827105313230E-002     7.3588200627060368E-003  -1.9741742658330452E-003     2.9491279902842463E-003   4.6373683025066614E-004    -9.0350307957757451E-004
  0.12427302500028201          1.9251090594843583E-002     7.4163078301667518E-003  -1.9985790380115491E-003     2.9642958648820944E-003   4.7054242785929748E-004    -9.0428549210606370E-004
  0.12464919871078764          1.9365883250978981E-002     7.4762013087876986E-003  -2.0239752105817646E-003     2.9799099065847814E-003   4.7757948459005092E-004    -9.0505843877320639E-004
  0.12503792419944521          1.9485197230037117E-002     7.5385568753491561E-003  -2.0503560467134314E-003     2.9959476807641669E-003   4.8484227239607366E-004    -9.0581786083872642E-004
  0.12543893725943087          1.9607868536707658E-002     7.6032623915274072E-003  -2.0777177714017304E-003     3.0123889147438323E-003   4.9232487774793915E-004    -9.0655972479123867E-004
  0.12585196533236631          1.9734106423337339E-002     7.6703128066945708E-003  -2.1060555488000253E-003     3.0292124472653956E-003   5.0002127846351246E-004    -9.0727983578963931E-004
  0.12627672769357065          1.9864584829076562E-002     7.7397335442983550E-003  -2.1353561190814267E-003     3.0463935039832914E-003   5.0792532218797357E-004    -9.0797462240680641E-004
  0.12671293564286251          1.9999336951164695E-002     7.8115033368836573E-003  -2.1656165089840029E-003     3.0639142017007464E-003   5.1603027279838870E-004    -9.0864082616062825E-004
  0.12716029270078263          2.0138330744780220E-002     7.8856100816755287E-003  -2.1968284869133478E-003     3.0817505813104142E-003   5.2432846703155331E-004    -9.0927391516882825E-004
  0.12761849481010384          2.0281548910386721E-002     7.9620534134581186E-003  -2.2289816025405536E-003     3.0998797724853472E-003   5.3281327672827922E-004    -9.0987054749985547E-004
  0.12808723054249133          2.0428968272314697E-002     8.0408312785810385E-003  -2.2620643490567430E-003     3.1182801600362266E-003   5.4147792530896688E-004    -9.1042715670960894E-004
  0.12856618131017289          2.0580562591438062E-002     8.1219410800942998E-003  -2.2960669094063239E-003     3.1369307822792661E-003   5.5031527731867758E-004    -9.1094027930377786E-004
  0.12905502158247500          2.0736303473559647E-002     8.2053803979133186E-003  -2.3309779739256568E-003     3.1558065211684631E-003   5.5931813059521135E-004    -9.1140668564954844E-004
  0.12955341910707813          2.0896162710873613E-002     8.2911480230506845E-003  -2.3667818897002528E-003     3.1748849796257774E-003   5.6847919655164322E-004    -9.1182315089267420E-004
  0.13006103513584014          2.1060116815556321E-002     8.3792497918533104E-003  -2.4034653229151604E-003     3.1941458149873500E-003   5.7779091658880996E-004    -9.1218663677345227E-004
  0.13057752465503500          2.1228147004185557E-002     8.4697236995815439E-003  -2.4410139601130747E-003     3.2135658919179222E-003   5.8724571254770153E-004    -9.1249436493327785E-004
  0.13110253661985000          2.1399632874262685E-002     8.5625741008278425E-003  -2.4794131781569126E-003     3.2331238216904961E-003   5.9683598671687182E-004    -9.1274365860300084E-004
  0.13163571419298192          2.1572758582857843E-002     8.6575351198338382E-003  -2.5186481215145398E-003     3.2527943952136871E-003   6.0655402765631694E-004    -9.1293198209294914E-004
  0.13217669498717055          2.1749436306627339E-002     8.7547554947528319E-003  -2.5586962330774315E-003     3.2725521375346024E-003   6.1639214815927684E-004    -9.1305689635946732E-004
  0.13272511131150400          2.1929694257104212E-002     8.8541703855347723E-003  -2.5995389977628743E-003     3.2923820912951571E-003   6.2634252866511711E-004    -9.1311592772828475E-004
  0.13328059042132900          2.2113537692215648E-002     8.9557779942450594E-003  -2.6411581662106193E-003     3.3122563157950632E-003   6.3639776304948506E-004    -9.1310777836968709E-004
  0.13384275477159602          2.2300925470634766E-002     9.0595682915427383E-003  -2.6835303081142667E-003     3.3321581439558533E-003   6.4654900233359486E-004    -9.1303110064343967E-004
  0.13441122227346702          2.2491756775198796E-002     9.1655112883858442E-003  -2.7266364311243248E-003     3.3520630648314533E-003   6.5678687349573356E-004    -9.1288374403987287E-004
  0.13498560655401171          2.2685963617694815E-002     9.2735885266343673E-003  -2.7704498136776785E-003     3.3719511492469947E-003   6.6710357923661576E-004    -9.1266468478781119E-004
  0.13556551721881527          2.2883477809707328E-002     9.3837815516927617E-003  -2.8149474927032236E-003     3.3918026691369110E-003   6.7749112721238527E-004    -9.1237284355097543E-004
  0.13615056011731969          2.3084237515393180E-002     9.4960814924128639E-003  -2.8601032241307688E-003     3.4116047984825816E-003   6.8794139776242810E-004    -9.1200782229609000E-004
  0.13674033761071785          2.3288181746525222E-002     9.6105342694653012E-003  -2.9059085665940759E-003     3.4313288623294223E-003   6.9844727884491725E-004    -9.1156851293407344E-004
  0.13733444884221854          2.3493537982475846E-002     9.7268909529228467E-003  -2.9523174957616846E-003     3.4509452143810151E-003   7.0899976304045903E-004    -9.1105377588041308E-004
  0.13793249000949864          2.3699792898048716E-002     9.8449934218228161E-003  -2.9993012938244051E-003     3.4704510926195564E-003   7.1959057049108058E-004    -9.1046423102795516E-004
  0.13853405463915741          2.3908561524876179E-002     9.9649883290443414E-003  -3.0468477376616419E-003     3.4898143933526603E-003   7.3021248416545517E-004    -9.0979933015455320E-004
  0.13913873386298609          2.4119822692526910E-002     1.0086805471099025E-002  -3.0948902885658720E-003     3.5090062963479040E-003   7.4085617269161949E-004    -9.0905879497940340E-004
  0.13974611669586523          2.4333494528062494E-002     1.0210407954816751E-002  -3.1433921280821821E-003     3.5280695938874791E-003   7.5151358748825822E-004    -9.0824507200487539E-004
  0.14035579031510087          2.4549477032619782E-002     1.0335750837251967E-002  -3.1923939711726058E-003     3.5469671664888017E-003   7.6217986527177262E-004    -9.0735757495488418E-004
  0.14096734034100972          2.4767749761500230E-002     1.0462818876070333E-002  -3.2418338924314859E-003     3.5656683294046972E-003   7.7284699113778707E-004    -9.0639872769068125E-004
  0.14158035111856246          2.4988109073620465E-002     1.0591529109745736E-002  -3.2917165490241596E-003     3.5841110387196187E-003   7.8350562848713071E-004    -9.0536692049135621E-004
  0.14219440599989389          2.5210443483835041E-002     1.0721832349811479E-002  -3.3419050969120713E-003     3.6022612051193051E-003   7.9414555723073335E-004    -9.0426224823780821E-004
  0.14280908762748803          2.5434648546323893E-002     1.0853707542229439E-002  -3.3923482999834130E-003     3.6202051314824695E-003   8.0475839197355348E-004    -9.0308930200513286E-004
  0.14342397821784528          2.5660152507408857E-002     1.0987102844564875E-002  -3.4431052148990934E-003     3.6379364295513316E-003   8.1533959761085142E-004    -9.0185003898954775E-004
  0.14403865984543943          2.5883615199210661E-002     1.1121243854128993E-002  -3.4941277264204616E-003     3.6553879346244780E-003   8.2588163859515645E-004    -9.0054460158968050E-004
  0.14465271472677085          2.6108132777087720E-002     1.1256654411833621E-002  -3.5453563104543249E-003     3.6725514189648398E-003   8.3637663786735594E-004    -8.9917491777253243E-004
  0.14526572550432360          2.6333668638502644E-002     1.1393211167371797E-002  -3.5967677784196489E-003     3.6894246753426084E-003   8.4681745718163254E-004    -8.9774324021911489E-004
  0.14587727553023244          2.6560106221641247E-002     1.1530839757911193E-002  -3.6483149112203558E-003     3.7059934142564263E-003   8.5719707025509739E-004    -8.9625179777212335E-004
  0.14648694914946808          2.6787303311480909E-002     1.1669459474770383E-002  -3.6999569156144323E-003     3.7222500923285657E-003   8.6750864665733826E-004    -8.9470296176713537E-004
  0.14709433198234723          2.7015107407411670E-002     1.1808983547801750E-002  -3.7516440712363729E-003     3.7381936600408222E-003   8.7774561820553113E-004    -8.9309914596515105E-004
  0.14769901120617590          2.7243361038453956E-002     1.1949319845966838E-002  -3.8033571757811885E-003     3.7538124552543512E-003   8.8790163954560394E-004    -8.9144242529445687E-004
  0.14830057583583467          2.7471969172436564E-002     1.2090400100639463E-002  -3.8550483677660466E-003     3.7690890939760351E-003   8.9797134447292676E-004    -8.8973639258086660E-004
  0.14889861700311477          2.7700771817130584E-002     1.2232135058214508E-002  -3.9066749541755083E-003     3.7840255550269531E-003   9.0794672481468025E-004    -8.8798409803830542E-004
  0.14949272823461546          2.7929566453884502E-002     1.2374453841900217E-002  -3.9581921245774518E-003     3.7986124239603875E-003   9.1781983723475055E-004    -8.8618806144852031E-004
  0.15008250572801363          2.8156772048329087E-002     1.2516926183576124E-002  -4.0095672499545348E-003     3.8128522927533678E-003   9.2758508335075499E-004    -8.8435170086798194E-004
  0.15066754862651804          2.8380719856139533E-002     1.2658999661461320E-002  -4.0607544925846881E-003     3.8267284665345173E-003   9.3723677303046010E-004    -8.8247816116973719E-004
  0.15124745929132161          2.8603832623653541E-002     1.2801207852749956E-002  -4.1117111173781598E-003     3.8402481388034003E-003   9.4676918664907128E-004    -8.8057065870619441E-004
  0.15182184357186629          2.8826010646456901E-002     1.2943403136838588E-002  -4.1623954586970796E-003     3.8534002923172389E-003   9.5617678109665913E-004    -8.7863254433497712E-004
  0.15239031107373729          2.9047099188357170E-002     1.3085469327328750E-002  -4.2127641338120386E-003     3.8661885472803604E-003   9.6545415476149282E-004    -8.7666714539180908E-004
  0.15295247542400431          2.9266925645886552E-002     1.3227285268093893E-002  -4.2627745156062977E-003     3.8786074636192411E-003   9.7459598718228554E-004    -8.7467790672401437E-004
  0.15350795453382932          2.9485310529724335E-002     1.3368725142623120E-002  -4.3123836457548415E-003     3.8906640800955763E-003   9.8359724365433554E-004    -8.7266833028033352E-004
  0.15405637085816276          2.9702071385570281E-002     1.3509659538087991E-002  -4.3615599276848188E-003     3.9023573225130115E-003   9.9245297871204674E-004    -8.7064183445869064E-004
  0.15459735165235139          2.9917024482394708E-002     1.3649956795174958E-002  -4.4102645722752312E-003     3.9136726776575932E-003   1.0011584216641396E-003    -8.6860198845484238E-004
  0.15513052922548332          3.0129986619249274E-002     1.3789483936963824E-002  -4.4584364221155678E-003     3.9246107001201964E-003   1.0097091223159431E-003    -8.6655229246832867E-004
  0.15565554119029831          3.0340778234774018E-002     1.3928109569575013E-002  -4.5060334482217787E-003     3.9351900072314401E-003   1.0181008594745619E-003    -8.6449588549985905E-004
  0.15617203070949318          3.0549271122752228E-002     1.4065738632782258E-002  -4.5530298765782337E-003     3.9454072461743445E-003   1.0263303296048423E-003    -8.6243670450684030E-004
  0.15667964673825518          3.0754872137832776E-002     1.4202158123868519E-002  -4.5993868326070150E-003     3.9552571548482074E-003   1.0343929680956265E-003    -8.6037900491404713E-004
  0.15717804426285831          3.0954359142423879E-002     1.4336144713266823E-002  -4.6450485423433358E-003     3.9647283389150478E-003   1.0422821867455793E-003    -8.5832556116086697E-004
  0.15766688453516042          3.1150763214690805E-002     1.4468646944590831E-002  -4.6899659791619364E-003     3.9738449795917877E-003   1.0499945695845760E-003    -8.5628027533568053E-004
  0.15814583530284199          3.1343967811850199E-002     1.4599484433721874E-002  -4.7341023446957758E-003     3.9826129731078998E-003   1.0575266732740993E-003    -8.5424670751410234E-004
  0.15861457103522947          3.1533818069124198E-002     1.4728515102157475E-002  -4.7774321200059894E-003     3.9910492778059657E-003   1.0648750925163000E-003    -8.5222833826764655E-004
  0.15907277314455068          3.1720145257336269E-002     1.4855596504857356E-002  -4.8199259604919040E-003     3.9991313246101872E-003   1.0720365392678892E-003    -8.5022855762334395E-004
  0.15952013020247080          3.1902777243361977E-002     1.4980584705706852E-002  -4.8615137518028609E-003     4.0068674348359553E-003   1.0790078015075338E-003    -8.4825073000154017E-004
  0.15995633815176266          3.2081541630628707E-002     1.5103335087841160E-002  -4.9021861062872596E-003     4.0143006835276843E-003   1.0857858678324020E-003    -8.4629820759450896E-004
  0.16038110051296700          3.2256267200459030E-002     1.5223702966922416E-002  -4.9419390386112039E-003     4.0213724463284244E-003   1.0923678911667518E-003    -8.4437423160622742E-004
  0.16079412858590245          3.2426784777377954E-002     1.5341544130936996E-002  -4.9806498405072577E-003     4.0280619784168895E-003   1.0987511475172504E-003    -8.4248194842716489E-004
  0.16119514164588811          3.2592927774173386E-002     1.5456715356605616E-002  -5.0182737446560211E-003     4.0344657768191057E-003   1.1049330882461246E-003    -8.4062450098301624E-004
  0.16158386713454567          3.2754532692999327E-002     1.5569074819741527E-002  -5.0548290484884323E-003     4.0405734414079263E-003   1.1109112070908506E-003    -8.3880480369917000E-004
  0.16196004084505131          3.2911439616458718E-002     1.5678482620251621E-002  -5.0902441468948026E-003     4.0463876179846056E-003   1.1166835069222128E-003    -8.3702584680411547E-004
  0.16232340710171123          3.3063492742393799E-002     1.5784801418997449E-002  -5.1245324306385190E-003     4.0519779222036234E-003   1.1222478017504506E-003    -8.3529027395767928E-004
  0.16267371893373933          3.3210541074942895E-002     1.5887897736156675E-002  -5.1577269376692769E-003     4.0572709431176109E-003   1.1276022019662199E-003    -8.3360074036395535E-004
  0.16301073824311899          3.3352438444321092E-002     1.5987645077301826E-002  -5.1897306265722004E-003     4.0622209096230766E-003   1.1327450590335915E-003    -8.3195972563132603E-004
  0.16333423596643434          3.3489037267226213E-002     1.6083929613456310E-002  -5.2204833619587804E-003     4.0668453410184430E-003   1.1376749318223467E-003    -8.3036943641878747E-004
  0.16364399223056242          3.3619451512245740E-002     1.6176314110423640E-002  -5.2498712423645136E-003     4.0711689511458400E-003   1.1423905103003056E-003    -8.2883184291153780E-004
  0.16393979650211971          3.3742625371223814E-002     1.6264257936176113E-002  -5.2779334287323745E-003     4.0753445187734078E-003   1.1468907796608439E-003    -8.2734864525137175E-004
  0.16422144773056285          3.3860117511005330E-002     1.6348367058516021E-002  -5.3047425324394895E-003     4.0792605650140324E-003   1.1511748876793480E-003    -8.2592097249134695E-004
  0.16448875448484665          3.3971878252215620E-002     1.6428530345487857E-002  -5.3301630337821079E-003     4.0828791708482047E-003   1.1552435838892358E-003    -8.2455077208971189E-004
  0.16474153508354811          3.4077769504207059E-002     1.6504614023406930E-002  -5.3541368992517657E-003     4.0862749812122928E-003   1.1590949512408598E-003    -8.2323776207812553E-004
  0.16497961771837039          3.4177671168014345E-002     1.6576498770905460E-002  -5.3766333972794858E-003     4.0895269118262616E-003   1.1627282549376006E-003    -8.2198124580318190E-004
  0.16520284057094670          3.4271485451739830E-002     1.6644075947156188E-002  -5.3977025407356966E-003     4.0927227059598375E-003   1.1661434549326902E-003    -8.2077954568077899E-004
  0.16541105192287087          3.4359122373150405E-002     1.6707238437478282E-002  -5.4174751541060800E-003     4.0958450568510264E-003   1.1693401411484033E-003    -8.1962925749101169E-004
  0.16560411025889274          3.4440503205675710E-002     1.6765880795002762E-002  -5.4359606401917157E-003     4.0987265035282976E-003   1.1723167550449498E-003    -8.1852471286117130E-004
  0.16578188436322930          3.4515565205558318E-002     1.6819900609583854E-002  -5.4529949171579495E-003     4.1013133900091054E-003   1.1750689882281500E-003    -8.1745760720725383E-004
  0.16594425340897093          3.4584267913151778E-002     1.6869203433659261E-002  -5.4684826689004248E-003     4.1037201429393565E-003   1.1775870858016131E-003    -8.1641754375265819E-004
  0.16609110704061122          3.4646598441937279E-002     1.6913715091847754E-002  -5.4824794697420215E-003     4.1060436621880927E-003   1.1798522427668261E-003    -8.1539507718548544E-004
  0.16622234544984502          3.4702567000893275E-002     1.6953403587264777E-002  -5.4950528368757218E-003     4.1082787802048520E-003   1.1818344893547231E-003    -8.1438950320547425E-004
  0.16633787944506132          3.4752178234331813E-002     1.6988301125664435E-002  -5.5062483180420216E-003     4.1104028738020194E-003   1.1834984630301436E-003    -8.1342076374239791E-004
  0.16643763051575383          3.4795377418760126E-002     1.7018495353649209E-002  -5.5161140636943926E-003     4.1123442386657889E-003   1.1848225507347029E-003    -8.1253544076422598E-004
  0.16652153089562211          3.4832014770584424E-002     1.7044064780701258E-002  -5.5246249906737224E-003     4.1139874431296202E-003   1.1858213335496186E-003    -8.1179139220713663E-004
  0.16658952363790977          3.4861884319647693E-002     1.7065000961798457E-002  -5.5316784995574839E-003     4.1152599043682604E-003   1.1865456562802010E-003    -8.1122566903170639E-004
  0.16664156276425846          3.4884811752911540E-002     1.7081199159385337E-002  -5.5371603058123678E-003     4.1161624721133220E-003   1.1870551871852077E-003    -8.1083694602608874E-004
  0.16667761388688346          3.4900704081841163E-002     1.7092519347776135E-002  -5.5409899593819589E-003     4.1167396608466859E-003   1.1873920709584498E-003    -8.1059756372425362E-004
  0.16669766051641186          3.4909537383592384E-002     1.7098849250295811E-002  -5.5431280498512286E-003     4.1170415964203351E-003   1.1875759805856749E-003    -8.1047628786448320E-004
  0.16670705401158811          3.4913674533916736E-002     1.7101823780686587E-002  -5.5441306010478517E-003     4.1171784307135976E-003   1.1876617013900220E-003    -8.1042247639988990E-004
  0.16672710064111651          3.4922497782997552E-002     1.7108189141690558E-002  -5.5462733782862469E-003     4.1174591641255157E-003   1.1878443045636213E-003    -8.1031413550731318E-004
  0.16676315176374151          3.4938338528898105E-002     1.7119692144228565E-002  -5.5501298456950426E-003     4.1179278920100209E-003   1.1881744493411443E-003    -8.1014135356065158E-004
  0.16681519089009020          3.4961123498889773E-002     1.7136403353146805E-002  -5.5556883635533780E-003     4.1185244505421055E-003   1.1886651225994568E-003    -8.0993875200468732E-004
  0.16688318363237786          3.4990718890570746E-002     1.7158366949938907E-002  -5.5629097172986280E-003     4.1191829129055601E-003   1.1893519077570899E-003    -8.0974197513118251E-004
  0.16696708401224614          3.5026962056595196E-002     1.7185547815655268E-002  -5.5716864478138270E-003     4.1198385432196461E-003   1.1902925482347310E-003    -8.0956427620796929E-004
  0.16706683508293865          3.5069737762342998E-002     1.7217819667479699E-002  -5.5819324134660023E-003     4.1205105131191661E-003   1.1915433605932634E-003    -8.0937953951850349E-004
  0.16718236907815495          3.5119035743052890E-002     1.7255029696370022E-002  -5.5935603024852426E-003     4.1212550932333948E-003   1.1931288089185171E-003    -8.0913421560962432E-004
  0.16731360748738874          3.5174927322347657E-002     1.7297080452819920E-002  -5.6065527034441995E-003     4.1221612453641067E-003   1.1950352907525615E-003    -8.0877890933629855E-004
  0.16746046111902904          3.5237496934447346E-002     1.7343952706618766E-002  -5.6209224785592413E-003     4.1232825312562376E-003   1.1972302137949059E-003    -8.0828791482181507E-004
  0.16762283016477067          3.5306797671424445E-002     1.7395676156199871E-002  -5.6367117057418495E-003     4.1246415380659200E-003   1.1996820129868829E-003    -8.0765709874586547E-004
  0.16780060426910723          3.5382845263707580E-002     1.7452294834149451E-002  -5.6539693462527782E-003     4.1262506231264130E-003   1.2023682141470114E-003    -8.0689334628798737E-004
  0.16799366260512910          3.5465629147423447E-002     1.7513848711099254E-002  -5.6726962194717928E-003     4.1280879148486481E-003   1.2052749304325358E-003    -8.0600644769715686E-004
  0.16820187395705327          3.5555123966625066E-002     1.7580368572489076E-002  -5.6929160811259039E-003     4.1301413987268297E-003   1.2083938982992426E-003    -8.0500536315311014E-004
  0.16842509680962958          3.5651296826652246E-002     1.7651876706743001E-002  -5.7146352627404085E-003     4.1323878999921914E-003   1.2117199130608491E-003    -8.0389718139237121E-004
  0.16866317944445186          3.5754110976256359E-002     1.7728389028543380E-002  -5.7378510153236126E-003     4.1348053534286640E-003   1.2152492091407896E-003    -8.0268718947031775E-004
  0.16891596004315332          3.5863527441726814E-002     1.7809917035416394E-002  -5.7625565530656855E-003     4.1373744476780987E-003   1.2189785762466154E-003    -8.0137925438125528E-004
  0.16918326679743712          3.5979505707017689E-002     1.7896469283886170E-002  -5.7887419177326885E-003     4.1400772936081541E-003   1.2229049023615088E-003    -7.9997619980856811E-004
  0.16946491802588026          3.6102004075599478E-002     1.7988052550521640E-002  -5.8163957405840613E-003     4.1428975491983860E-003   1.2270249720820123E-003    -7.9848011943863678E-004
  0.16976072229743755          3.6230980083024028E-002     1.8084673133037035E-002  -5.8455046781116793E-003     4.1458196202781693E-003   1.2313353592597956E-003    -7.9689259152564921E-004
  0.17007047856156562          3.6366390909913338E-002     1.8186339557198380E-002  -5.8760543232140652E-003     4.1488295623049922E-003   1.2358324083973360E-003    -7.9521484566779689E-004
  0.17039397628488098          3.6508190071371946E-002     1.8293069234422830E-002  -5.9080286663923051E-003     4.1519156850769023E-003   1.2405122152661791E-003    -7.9344786900724211E-004
  0.17073099559426064          3.6655667995819249E-002     1.8404546637929217E-002  -5.9414170623516213E-003     4.1550715246578950E-003   1.2453706479444750E-003    -7.9159249123825909E-004
  0.17108130742628874          3.6807101114614313E-002     1.8519907208190647E-002  -5.9762000357459627E-003     4.1582603286528259E-003   1.2504033580214603E-003    -7.8964943908417691E-004
  0.17144467368294866          3.6964533454054621E-002     1.8640243345978497E-002  -6.0123989853805779E-003     4.1614722538946963E-003   1.2556058041663064E-003    -7.8761938221944515E-004
  0.17182084739345430          3.7127917626094534E-002     1.8765526972852151E-002  -6.0499499359358347E-003     4.1646778667480035E-003   1.2609732917301004E-003    -7.8550296026578138E-004
  0.17220957288211186          3.7297198028585277E-002     1.8895746908969654E-002  -6.0888405471455909E-003     4.1678930642391823E-003   1.2665009598847761E-003    -7.8330071441940451E-004
  0.17261058594209752          3.7472309641180090E-002     1.9030892854273146E-002  -6.1290140762789852E-003     4.1710995803599738E-003   1.2721841513852784E-003    -7.8101316416923344E-004
  0.17302361401503297          3.7653217277078530E-002     1.9170969684316697E-002  -6.1704943709342819E-003     4.1742914629004186E-003   1.2780185124647882E-003    -7.7864089345397285E-004
  0.17344837637623731          3.7839908875875336E-002     1.9315994929543098E-002  -6.2132585595405937E-003     4.1774466059941433E-003   1.2839998296669299E-003    -7.7618537302644175E-004
  0.17388458432552917          3.8032214676954487E-002     1.9465909399396519E-002  -6.2572822111871054E-003     4.1805502902451741E-003   1.2901188254278786E-003    -7.7364631667903305E-004
  0.17433194138344929          3.8230049973821276E-002     1.9620695642855762E-002  -6.3025412085687821E-003     4.1835890710578121E-003   1.2963700857960454E-003    -7.7102511088073932E-004
  0.17479014349277050          3.8433326756480909E-002     1.9780332711445178E-002  -6.3490116679475947E-003     4.1865498283841611E-003   1.3027479200484957E-003    -7.6832273739927369E-004
  0.17525887922515798          3.8641953657135339E-002     1.9944796844835161E-002  -6.3966689070820634E-003     4.1894189880702093E-003   1.3092467449928660E-003    -7.6554028406471478E-004
  0.17573782999283954          3.8855836009375949E-002     2.0114061567293839E-002  -6.4454882506732175E-003     4.1921840954236237E-003   1.3158606212491791E-003    -7.6267880843337160E-004
  0.17622667026514166          3.9074876229320224E-002     2.0288097877625047E-002  -6.4954414256958096E-003     4.1948319751878970E-003   1.3225835870922624E-003    -7.5973949348362088E-004
  0.17672506778974478          3.9298974930375680E-002     2.0466875077810184E-002  -6.5465025788782119E-003     4.1973505716490257E-003   1.3294096189227361E-003    -7.5672360103328645E-004
  0.17723268381850679          3.9528033550142297E-002     2.0650365034809062E-002  -6.5986428333689312E-003     4.1997274242201125E-003   1.3363326069498228E-003    -7.5363247716221746E-004
  0.17774917333770165          3.9761947892496624E-002     2.0838563996289056E-002  -6.6518335558708105E-003     4.2019504756274804E-003   1.3433464431952709E-003    -7.5046758240189526E-004
  0.17827418530251665          3.9997369735613186E-002     2.1029483832734230E-002  -6.7060453283304747E-003     4.2040081917397963E-003   1.3504449576998735E-003    -7.4723045269337474E-004
  0.17880736287564858          4.0235796854559719E-002     2.1224075584826321E-002  -6.7612466681293004E-003     4.2058892342885772E-003   1.3576219723223475E-003    -7.4392273848376388E-004
  0.17934834366983721          4.0478479092516950E-002     2.1423089465022624E-002  -6.8174063735931822E-003     4.2075819720620612E-003   1.3648713065159759E-003    -7.4054618337046282E-004
  0.17989675999417065          4.0725310119749267E-002     2.1626459731168987E-002  -6.8744940648604244E-003     4.2090766043859362E-003   1.3721868106642068E-003    -7.3710263449271347E-004
  0.18045223910399566          4.0976165009882090E-002     2.1834124844791108E-002  -6.9324729027295806E-003     4.2103621818961583E-003   1.3795623355389412E-003    -7.3359402598319103E-004
  0.18101440345426267          4.1230909289948922E-002     2.2046017960085623E-002  -6.9913121199205522E-003     4.2114287398152105E-003   1.3869919647851031E-003    -7.3002237246936903E-004
  0.18158287095613368          4.1489402467813449E-002     2.2262065526929525E-002  -7.0509763199942399E-003     4.2122598392672515E-003   1.3944700119578220E-003    -7.2638933198361857E-004
  0.18215725523667836          4.1751629340502555E-002     2.2482256067764370E-002  -7.1114409939969023E-003     4.2128724671891566E-003   1.4019939739607183E-003    -7.2269791455175682E-004
  0.18273716590148192          4.2017400721807513E-002     2.2706487343124568E-002  -7.1725858935726833E-003     4.2132315581362816E-003   1.4095547685291018E-003    -7.1894991054534570E-004
  0.18332220879998634          4.2286484686134163E-002     2.2934633038042815E-002  -7.2345019556359635E-003     4.2133498615164865E-003   1.4171433943747438E-003    -7.1514751843958571E-004
  0.18391198629338451          4.2558725069302514E-002     2.3166602193585628E-002  -7.2970855994663464E-003     4.2132020024994036E-003   1.4247542113061326E-003    -7.1129366311004083E-004
  0.18450609752488520          4.2833967046962518E-002     2.3402302541691344E-002  -7.3603090318750050E-003     4.2127892758137084E-003   1.4323814554501393E-003    -7.0739101505601278E-004
  0.18510413869216530          4.3112053450011900E-002     2.3641662268474209E-002  -7.4241265144883647E-003     4.2121054500032862E-003   1.4400193118073827E-003    -7.0344228023894433E-004
  0.18570570332182407          4.3389112398462396E-002     2.3881953730149938E-002  -7.4884981360857014E-003     4.2111461958129568E-003   1.4476619951423984E-003    -6.9945025150108461E-004
  0.18631038254565274          4.3666764667728133E-002     2.4124360426053884E-002  -7.5533835929078100E-003     4.2099063724732582E-003   1.4553037892454067E-003    -6.9541779093129988E-004
  0.18691776537853189          4.3946535986345028E-002     2.4369945714823718E-002  -7.6187431138774880E-003     4.2083846846452579E-003   1.4629390416085256E-003    -6.9134782769467336E-004
  0.18752743899776753          4.4228268997745165E-002     2.4618576802991829E-002  -7.6845235112308896E-003     4.2065768235368985E-003   1.4705621820798424E-003    -6.8724337358794414E-004
  0.18813898902367637          4.4511788479193543E-002     2.4870121405474510E-002  -7.7506897994626192E-003     4.2044820057741874E-003   1.4781677486608337E-003    -6.8310750841010532E-004
  0.18875199980122911          4.4796911537341638E-002     2.5124440414257543E-002  -7.8171974201564909E-003     4.2020980680547698E-003   1.4857503897445674E-003    -6.7894336490997246E-004
  0.18936605468256054          4.5083450627555588E-002     2.5381388096385127E-002  -7.8840012051521191E-003     4.1994243817383677E-003   1.4933048849852526E-003    -6.7475413789844924E-004
  0.18998073631015469          4.5371214571394244E-002     2.5640812269479937E-002  -7.9510559084880403E-003     4.1964607485495027E-003   1.5008262312670717E-003    -6.7054306364181925E-004
  0.19059562690051193          4.5660009404862353E-002     2.5902553755398849E-002  -8.0183172964701094E-003     4.1932086401016838E-003   1.5083098075472506E-003    -6.6631311870492260E-004
  0.19121030852810608          4.5949750429193137E-002     2.6166508547296796E-002  -8.0857363108046559E-003     4.1896692958010235E-003   1.5157540030075467E-003    -6.6206796249883466E-004
  0.19182436340943751          4.6240287831303739E-002     2.6432535867004864E-002  -8.1532678731809083E-003     4.1858455804299182E-003   1.5231538011677252E-003    -6.5781111102923995E-004
  0.19243737418699025          4.6531279163158856E-002     2.6700398546655249E-002  -8.2208644969863770E-003     4.1817406433680756E-003   1.5304989325837584E-003    -6.5354519854244654E-004
  0.19304892421289910          4.6820228241478162E-002     2.6968029702905461E-002  -8.2884784944662546E-003     4.1773584232015545E-003   1.5377852288643197E-003    -6.4927419009838498E-004
  0.19365859783213474          4.7105871041724257E-002     2.7234380581953835E-002  -8.3560624668258116E-003     4.1727038138322393E-003   1.5450084135574839E-003    -6.4500162860746304E-004
  0.19426598066501388          4.7391204859324895E-002     2.7501922364211201E-002  -8.4235677079277302E-003     4.1677825032108862E-003   1.5521641744932098E-003    -6.4073101358012689E-004
  0.19487065988884256          4.7676047185009590E-002     2.7770450796024207E-002  -8.4909449037853316E-003     4.1626005059162714E-003   1.5592483370561912E-003    -6.3646586465423028E-004
  0.19547222451850133          4.7960198464793269E-002     2.8039765461546851E-002  -8.5581474403906843E-003     4.1571663222789330E-003   1.5662567905485938E-003    -6.3220969201565995E-004
  0.19607026568578143          4.8243453479237183E-002     2.8309660089903280E-002  -8.6251204051445152E-003     4.1514834777459219E-003   1.5731855499685685E-003    -6.2796600992135344E-004
  0.19666437691728211          4.8525604641574932E-002     2.8579922906799934E-002  -8.6918341702473881E-003     4.1455659737168705E-003   1.5800307501355262E-003    -6.2373832992154276E-004
  0.19725415441068028          4.8806443133432673E-002     2.8850337119088132E-002  -8.7582135439957104E-003     4.1394185274856547E-003   1.5867886528648546E-003    -6.1953015766347177E-004
  0.19783919730918470          4.9085759547319155E-002     2.9120681323761069E-002  -8.8242214901591842E-003     4.1330541904100720E-003   1.5934556530062781E-003    -6.1534498790957997E-004
  0.19841910797398826          4.9363344439357942E-002     2.9390729948219910E-002  -8.8898076730472703E-003     4.1264830862419895E-003   1.6000282884489521E-003    -6.1118630039605406E-004
  0.19899349225453294          4.9638989029671524E-002     2.9660253921328983E-002  -8.9549200338318105E-003     4.1197139952692287E-003   1.6065032484005384E-003    -6.0705754784544201E-004
  0.19956195975640395          4.9912486402931264E-002     2.9929022495306282E-002  -9.0195215362885300E-003     4.1127618031896063E-003   1.6128774699738398E-003    -6.0296213101114667E-004
  0.20012412410667096          5.0183629872464386E-002     3.0196811329148157E-002  -9.0835489049138768E-003     4.1056372419206602E-003   1.6191482031776838E-003    -5.9890305587484774E-004
  0.20067960321649597          5.0449790702879943E-002     3.0460975323649123E-002  -9.1469536866818288E-003     4.0983518450627178E-003   1.6253173864783886E-003    -5.9488455574864887E-004
  0.20122801954082942          5.0710856351468422E-002     3.0721410475731972E-002  -9.2097026318363195E-003     4.0909230051078722E-003   1.6313783552003892E-003    -5.9090934948791227E-004
  0.20176900033501804          5.0968902901674162E-002     3.0980120937446134E-002  -9.2717289178683993E-003     4.0833618362476100E-003   1.6373248497915209E-003    -5.8698063174036919E-004
  0.20230217790814997          5.1223742670716499E-002     3.1236860331675761E-002  -9.3329883415851703E-003     4.0756826751096988E-003   1.6431542476868614E-003    -5.8310298649902944E-004
  0.20282718987296497          5.1475177737216313E-002     3.1491383820295440E-002  -9.3934446087849469E-003     4.0679019499482057E-003   1.6488670774845483E-003    -5.7928045092897271E-004
  0.20334367939215983          5.1723015029784811E-002     3.1743440106753618E-002  -9.4530408318849457E-003     4.0600325481976417E-003   1.6544607100228217E-003    -5.7551193106715384E-004
  0.20385129542092184          5.1967063342760036E-002     3.1992783742595468E-002  -9.5117326391998686E-003     4.0520917781860684E-003   1.6599301436473896E-003    -5.7180165028524084E-004
  0.20434969294552496          5.2207129743595246E-002     3.2239167003701955E-002  -9.5694725889649696E-003     4.0440956667947957E-003   1.6652735713925323E-003    -5.6815360751831436E-004
  0.20483853321782708          5.2443024044113232E-002     3.2482340825678663E-002  -9.6262140608574173E-003     4.0360602942670978E-003   1.6704891631022858E-003    -5.6457088219747167E-004
  0.20531748398550864          5.2674558864609713E-002     3.2722056165764749E-002  -9.6819134147487565E-003     4.0280025463415147E-003   1.6755750311887307E-003    -5.6105638822466150E-004
  0.20578621971789612          5.2901549764704681E-002     3.2958064528806147E-002  -9.7365249706906562E-003     4.0199386753330471E-003   1.6805293341425470E-003    -5.5761295837437885E-004
  0.20624442182721733          5.3123815487037859E-002     3.3190118457337381E-002  -9.7900061524141754E-003     4.0118858219550567E-003   1.6853503056801084E-003    -5.5424335321868114E-004
  0.20669177888513746          5.3341178265347747E-002     3.3417972091932133E-002  -9.8423132068091376E-003     4.0038608177599827E-003   1.6900362635955957E-003    -5.5095026116875473E-004
  0.20712798683442932          5.3553464230877354E-002     3.3641381977217402E-002  -9.8934035166321002E-003     3.9958806180816851E-003   1.6945856114845073E-003    -5.4773629645809944E-004
  0.20755274919563366          5.3760503753639804E-002     3.3860108862641528E-002  -9.9432363590745698E-003     3.9879625665264103E-003   1.6989968434939010E-003    -5.4460399790118297E-004
  0.20796577726856910          5.3962127884432970E-002     3.4073921843934013E-002  -9.9917697331496150E-003     3.9801230671939322E-003   1.7032685665015340E-003    -5.4155583876527077E-004
  0.20836679032855476          5.4155468737318441E-002     3.4279527559832892E-002  -1.0038966858820997E-002     3.9723800561767232E-003   1.7073993566103993E-003    -5.3859417932347001E-004
  0.20875551581721233          5.4342312897636191E-002     3.4478906548490645E-002  -1.0084785675688442E-002     3.9647494209397657E-003   1.7113880736082665E-003    -5.3572134640894088E-004
  0.20913168952771796          5.4523327410036404E-002     3.4672750114952980E-002  -1.0129189674017554E-002     3.9572479166469403E-003   1.7152335426729240E-003    -5.3293953848184989E-004
  0.20949505578437788          5.4698372068044121E-002     3.4860837361483724E-002  -1.0172147521025889E-002     3.9498948315797111E-003   1.7189347494670631E-003    -5.3025083140921005E-004
  0.20984536761640599          5.4867308824999406E-002     3.5042953529539220E-002  -1.0213606475004765E-002     3.9427002808936030E-003   1.7224907303921982E-003    -5.2765700829731418E-004
  0.21018238692578564          5.5030160795236593E-002     3.5218989693950264E-002  -1.0253556422909225E-002     3.9356881658452400E-003   1.7259050401189358E-003    -5.2516114002455067E-004
  0.21050588464910100          5.5186664564367466E-002     3.5388658890038865E-002  -1.0291944482600519E-002     3.9288680084256624E-003   1.7291721210535640E-003    -5.2276411051250908E-004
  0.21081564091322907          5.5336663879228642E-002     3.5551745163490481E-002  -1.0328747066659899E-002     3.9222583014358638E-003   1.7322901853262657E-003    -5.2046778801421480E-004
  0.21111144518478636          5.5480037261617016E-002     3.5708057252404529E-002  -1.0363930691783402E-002     3.9158727468328559E-003   1.7352585375509239E-003    -5.1827403189522257E-004
  0.21139309641322951          5.5616668598767627E-002     3.5857410499901807E-002  -1.0397467542322403E-002     3.9097262525799956E-003   1.7380765134637280E-003    -5.1618452398801556E-004
  0.21166040316751331          5.5746447179464531E-002     3.5999627377658175E-002  -1.0429329217524097E-002     3.9038326003072192E-003   1.7407434749899878E-003    -5.1420083362008033E-004
  0.21191318376621476          5.5869267761494118E-002     3.6134537873948658E-002  -1.0459489004422402E-002     3.8982052712687471E-003   1.7432588146840955E-003    -5.1232443444317478E-004
  0.21215126640103704          5.5985030661087093E-002     3.6261979847760140E-002  -1.0487921489101132E-002     3.8928572218526825E-003   1.7456219732649436E-003    -5.1055671325110370E-004
  0.21237448925361335          5.6093641846036990E-002     3.6381799365709608E-002  -1.0514602109037832E-002     3.8878005877491508E-003   1.7478324247172314E-003    -5.0889896700033379E-004
  0.21258270060553752          5.6195013025987728E-002     3.6493851023506690E-002  -1.0539507606274007E-002     3.8830467101816793E-003   1.7498896931752231E-003    -5.0735240859859070E-004
  0.21277575894155940          5.6289061737733709E-002     3.6597998251281932E-002  -1.0562618883667940E-002     3.8786072666308698E-003   1.7517933480847361E-003    -5.0591816634851846E-004
  0.21295353304589595          5.6375711424896224E-002     3.6694113601753495E-002  -1.0583916645778832E-002     3.8744926590814177E-003   1.7535429516942688E-003    -5.0459726877977781E-004
  0.21311590209163758          5.6454891511968863E-002     3.6782079020468400E-002  -1.0603375276489885E-002     3.8707095151842485E-003   1.7551381853732201E-003    -5.0339068134862535E-004
  0.21326275572327788          5.6526537472667088E-002     3.6861786097550794E-002  -1.0620989505588763E-002     3.8672705402323874E-003   1.7565787086178952E-003    -5.0229926702667540E-004
  0.21339399413251167          5.6590590892613951E-002     3.6933136300305286E-002  -1.0636739111962862E-002     3.8641818313038963E-003   1.7578642338801631E-003    -5.0132380853715880E-004
  0.21350952812772797          5.6646999526487302E-002     3.6996041186334469E-002  -1.0650610490652218E-002     3.8614506515392702E-003   1.7589945049883843E-003    -5.0046500260291383E-004
  0.21360927919842049          5.6695717349887848E-002     3.7050422597123919E-002  -1.0662591687932460E-002     3.8590834804282477E-003   1.7599693014040130E-003    -4.9972346189709662E-004
  0.21369317957828876          5.6736704607684679E-002     3.7096212833071865E-002  -1.0672677371935654E-002     3.8570877396683963E-003   1.7607884335230153E-003    -4.9909971441068537E-004
  0.21376117232057643          5.6769927865894965E-002     3.7133354816222958E-002  -1.0680849025963432E-002     3.8554645903439585E-003   1.7614517421840892E-003    -4.9859420349431492E-004
  0.21381321144692511          5.6795360097890046E-002     3.7161802273789679E-002  -1.0687104674042658E-002     3.8542196690915689E-003   1.7619591024687492E-003    -4.9820728778788518E-004
  0.21384926256955011          5.6812981000783969E-002     3.7181520161895742E-002  -1.0691439091547739E-002     3.8533558931075898E-003   1.7623104279055474E-003    -4.9793923609523297E-004
  0.21386930919907851          5.6822780089104047E-002     3.7192488181985423E-002  -1.0693849538866373E-002     3.8528751091205173E-003   1.7625057302877653E-003    -4.9779018005141357E-004
  0.21388719740250159          5.6831524582553111E-002     3.7202277486207566E-002  -1.0696000601071315E-002     3.8524458066806471E-003   1.7626799705416987E-003    -4.9765717115936390E-004
  0.21394349678510030          5.6859048975828025E-002     3.7233100906010272E-002  -1.0702771532722047E-002     3.8510929155640425E-003   1.7632281449566842E-003    -4.9723854225880264E-004
  0.21404472595122262          5.6908550413188180E-002     3.7288575056532547E-002  -1.0714949492728332E-002     3.8486536654655187E-003   1.7642129951755126E-003    -4.9648578679350065E-004
  0.21419080850107650          5.6980010612821319E-002     3.7368747184834655E-002  -1.0732531217674007E-002     3.8451185020276233E-003   1.7656324099160348E-003    -4.9539940952295167E-004
  0.21438160445803967          5.7073388513193934E-002     3.7473668996183623E-002  -1.0755507890180510E-002     3.8404742970446840E-003   1.7674830626248361E-003    -4.9398037501332398E-004
  0.21461692805741783          5.7188628796048913E-002     3.7603406033416525E-002  -1.0783868789533260E-002     3.8347045261789485E-003   1.7697605971207717E-003    -4.9222998442612943E-004
  0.21489654958788490          5.7325662627621871E-002     3.7758038324242918E-002  -1.0817599835986014E-002     3.8277886931862436E-003   1.7724596733955031E-003    -4.9014986955075307E-004
  0.21522019592537167          5.7484407729089221E-002     3.7937660695710765E-002  -1.0856684623748156E-002     3.8197028633035787E-003   1.7755739879210461E-003    -4.8774199451723406E-004
  0.21558755088219467          5.7664766828445235E-002     3.8142384287612879E-002  -1.0901102008730804E-002     3.8104188244095522E-003   1.7790963000393553E-003    -4.8500866457449558E-004
  0.21599825554336663          5.7864785382288647E-002     3.8369903126483321E-002  -1.0950831915029088E-002     3.7999060062363370E-003   1.7830184601808005E-003    -4.8195253665050172E-004
  0.21645190862793592          5.8084174324121718E-002     3.8620147547377609E-002  -1.1005848114521599E-002     3.7881297601937091E-003   1.7873314483856234E-003    -4.7857663227537667E-004
  0.21694806688572685          5.8324374658228956E-002     3.8895348934107510E-002  -1.1066121239431806E-002     3.7750521213810720E-003   1.7920254079848152E-003    -4.7488434882782087E-004
  0.21748624553265922          5.8585224307873052E-002     3.9195644828914661E-002  -1.1131623706427923E-002     3.7606342663647602E-003   1.7970896998594013E-003    -4.7087947160262544E-004
  0.21806591872556816          5.8866542162261892E-002     3.9521182778794434E-002  -1.1202309997021612E-002     3.7448309552982964E-003   1.8025129677727708E-003    -4.6656616084618605E-004
  0.21868652007662184          5.9168128776064782E-002     3.9872116263651669E-002  -1.1278153846496788E-002     3.7275977476046783E-003   1.8082838878512378E-003    -4.6194917443685615E-004
  0.21934744320708799          5.9489766746828682E-002     4.0248602259330940E-002  -1.1359112693404547E-002     3.7088861724340924E-003   1.8143877895801588E-003    -4.5703290050110902E-004
  0.22004804234003103          5.9831474612266067E-002     4.0650970585256296E-002  -1.1445136318256069E-002     3.6886458062584887E-003   1.8208211198233806E-003    -4.5182382061684408E-004
  0.22078763293142317          6.0192971319556310E-002     4.1079367801084593E-002  -1.1536179751899273E-002     3.6668253074342806E-003   1.8275665935348281E-003    -4.4632722387972969E-004
  0.22156549233908651          6.0573794079574195E-002     4.1533831635723106E-002  -1.1632189021573591E-002     3.6433709748145424E-003   1.8346033853741603E-003    -4.4054907946154600E-004
  0.22238086052883124          6.0973652402515899E-002     4.2014525210518516E-002  -1.1733108815948690E-002     3.6182281019270924E-003   1.8419168045872639E-003    -4.3449656688382930E-004
  0.22323294081711081          6.1392238950954969E-002     4.2521615554137665E-002  -1.1838879495308416E-002     3.5913411441740556E-003   1.8494915492745165E-003    -4.2817703204226041E-004
  0.22412090064947499          6.1824524673834313E-002     4.3048045340752336E-002  -1.1949434201360951E-002     3.5626553251485674E-003   1.8573118820676068E-003    -4.2159826162505454E-004
  0.22504387241406415          6.2272074140831912E-002     4.3596939566572165E-002  -1.2064692849296663E-002     3.5321115197617958E-003   1.8653617450553328E-003    -4.1476851054078698E-004
  0.22600095428935243          6.2736838993468325E-002     4.4171999753292432E-002  -1.2184623001867748E-002     3.4996526133934925E-003   1.8736248392668547E-003    -4.0769650561184052E-004
  0.22699121112531320          6.3218422638981031E-002     4.4773332662619153E-002  -1.2309121321020342E-002     3.4652211508286604E-003   1.8820847187128592E-003    -4.0039144642420570E-004
  0.22801367535714667          6.3716402365707053E-002     4.5401030333317480E-002  -1.2438110930775473E-002     3.4287606983031448E-003   1.8907249004336130E-003    -3.9286299836101875E-004
  0.22906734795067793          6.4230333323939598E-002     4.6055166047856227E-002  -1.2571521499074145E-002     3.3902176695829430E-003   1.8995293632114163E-003    -3.8512103088538061E-004
  0.23015119937850184          6.4760184943901206E-002     4.6736103116459371E-002  -1.2709220304672461E-002     3.3495395465884727E-003   1.9084936720406426E-003    -3.7717664813299683E-004
  0.23126417062592156          6.5305427118545201E-002     4.7443857835865966E-002  -1.2851143739770893E-002     3.3066719266599395E-003   1.9175974949960858E-003    -3.6904037318642377E-004
  0.23240517422569795          6.5857045715480345E-002     4.8163412891017027E-002  -1.2997206879794929E-002     3.2615666556748465E-003   1.9268134391105876E-003    -3.6072317277745323E-004
  0.23357309532059908          6.6422037826874725E-002     4.8908459347921679E-002  -1.3147228470918898E-002     3.2141774437466856E-003   1.9361256186277917E-003    -3.5223719701232576E-004
  0.23476679275271162          6.7000053491736211E-002     4.9679295045625765E-002  -1.3301196812286170E-002     3.1644542496528606E-003   1.9455179474685627E-003    -3.4359461919333378E-004
  0.23598510017844990          6.7590518462050331E-002     5.0475830513027259E-002  -1.3458955591493127E-002     3.1123545435478139E-003   1.9549744929274263E-003    -3.3480792647778892E-004
  0.23722682720817359          6.8192838366662262E-002     5.1297942314458805E-002  -1.3620385360999368E-002     3.0578401383998576E-003   1.9644796273268691E-003    -3.2588991251449127E-004
  0.23849076056929983          6.8806401264643408E-002     5.2145474203355774E-002  -1.3785375967988331E-002     3.0008748366116625E-003   1.9740182775431145E-003    -3.1685359648926138E-004
  0.23977566529177405          6.9425939264355585E-002     5.3007978939347833E-002  -1.3953782067232093E-002     2.9414282333666509E-003   1.9835806129515701E-003    -3.0771220056016214E-004
  0.24108028591474095          7.0052421370558976E-002     5.3887722996252274E-002  -1.4125476863781572E-002     2.8794729778613536E-003   1.9931714986372168E-003    -2.9848005357376028E-004
  0.24240334771323652          7.0687866496377705E-002     5.4791472708481309E-002  -1.4300323535641174E-002     2.8149861909885984E-003   2.0027498397539520E-003    -2.8916934429404351E-004
  0.24374355794370278          7.1331592256143578E-002     5.5718896053292388E-002  -1.4478177076902812E-002     2.7479502125621188E-003   2.0123027925043058E-003    -2.7979446337846828E-004
  0.24509960710710821          7.1982901744073652E-002     5.6669615135194862E-002  -1.4658894579791595E-002     2.6783522512438766E-003   2.0218173626173064E-003    -2.7036934114145917E-004
  0.24647017022843934          7.2641086432312485E-002     5.7643207106181454E-002  -1.4842320552641591E-002     2.6061860875912328E-003   2.0312809557094663E-003    -2.6090792178960244E-004
  0.24785390815131411          7.3299219456114589E-002     5.8622866722178535E-002  -1.5028291488491580E-002     2.5314518334242416E-003   2.0406815523879573E-003    -2.5142415041025466E-004
  0.24924946884645133          7.3960843109948299E-002     5.9619377990897171E-002  -1.5216649615022046E-002     2.4541548417320435E-003   2.0500080891608652E-003    -2.4193175104890701E-004
  0.25065548873271792          7.4627726778028231E-002     6.0637177288016375E-002  -1.5407223707244636E-002     2.3743095509794893E-003   2.0592733315300607E-003    -2.3244541398283712E-004
  0.25207059400946363          7.5298691182611455E-002     6.1675299104971298E-002  -1.5599809745759530E-002     2.2919343009624258E-003   2.0684525215465821E-003    -2.2297795912922923E-004
  0.25349340199884079          7.5972579866058293E-002     6.2732737135662020E-002  -1.5794364113872320E-002     2.2070426231561718E-003   2.0775245758218944E-003    -2.1354266754198929E-004
  0.25492252249679781          7.6646300324435618E-002     6.3801102169514567E-002  -1.5990551391602895E-002     2.1196835553093183E-003   2.0864807426590540E-003    -2.0415301095417886E-004
  0.25635655913142669          7.7316840376816076E-002     6.4872261112801172E-002  -1.6188249628924026E-002     2.0298942084941290E-003   2.0953124601743797E-003    -1.9482201608636215E-004
  0.25779411072733682          7.7987817645217061E-002     6.5959724418498539E-002  -1.6387271246594240E-002     1.9377213368755100E-003   2.1040118210206779E-003    -1.8556240063160624E-004
  0.25923377267472208          7.8658479218105370E-002     6.7062596684055065E-002  -1.6587419651684393E-002     1.8432220403933695E-003   2.1125717356581322E-003    -1.7638645103972353E-004
  0.26067413830178393          7.9328867458817842E-002     6.8180607624193118E-002  -1.6788496566883859E-002     1.7464611775402823E-003   2.1210066166223382E-003    -1.6730692191268149E-004
  0.26211380024916919          7.9997785616142791E-002     6.9311245620039375E-002  -1.6990309567349621E-002     1.6475106578492799E-003   2.1293056999910978E-003    -1.5833505125571398E-004
  0.26355135184507933          8.0659058112188348E-002     7.0432541220433853E-002  -1.7192651946963580E-002     1.5464519665391255E-003   2.1374452935633420E-003    -1.4948132730233446E-004
  0.26498538847970821          8.1316929094077922E-002     7.1564647792521530E-002  -1.7395318909276508E-002     1.4433752232953304E-003   2.1454206322241570E-003    -1.4075656178653365E-004
  0.26641450897766522          8.1970679820938641E-002     7.2706419392485011E-002  -1.7598086859499582E-002     1.3383797030850839E-003   2.1532272494505442E-003    -1.3217088602100833E-004
  0.26783731696704238          8.2619602419132188E-002     7.3856659698708693E-002  -1.7800782552936628E-002     1.2315669391363832E-003   2.1608611459642407E-003    -1.2373388011883372E-004
  0.26925242224378809          8.3263001590997449E-002     7.5014123089885920E-002  -1.8003171248021949E-002     1.1230536681770160E-003   2.1683189050630269E-003    -1.1545453471779703E-004
  0.27065844213005469          8.3897626171829470E-002     7.6159468260945634E-002  -1.8205053772516452E-002     1.0129622882581076E-003   2.1756133045587669E-003    -1.0734187710077000E-004
  0.27205400282519188          8.4525516198317774E-002     7.7305496177244359E-002  -1.8406179960874403E-002     9.0142921477079016E-004   2.1827507919267020E-003    -9.9404049444123260E-005
  0.27343774074806670          8.5145825172216388E-002     7.8454425260006039E-002  -1.8606351222578144E-002     7.8859242907497462E-004   2.1897036187630212E-003    -9.1647248103728790E-005
  0.27480830386939781          8.5757924447335293E-002     7.9604858326629502E-002  -1.8805346846278770E-002     6.7459988201403961E-004   2.1964702846473186E-003    -8.4078184387712147E-005
  0.27616435303280323          8.6361204466451263E-002     8.0755359892390660E-002  -1.9002950559385071E-002     5.5960729289758482E-004   2.2030495262352415E-003    -7.6702823820985061E-005
  0.27750456326326950          8.6954022612532933E-002     8.1894714650547096E-002  -1.9198939672351437E-002     4.4377907881516104E-004   2.2094403942154381E-003    -6.9526484743706422E-005
  0.27882762506176506          8.7535516050676027E-002     8.3018749214264886E-002  -1.9393090228876683E-002     3.2728717779915290E-004   2.2156422690069663E-003    -6.2553845043109187E-005
  0.28013224568473194          8.8106460097367861E-002     8.4138185322625403E-002  -1.9585191504153054E-002     2.1030899771988174E-004   2.2216547753635407E-003    -5.5788970837489585E-005
  0.28141715040720622          8.8667619270127535E-002     8.5252736701655479E-002  -1.9775016600928563E-002     9.3032327858282027E-005   2.2275112418042725E-003    -4.9236638504936668E-005
  0.28268108376833245          8.9217479668434269E-002     8.6359895767149725E-002  -1.9962308659171035E-002    -2.4346267780670644E-005   2.2331855686883798E-003    -4.2898591318306367E-005
  0.28392281079805615          8.9755282922120261E-002     8.7457823165259380E-002  -2.0146945798834165E-002    -1.4164434369258808E-004   2.2386710329509452E-003    -3.6776747573674488E-005
  0.28514111822379440          9.0279742191742118E-002     8.8528799888101334E-002  -2.0328703292574260E-002    -2.5865653065357264E-004   2.2439683736662358E-003    -3.0872711099571085E-005
  0.28633481565590690          9.0791047421483168E-002     8.9583358397586826E-002  -2.0507267227367731E-002    -3.7515736446405365E-004   2.2490785131558735E-003    -2.5187512225252097E-005
  0.28750273675080806          9.1289000915391438E-002     9.0623955996422284E-002  -2.0682484927479650E-002    -4.9094095054626197E-004   2.2540025360664392E-003    -1.9721628987420629E-005
  0.28864374035058443          9.1773221297991203E-002     9.1649019706325635E-002  -2.0854147114083121E-002    -6.0579097319431868E-004   2.2587416545343797E-003    -1.4475011966711381E-005
  0.28975671159800420          9.2243350557480619E-002     9.2656976291039472E-002  -2.1022049959131331E-002    -7.1948676561106942E-004   2.2632971256703882E-003    -9.4471361677204296E-006
  0.29084056302582806          9.2699380229951389E-002     9.3646587600009323E-002  -2.1185989671092378E-002    -8.3180438560874481E-004   2.2676786396642890E-003    -4.6374062539922961E-006
  0.29189423561935934          9.3141795108769132E-002     9.4606824882588619E-002  -2.1345770896327235E-002    -9.4251844189247036E-004   2.2719070554162030E-003    -4.5152030364592477E-008
  0.29291669985119284          9.3569175178223357E-002     9.5538521399907428E-002  -2.1501197603057715E-002    -1.0514006450631080E-003   2.2759562884754753E-003     4.3325150804098683E-006
  0.29390695668715361          9.3981217826086982E-002     9.6447145892862851E-002  -2.1652050817752344E-002    -1.1582205704601944E-003   2.2798278198463001E-003     8.4979421583709566E-006
  0.29486403856244187          9.4377673674000434E-002     9.7331217833675349E-002  -2.1798252474265742E-002    -1.2627663337288347E-003   2.2835233132130345E-003     1.2453700024995379E-005
  0.29578701032703103          9.4758313316397419E-002     9.8189280113399779E-002  -2.1939507153001317E-002    -1.3647939351704996E-003   2.2870444753540636E-003     1.6202648519706569E-005
  0.29667497015939520          9.5122926858065782E-002     9.9019903105909635E-002  -2.2075688569076365E-002    -1.4640840996642673E-003   2.2903930240204193E-003     1.9747903012404082E-005
  0.29752705044767480          9.5471323144092901E-002     9.9821688820198845E-002  -2.2206620182522424E-002    -1.5604143926261776E-003   2.2935706732382377E-003     2.3092796442820279E-005
  0.29834241863741950          9.5803455750736149E-002    0.10059096077879720       -2.2332154333374266E-002    -1.6535711332910583E-003   2.2965791159224661E-003     2.6240839583080433E-005
  0.29912027804508284          9.6119605297573657E-002    0.10131841225499907       -2.2452246019273703E-002    -1.7433495241709410E-003   2.2994199814835303E-003     2.9195681331583255E-005
  0.29985986863647496          9.6419038335778307E-002    0.10201354038482519       -2.2566360664942484E-002    -1.8294840824522457E-003   2.3020948599509414E-003     3.1961063083051425E-005
  0.30056046776941803          9.6701628467689066E-002    0.10267514452944576       -2.2674768190061562E-002    -1.9118314521912316E-003   2.3046051560460870E-003     3.4540669642875443E-005
  0.30122139089988420          9.6967892964043595E-002    0.10330274686723434       -2.2777185235820202E-002    -1.9901779320681545E-003   2.3069683142939792E-003     3.6937782986129833E-005
  0.30184199225093788          9.7217367657013470E-002    0.10389486391300695       -2.2873487698737080E-002    -2.0643315026903919E-003   2.3091771454348611E-003     3.9156420009466703E-005
  0.30242166544384680          9.7449641243981922E-002    0.10445010608736943       -2.2963553396801450E-002    -2.1341104988843382E-003   2.3112250172637044E-003     4.1200672336066946E-005
  0.30295984409077914          9.7664635597674493E-002    0.10496748634756065       -2.3047275151340044E-002    -2.1993433633819282E-003   2.3131131184341569E-003     4.3074286432153754E-005
  0.30345600234857006          9.7862282486948032E-002    0.10544607979722748       -2.3124542930582415E-002    -2.2598669852426090E-003   2.3148426060151245E-003     4.4780804548543579E-005
  0.30390965543313941          9.8042522889843137E-002    0.10588502644027975       -2.3195264422329484E-002    -2.3155299508717669E-003   2.3164145764831973E-003     4.6323597509596512E-005
  0.30432036009431135          9.8205306155928873E-002    0.10628353384074346       -2.3259348636168173E-002    -2.3661911618758566E-003   2.3178300464874596E-003     4.7705841342312108E-005
  0.30468771505113434          9.8350589112256220E-002    0.10664087958575891       -2.3316714229728280E-002    -2.4117215421586846E-003   2.3190899633777004E-003     4.8930490129679878E-005
  0.30501136138862112          9.8478459183740874E-002    0.10695524762461711       -2.3367292564467484E-002    -2.4520049786104503E-003   2.3201951055972364E-003     5.0000247327826319E-005
  0.30529098291908818          9.8589105944973388E-002    0.10722399276761752       -2.3411020632608637E-002    -2.4869378664663100E-003   2.3211463186998196E-003     5.0917544463572467E-005
  0.30552630651846635          9.8682088038697241E-002    0.10745053168794766       -2.3447837881847330E-002    -2.5164293429755513E-003   2.3219441861888068E-003     5.1684512438683258E-005
  0.30571710247542955          9.8757384752203109E-002    0.10763445272373273       -2.3477709919353162E-002    -2.5404042041441005E-003   2.3225892951833985E-003     5.2302968638985592E-005
  0.30586318502528342          9.8814980028722743E-002    0.10777542147216390       -2.3500586166299076E-002    -2.5587985376628944E-003   2.3230821341549204E-003     5.2774411132583930E-005
  0.30596441419140574          9.8854862845675850E-002    0.10787318332707552       -2.3516442440265267E-002    -2.5715647363684993E-003   2.3234230997493527E-003     5.3100028184814227E-005
  0.30602071357400440          9.8877033920317048E-002    0.10792758138863695       -2.3525262429199889E-002    -2.5786717687637933E-003   2.3236125389313397E-003     5.3280738414694141E-005
  0.30606706664256755          9.8895282661671718E-002    0.10797238355268118       -2.3532524976272243E-002    -2.5845269861492076E-003   2.3237684088875527E-003     5.3429315736745579E-005
  0.30620860683659645          9.8950975346357578E-002    0.10810926912900359       -2.3554705497766518E-002    -2.6024270821776649E-003   2.3242438097064583E-003     5.3881841351666702E-005
  0.30646314752554760          9.9051016001768799E-002    0.10835574651872060       -2.3594608774513262E-002    -2.6346971479284734E-003   2.3250967369427139E-003     5.4691287352298147E-005
  0.30683057228540833          9.9195161570165280E-002    0.10871222892426857       -2.3652240969855229E-002    -2.6814559565368074E-003   2.3263234217399953E-003     5.5849999773910537E-005
  0.30731063831956740          9.9383031003545619E-002    0.10917923984700945       -2.3727603044250353E-002    -2.7428648149773957E-003   2.3279181088430786E-003     5.7346850299644717E-005
  0.30790302099560951          9.9614121318069432E-002    0.10975745500547990       -2.3820694700898315E-002    -2.8191344005816660E-003   2.3298732553063278E-003     5.9167267448177047E-005
  0.30860731823821630          9.9887807552763164E-002    0.11044770476949156       -2.3931511799748881E-002    -2.9105254848348083E-003   2.3321796279875892E-003     6.1293209873816701E-005
  0.30942305158015720         0.10020334125438424         0.11125097303001474       -2.4060051189770754E-002    -3.0173503606070670E-003   2.3348263921021128E-003     6.3703166633148275E-005
  0.31034966669421832         0.10055984848389538         0.11216839584439625       -2.4206305721066315E-002    -3.1399729813424773E-003   2.3378010208488093E-003     6.6372041351988112E-005
  0.31138653383873138         0.10095707654386465         0.11320210390316882       -2.4370275937790509E-002    -3.2788118023976409E-003   2.3411083992248699E-003     6.9270477515576308E-005
  0.31253294831234668         0.10139665558006153         0.11433748177379172       -2.4551938711653815E-002    -3.4343347930330601E-003   2.3447420302666194E-003     7.2365917848905836E-005
  0.31378813094469254         0.10187446714369988         0.11558829776974133       -2.4751278470552029E-002    -3.6070665953221934E-003   2.3486659209684124E-003     7.5623698346828638E-005
  0.31515122863154932         0.10238894009390589         0.11695740737883648       -2.4968269677523247E-002    -3.7975867651539666E-003   2.3528634842333307E-003     7.9005118370317068E-005
  0.31662131491755707         0.10293854682235226         0.11844657525996671       -2.5202882398573295E-002    -4.0065322098053746E-003   2.3573178088131738E-003     8.2467795275201726E-005
  0.31819739062747032         0.10352286490276735         0.12005139725197578       -2.5455071754369174E-002    -4.2345967007439839E-003   2.3620113863055542E-003     8.5965911912493781E-005
  0.31987838454617012         0.10414255457918134         0.12176137577449014       -2.5724786352297913E-002    -4.4825345627968333E-003   2.3669260184263075E-003     8.9450151630521106E-005
  0.32166315414727775         0.10479358744782558         0.12359665692712363       -2.6011948704936533E-002    -4.7511584353224431E-003   2.3720737226112926E-003     9.2866076225526367E-005
  0.32355048637003236         0.10547459439284543         0.12556026003055420       -2.6316503462694901E-002    -5.0413531587355440E-003   2.3774569213489485E-003     9.6156173716300912E-005
  0.32553909844399009         0.10618736019803043         0.12762799025606830       -2.6638321986537317E-002    -5.3540551956598875E-003   2.3830180013585875E-003     9.9263230394184242E-005
  0.32762763876102907         0.10692516589725387         0.12982031190963500       -2.6977293362604765E-002    -5.6902775846863485E-003   2.3887399973453460E-003     1.0212524279829254E-004
  0.32981468779409739         0.10768526321770161         0.13214090758178915       -2.7333268700446389E-002    -6.0510993644597444E-003   2.3946064436417419E-003     1.0467660095511006E-004
  0.33209875906209319         0.10847456349517809         0.13456894336498076       -2.7705991611993885E-002    -6.4376505152815428E-003   2.4006581590545056E-003     1.0684500606878908E-004
  0.33447830014023378         0.10928259284254122         0.13713272874591370       -2.8095422549737958E-002    -6.8512024566033669E-003   2.4068802916028115E-003     1.0855826387789341E-004
  0.33695169371523104         0.11011182374887690         0.13980933818224250       -2.8501314019131196E-002    -7.2930590935650769E-003   2.4132196166635270E-003     1.0974474830033245E-004
  0.33951725868456162         0.11095526600836131         0.14261338380038369       -2.8923214170939959E-002    -7.7645575222649033E-003   2.4196644117935873E-003     1.1032793408617333E-004
  0.34217325129908682         0.11181765476746747         0.14553826375870166       -2.9360871643936193E-002    -8.2671872566210947E-003   2.4262804294401946E-003     1.1022293948151091E-004
  0.34491786634824717         0.11269159714631038         0.14859427215056625       -2.9813878868859389E-002    -8.8024957903138357E-003   2.4330488478234019E-003     1.0934789498675233E-004
  0.34774923838702781         0.11357838661430902         0.15176379805360801       -3.0281878938624190E-002    -9.3721534483431346E-003   2.4399196157280437E-003     1.0762234674916056E-004
  0.35066544300386182         0.11447061194476027         0.15506366717909403       -3.0764258222125862E-002    -9.9778673163828380E-003   2.4469142086265064E-003     1.0495899295932462E-004
  0.35366449812860890         0.11537373880087753         0.15848977328609509       -3.1260456619443516E-002    -1.0621479900320627E-002   2.4541352992861754E-003     1.0126167781266023E-004
  0.35674436537972298         0.11628045997553677         0.16203499309357389       -3.1769804779445965E-002    -1.1304926815219926E-002   2.4614797590182119E-003     9.6448823147732114E-005
  0.35990295144969175         0.11718722576892232         0.16570465199985468       -3.2291514485932010E-002    -1.2030239773886703E-002   2.4689693149060540E-003     9.0429720414641514E-005
  0.36313810952780728         0.11809757706360025         0.16950390541056171       -3.2824692615110479E-002    -1.2799557468302747E-002   2.4767477080165495E-003     8.3101082958423472E-005
  0.36644764075930092         0.11900336955934410         0.17342315000060027       -3.3368362804389096E-002    -1.3615140523192557E-002   2.4846961390775149E-003     7.4380901576863272E-005
  0.36982929573985091         0.11990419827349352         0.17746591191238315       -3.3921354436722034E-002    -1.4479341066177848E-002   2.4928908725341467E-003     6.4172200349927114E-005
  0.37328077604444676         0.12080131341542283         0.18163385245122998       -3.4482360969355808E-002    -1.5394629548432237E-002   2.5014216617851720E-003     5.2374826631024912E-005
  0.37679973578957149         0.12168737338626512         0.18592143285522711       -3.5049925949418387E-002    -1.6363597470372027E-002   2.5101987343576632E-003     3.8906095484378227E-005
  0.38038378322764010         0.12256439860683849         0.19033027615026188       -3.5622375417456775E-002    -1.7388940147937598E-002   2.5194086071501504E-003     2.3658576522536494E-005
  0.38403048237261056         0.12342767849222730         0.19485911175986742       -3.6197832310228578E-002    -1.8473468549463384E-002   2.5289822357569131E-003     6.5490377132351035E-006
  0.38773735465566206         0.12427631540842621         0.19950669341721761       -3.6774173441235958E-002    -1.9620099707220479E-002   2.5390027458209660E-003    -1.2517734716183809E-005
  0.39150188060981611         0.12510827500068716         0.20427619573937517       -3.7348880977586874E-002    -2.0831799077368068E-002   2.5495573296310733E-003    -3.3637111177773141E-005
  0.39532150158235474         0.12591892431245988         0.20915913734862579       -3.7919670472142147E-002    -2.2111846712665584E-002   2.5606112361699143E-003    -5.6889292590076371E-005
  0.39919362147387194         0.12671234172478379         0.21416246872036393       -3.8483147489075997E-002    -2.3463281480243375E-002   2.5723578315114334E-003    -8.2376670739169391E-005
  0.40311560850277706         0.12748037639957222         0.21927377319348984       -3.9036071112420218E-002    -2.4889430755838160E-002   2.5847064304906422E-003    -1.1016818457000414E-004
  0.40708479699405031         0.12822796897366157         0.22450385004755846       -3.9574700732851548E-002    -2.6393628778587169E-002   2.5978903724706848E-003    -1.4036621474554107E-004
  0.41109848919103437         0.12894610998999806         0.22984040337019240       -4.0094800439651662E-002    -2.7979213045349699E-002   2.6118236943885112E-003    -1.7303339112619779E-004
  0.41515395708903141         0.12963775668779914         0.23529283314062321       -4.0591709500448658E-002    -2.9649545152055951E-002   2.6267168156665494E-003    -2.0826376369689325E-004
  0.41924844428945907         0.13029615909075187         0.24085395009599520       -4.1060232907860150E-002    -3.1407943289282647E-002   2.6425585558837762E-003    -2.4612117226353609E-004
  0.42337916787330426         0.13092672303467567         0.24651723942684123       -4.1494604587582140E-002    -3.3257641951653094E-002   2.6594599042231333E-003    -2.8668021181716460E-004
  0.42754332029260317         0.13153017539359413         0.25228595102291851       -4.1888443523230318E-002    -3.5201737750203466E-002   2.6775661894805763E-003    -3.3001646181593600E-004
  0.43173807127866032         0.13209376546306933         0.25815775942600094       -4.2234723891195564E-002    -3.7243132729614103E-002   2.6968670244639469E-003    -3.7618013578428165E-004
  0.43596056976571024         0.13261909164433822         0.26413956815369555       -4.2525825072530332E-002    -3.9384514229490963E-002   2.7175631392431024E-003    -4.2524549453446837E-004
  0.44020794582871497         0.13312348879507652         0.27020982265164717       -4.2753040265736619E-002    -4.1628002235022582E-002   2.7397460543526868E-003    -4.7726731352688194E-004
  0.44447731263397910         0.13358429555818579         0.27638403312717519       -4.2907321554955830E-002    -4.3975499835051335E-002   2.7634877547093664E-003    -5.3229261748119700E-004
  0.44876576840125731         0.13400077337704636         0.28266347821366788       -4.2978579273138029E-002    -4.6428171181269406E-002   2.7889405755076313E-003    -5.9037520113032222E-004
  0.45307039837602125         0.13439822027492226         0.28902685264560679       -4.2956098348741478E-002    -4.8986579244769790E-002   2.8162745920138239E-003    -6.5156683497578438E-004
  0.45738827681054384         0.13475162077404051         0.29550241733229776       -4.2828127090914159E-002    -5.1650260480328336E-002   2.8456891069578057E-003    -7.1591942402924854E-004
  0.46171646895245599         0.13507156132657455         0.30208833003103286       -4.2582259932688216E-002    -5.4417793665823333E-002   2.8774395858141288E-003    -7.8349027827752989E-004
  0.46605203303942327         0.13537575769555210         0.30878514959908365       -4.2205363634088500E-002    -5.7286536494465745E-002   2.9119243207190657E-003    -8.5435832985580494E-004
  0.47039202229858734         0.13566671210621123         0.31567567098619864       -4.1683441780911767E-002    -6.0252215150188748E-002   2.9505684958462709E-003    -9.2870222880868511E-004
  0.47473348694941242         0.13555032449666760         0.32294614321449788       -4.1003971853351417E-002    -6.3309152961641690E-002   2.9941047981559173E-003    -9.9970630726762232E-004
  0.47907347620857649         0.13527381875377242         0.32983865336291252       -4.0149285206861396E-002    -6.6452408108400529E-002   3.0341386523256783E-003    -1.0735702380896103E-003
  0.48340904029554377         0.13501469423418749         0.33675498575649865       -3.9100223403918305E-002    -6.9662798658939096E-002   3.0759915085795397E-003    -1.1514225732886800E-003
  0.48773723243745593         0.13474076881631442         0.34369936277072388       -3.7851367879760345E-002    -7.2939156158833396E-002   3.1201138117614539E-003    -1.2325138271045534E-003
  0.49205511087197851         0.13440232733743590         0.35069896206141504       -3.6391252426907050E-002    -7.6270201107979330E-002   3.1666099169534549E-003    -1.3165083390669777E-003
  0.49635974084674245         0.13403225512803374         0.35771887701571681       -3.4695762634021160E-002    -7.9629044446568376E-002   3.2155751397107864E-003    -1.4032608074900309E-003
  0.50064819661402071         0.13358943850660482         0.36479035327874065       -3.2755858079142247E-002    -8.3000055983625531E-002   3.2671188554558757E-003    -1.4926330525025485E-003
  0.50491756341928473         0.13309339145359456         0.37188301925152167       -3.0561623989654313E-002    -8.6361739502761492E-002   3.3212109696348774E-003    -1.5845001042904976E-003
  0.50916493948228947         0.13253073104678181         0.37899650998659951       -2.8104114098821936E-002    -8.9689206042884440E-002   3.3778481880821637E-003    -1.6787805229920650E-003
  0.51338743796933950         0.13190163516459863         0.38614309869935992       -2.5378901001370996E-002    -9.2957514927787421E-002   3.4373240521405266E-003    -1.7753128850851990E-003
  0.51758218895539654         0.13121339616656608         0.39329160082610493       -2.2382772558851349E-002    -9.6136896665952487E-002   3.4993889558739347E-003    -1.8740042931115761E-003
  0.52174634137469555         0.13044771142234191         0.40045495686611465       -1.9117352592338877E-002    -9.9197840082419719E-002   3.5641444872748836E-003    -1.9747483854598586E-003
  0.52587706495854070         0.12962907875832358         0.40761467794654060       -1.5588318464623940E-002   -0.10210958681432225        3.6317444189521812E-003    -2.0773411517206321E-003
  0.52997155215896830         0.12872692618386777         0.41477273984354479       -1.1805859896670878E-002   -0.10484076389286201        3.7018624222702589E-003    -2.1817630728484783E-003
  0.53402702005696545         0.12777580762069918         0.42191621993314055       -7.7851737338882343E-003   -0.10736171391600968        3.7749679478117984E-003    -2.2876990150947907E-003
  0.53804071225394945         0.12673847405528549         0.42904544547923273       -3.5459502147365263E-003   -0.10964321061893623        3.8504632568209917E-003    -2.3951936136065916E-003
  0.54200990074522271         0.12565570388375191         0.43614146578634405        8.8751644418907927E-004   -0.11165894834777501        3.9289000617080752E-003    -2.5038846663814314E-003
  0.54593188777412782         0.12448754766205133         0.44321632877397144        5.4864419318165492E-003   -0.11338600944203436        4.0097045055191138E-003    -2.6137767404452216E-003
  0.54980400766564508         0.12327600981772641         0.45023119554948643        1.0219094460765271E-002   -0.11480411018538161        4.0931268378742690E-003    -2.7246247032248301E-003
  0.55362362863818371         0.12197874162184885         0.45722896171557825        1.5049638389146996E-002   -0.11590069677280113        4.1791065683058366E-003    -2.8361847546883368E-003
  0.55738815459233770         0.12064974256718392         0.46412048333840872        1.9941222004526360E-002   -0.11666568209694028        4.2669989559005759E-003    -2.9486165830800758E-003
  0.56109502687538926         0.11922671018189507         0.47101837063113816        2.4855779731455419E-002   -0.11709435886736486        4.3580816058767704E-003    -3.0610843828893955E-003
  0.56474172602035966         0.11777813464491677         0.47779189903508046        2.9750864059736759E-002   -0.11720868332273338        4.4505680882721832E-003    -3.1740133610591785E-003
  0.56832577345842827         0.11625559924665890         0.48451255746989474        3.4596433688790562E-002   -0.11698457997055955        4.5452525958974456E-003    -3.2870211859938304E-003
  0.57184473320355300         0.11469218217700433         0.49114678075891982        3.9356296171883132E-002   -0.11644208418113666        4.6422106387509314E-003    -3.3996489975284022E-003
  0.57529621350814886         0.11307721482352340         0.49767982122628918        4.3996958350115994E-002   -0.11559555084459527        4.7402330540293764E-003    -3.5122236394245568E-003
  0.57867786848869884         0.11142489802990502         0.50410850903554105        4.8485913769563460E-002   -0.11450231315377257        4.8402690052965804E-003    -3.6241621208520178E-003
  0.58198739972019253         0.10971591131056019         0.51046050796081444        5.2800555316191655E-002   -0.11315870473041922        4.9419187403887260E-003    -3.7351464419604196E-003
  0.58522255779830801         0.10798892175770985         0.51666091919273138        5.6921752194543929E-002   -0.11161798002149614        5.0440442496488633E-003    -3.8455028806565709E-003
  0.58838114386827678         0.10622808929552402         0.52274288245332445        6.0833402197277175E-002   -0.10984708260868559        5.1473690119174000E-003    -3.9548134948685200E-003
  0.59146101111939087         0.10442051458320961         0.52873576739426742        6.4525216874370517E-002   -0.10792261328052188        5.2522617626266782E-003    -4.0623248218783891E-003
  0.59446006624413794         0.10260864211796450         0.53455939681113396        6.7987773107011928E-002   -0.10587125924200669        5.3567945912885908E-003    -4.1685725049462842E-003
  0.59737627086097189         0.10078284698776735         0.54023385679161384        7.1218423651259855E-002   -0.10371947716841423        5.4612523725997755E-003    -4.2735193520672893E-003
  0.60020764289975259          9.8937404163683351E-002    0.54577424885935821        7.4216841703694914E-002   -0.10148867682773766        5.5668820765787559E-003    -4.3760918333775939E-003
  0.60295225794891294          9.7074331853924889E-002    0.55118341718303765        7.6986156996546762E-002    -9.9204885580651769E-002   5.6720898559011954E-003    -4.4764391252080154E-003
  0.60560825056343814          9.5228261438407902E-002    0.55639937638194814        7.9533235586250473E-002    -9.6899809601987630E-002   5.7760669749148189E-003    -4.5748234968444462E-003
  0.60817381553276872          9.3399358541381594E-002    0.56143029123297117        8.1864235046533174E-002    -9.4587562174901829E-002   5.8789552943730138E-003    -4.6711592344774473E-003
  0.61064720910776593          9.1559759315562594E-002    0.56633082175662119        8.3989545546054978E-002    -9.2290017650840772E-002   5.9817545463443159E-003    -4.7645386592703176E-003
  0.61302675018590658          8.9736535681668617E-002    0.57105014436463630        8.5917278954099952E-002    -9.0017002061568374E-002   6.0835027774945594E-003    -4.8547748292525564E-003
  0.61531082145390237          8.7942394821368508E-002    0.57558587919309612        8.7663747546514237E-002    -8.7800587211125602E-002   6.1828369730598555E-003    -4.9422932796580506E-003
  0.61749787048697069          8.6188847442900618E-002    0.57991975626128722        8.9235964392386458E-002    -8.5640286051057612E-002   6.2797480311868152E-003    -5.0270380375785871E-003
  0.61958641080400967          8.4486580550678092E-002    0.58403616171338513        9.0648342380944547E-002    -8.3551457814298180E-002   6.3742386395371151E-003    -5.1088771811092122E-003
  0.62157502287796740          8.2808229524251542E-002    0.58799360975949444        9.1911702485562741E-002    -8.1541673750806176E-002   6.4670864103584247E-003    -5.1870383430864773E-003
  0.62346235510072201          8.1162666850459753E-002    0.59177758898433175        9.3037866661590918E-002    -7.9618751225935980E-002   6.5576517518213043E-003    -5.2611999943388537E-003
  0.62524712470182964          7.9585687063144006E-002    0.59533509386200789        9.4038875241934994E-002    -7.7790935155957530E-002   6.6443950172316128E-003    -5.3318493718294436E-003
  0.62692811862052944          7.8074987517433525E-002    0.59868717731278931        9.4924458791094013E-002    -7.6060763586881019E-002   6.7272719416496540E-003    -5.3989554828415137E-003
  0.62850419433044269          7.6636029526511940E-002    0.60183108133450847        9.5705368414820524E-002    -7.4430863184841711E-002   6.8061229197342379E-003    -5.4624043890581595E-003
  0.62997428061645044          7.5282296112364866E-002    0.60473705817690027        9.6381792573358660E-002    -7.2883958931376502E-002   6.8807791465844217E-003    -5.5220814380278031E-003
  0.63133737830330716          7.4010671074416723E-002    0.60742984501133690        9.6936417189790292E-002    -7.1491664825354351E-002   6.9511340561243043E-003    -5.5778634271417202E-003
  0.63259256093565308          7.2814163166232071E-002    0.60992444703253867        9.7433682106423281E-002    -7.0221758541920198E-002   7.0174943283012742E-003    -5.6293361853827981E-003
  0.63373897540926838          7.1684009991886066E-002    0.61223674925572458        9.7870098887049228E-002    -6.9068333728377562E-002   7.0798781792033999E-003    -5.6760249740840634E-003
  0.63477584255378150          7.0655075546210089E-002    0.61431510611460127        9.8251871707154714E-002    -6.8030519554692304E-002   7.1367529897856455E-003    -5.7183839497464608E-003
  0.63570245766784250          6.9729205520144999E-002    0.61616518490252914        9.8581248001799848E-002    -6.7105268547359709E-002   7.1880667188426797E-003    -5.7564339956512993E-003
  0.63651819100978346          6.8907630011392107E-002    0.61779380906921122        9.8862708070523664E-002    -6.6292795534489857E-002   7.2336848004989490E-003    -5.7901031502526675E-003
  0.63722248825239025          6.8193374484940228E-002    0.61919987234156171        9.9098404107459181E-002    -6.5591868536524989E-002   7.2734556145268581E-003    -5.8193161854607680E-003
  0.63781487092843236          6.7589079958022269E-002    0.62038243934782678        9.9292328144156783E-002    -6.5003628993148155E-002   7.3072253617054647E-003    -5.8440009667941814E-003
  0.63829493696259143          6.7096985143461185E-002    0.62134073512534549        9.9446269451744729E-002    -6.4527570553108926E-002   7.3348425396915842E-003    -5.8640901640839710E-003
  0.63866236172245217          6.6718914920326000E-002    0.62207414125646254        9.9561771719139269E-002    -6.4163188966900431E-002   7.3561598299965725E-003    -5.8795221873706519E-003
  0.63891690241140331          6.6456267330462060E-002    0.62258220088132443        9.9640940804162970E-002    -6.3910969512308458E-002   7.3710377609177286E-003    -5.8902438159948965E-003
  0.63905844260543221          6.6309960262238066E-002    0.62286470462925547        9.9684590146917995E-002    -6.3770757324405625E-002   7.3793566246868336E-003    -5.8962166519870851E-003
  0.63911144943177212          6.6255120702539416E-002    0.62297050070310989        9.9700863868916523E-002    -6.3718251660518643E-002   7.3824815170507666E-003    -5.8984554298531239E-003
  0.63919615796928375          6.6167429656008470E-002    0.62313956822535976        9.9726796231867865E-002    -6.3634353334105664E-002   7.3874868223310630E-003    -5.9020351238386528E-003
  0.63934851638582291          6.6009540987175375E-002    0.62344365081588315        9.9773209281013631E-002    -6.3483480699604744E-002   7.3965288281565775E-003    -5.9084790140484702E-003
  0.63956849215269207          6.5782216128119630E-002    0.62387854313765612        9.9839613714656994E-002    -6.3265664198009941E-002   7.4096878219833059E-003    -5.9177880804747868E-003
  0.63985599356926537          6.5484569720408004E-002    0.62444638574569056        9.9925744530858340E-002    -6.2981288405346947E-002   7.4271131866006923E-003    -5.9299329154642519E-003
  0.64021089635526451          6.5116095455719725E-002    0.62514730539529095       0.10003011727118305         -6.2630115266581243E-002   7.4491838926849588E-003    -5.9445583219570330E-003
  0.64063304620145922          6.4676288357680078E-002    0.62598096276977966       0.10015284949885261         -6.2213239937730813E-002   7.4752044378742985E-003    -5.9611719957302529E-003
  0.64112225930222522          6.4164549645770452E-002    0.62694694981876320       0.10029197385028532         -6.1730519435185871E-002   7.5050181296409044E-003    -5.9801834879829249E-003
  0.64167832255931034          6.3580186989388221E-002    0.62804478923642471       0.10044686552430315         -6.1182754961823349E-002   7.5386960788265678E-003    -6.0017107449240412E-003
  0.64230099371582283          6.2922414928675396E-002    0.62927393173975910       0.10061473551065470         -6.0569151435077018E-002   7.5763189389028013E-003    -6.0257952227446652E-003
  0.64299000147779051          6.2190356449808359E-002    0.63063374856468934       0.10079526322044585         -5.9891457888168687E-002   7.6179577485936331E-003    -6.0524508167007253E-003
  0.64374504563936197          6.1383068824583997E-002    0.63212350546373752       0.10098797294136441         -5.9152650440020771E-002   7.6637695335090711E-003    -6.0816543048716198E-003
  0.64456579721695684          6.0480986214850541E-002    0.63376096250685832       0.10121009078742005         -5.8359620714278637E-002   7.7145429399355647E-003    -6.1129785516067982E-003
  0.64545189859432983          5.9491407601821256E-002    0.63552964681883362       0.10128738622024902         -5.7328176496536432E-002   7.7698034742840968E-003    -6.1464543349969165E-003
  0.64640296367932970          5.8420936330260465E-002    0.63742740983563917       0.10158550841193625         -5.6466543431335003E-002   7.8291129759481062E-003    -6.1823331572186061E-003
  0.64741857807266456          5.7268203761194791E-002    0.63945320161373642       0.10178645312606083         -5.5495699647961139E-002   7.8925719771763339E-003    -6.2206786682946491E-003
  0.64849829924878577          5.6031787562049851E-002    0.64160590179593102       0.10199321321310317         -5.4438086054364176E-002   7.9602571796687019E-003    -6.2615073444549051E-003
  0.64964165674890495          5.4713356887265863E-002    0.64386925620583746       0.10218262731963013         -5.3293842411086423E-002   8.0322409475606857E-003    -6.3048313496356211E-003
  0.65084815238611071          5.3310267567575287E-002    0.64624721096658044       0.10233555184213095         -5.2106418513121255E-002   8.1086010858974766E-003    -6.3506635041719415E-003
  0.65211726046252327          5.1819103880474726E-002    0.64874674455609727       0.10247499031332441         -5.0884154618459965E-002   8.1894261375702326E-003    -6.3990204119547672E-003
  0.65344842799840885          5.0239153532597280E-002    0.65136102356592307       0.10260062081121935         -4.9615774708347660E-002   8.2748175128780285E-003    -6.4499141333193288E-003
  0.65484107497316490          4.8572101713527993E-002    0.65407041554011647       0.10270791912941868         -4.8302258970654377E-002   8.3650675214972450E-003    -6.5033990079494883E-003
  0.65629459457807537          4.6799317940012353E-002    0.65690890366092658       0.10279837973003969         -4.6950602807508290E-002   8.4609026255681868E-003    -6.5590915893550365E-003
  0.65780835348073019          4.4879545414627298E-002    0.65990727457094511       0.10286952993562815         -4.5560832821347985E-002   8.5636818676312759E-003    -6.6158321526087333E-003
  0.65938169210099795          4.2862855856493326E-002    0.66300286524613794       0.10287565118380160         -4.4083205588679009E-002   8.6709170993943888E-003    -6.6747457980975457E-003
  0.66101392489842947          4.0745102648993087E-002    0.66620387078223731       0.10291033391074689         -4.2635435626986518E-002   8.7829459658312764E-003    -6.7360338039732029E-003
  0.66270434067097228          3.8527738685356167E-002    0.66948711669062178       0.10290057009632336         -4.1152140340366600E-002   8.8999560957595814E-003    -6.7997354356179318E-003
  0.66445220286486339          3.6205856047933499E-002    0.67286667647178255       0.10285159181309023         -3.9624103108182956E-002   9.0221288339569702E-003    -6.8658848664908019E-003
  0.66625674989556760          3.3779597237839326E-002    0.67632655007106601       0.10277510279806013         -3.8074686014325315E-002   9.1497074115207203E-003    -6.9345319022073582E-003
  0.66811719547962112          3.1246565869392950E-002    0.67986284525541674       0.10266226984501847         -3.6502766785229956E-002   9.2833752120043828E-003    -7.0056883692305311E-003
  0.67003272897723598          2.8504005254675696E-002    0.68357374936807114       0.10253351544666611         -3.4932387110051338E-002   9.4266780557533125E-003    -7.0764620754442398E-003
  0.67200251574551739          2.5646094766262700E-002    0.68735547679060005       0.10231068314650094         -3.3281819477721214E-002   9.5748828897437854E-003    -7.1490978093450286E-003
  0.67402569750213859          2.2671711031149899E-002    0.69120183817416647       0.10212036037678462         -3.1690954072263688E-002   9.7285378620326213E-003    -7.2239420014499449E-003
  0.67610139269931580          1.9578612086757846E-002    0.69509527156592954       0.10186720620342282         -3.0076931169668308E-002   9.8879511936761644E-003    -7.3010612851984631E-003
  0.67822869690792098          1.6366249176526737E-002    0.69905345784991901       0.10157019028987391         -2.8442709078546485E-002   1.0053474257012848E-002    -7.3805264429261663E-003
  0.68040668321156239          1.3029508305331283E-002    0.70305051550786768       0.10124029113304545         -2.6810937238823024E-002   1.0226084698294988E-002    -7.4623279346363244E-003
  0.68263440261046604          9.4304522415676606E-003    0.70720320446607055       0.10087313364597794         -2.5181945094987335E-002   1.0410547342137491E-002    -7.5422630041980174E-003
  0.68491088443497650          5.7011287567547142E-003    0.71138652404556080       0.10047299901912654         -2.3560664687712507E-002   1.0600334292587221E-002    -7.6237638114177234E-003
  0.68723513676850168          1.8408234839223658E-003    0.71558573102512879       0.10001553017403531         -2.1924454826040690E-002   1.0796286685401307E-002    -7.7072434959884091E-003
  0.68960614687971422         -2.1527091686295019E-003    0.71979552288536697        9.9531936549780209E-002    -2.0306259803467203E-002   1.0998879032009773E-002    -7.7928048201431309E-003
  0.69202288166382275         -6.2816425870165504E-003    0.72401177767555769        9.9032115401906262E-002    -1.8723397446510220E-002   1.1209097903864207E-002    -7.8805284905689582E-003
  0.69448428809272023         -1.0680906182525485E-002    0.72833289059575890        9.8489566592302236E-002    -1.7149386806085049E-002   1.1431866752267886E-002    -7.9661584012178793E-003
  0.69698929367381302         -1.5269938089034471E-002    0.73265282082090044        9.7912997922780409E-002    -1.5589314899789486E-002   1.1662807657018687E-002    -8.0515265812018434E-003
  0.69953680691733156         -2.0004625868943603E-002    0.73696096031160563        9.7304662185612067E-002    -1.4048535674646256E-002   1.1900268192756511E-002    -8.1384053883266222E-003
  0.70212571781191824         -2.4883417271734033E-002    0.74122848741233627        9.6666468464382982E-002    -1.2529685783486955E-002   1.2145031321591379E-002    -8.2270426761496193E-003
  0.70475489830828519         -2.9904111090479829E-002    0.74542443404717673        9.5999786471002713E-002    -1.1034573782186446E-002   1.2398490291635395E-002    -8.3175563592638550E-003
  0.70742320281073257         -3.5283164254751698E-002    0.74973662545181607        9.5306286183954980E-002    -9.5649568145143027E-003   1.2667925695201740E-002    -8.4029387321249219E-003
  0.71012946867631110         -4.0832161823330486E-002    0.75392823843562340        9.4587608803342493E-002    -8.1223788545340680E-003   1.2944815600828899E-002    -8.4880893126564536E-003
  0.71287251672141305         -4.6539523565032805E-002    0.75807937902945355        9.3845507252956484E-002    -6.7082357386779312E-003   1.3229041389628299E-002    -8.5744174766189708E-003
  0.71565115173557081         -5.2388005333697349E-002    0.76206997853967584        9.3081475282967840E-002    -5.3235271354922231E-003   1.3521856409976954E-002    -8.6621528018707983E-003
  0.71846416300223770         -5.8493825621272019E-002    0.76603557214345930        9.2297521573308283E-002    -3.9694764257198478E-003   1.3827922790260405E-002    -8.7477393232644751E-003
  0.72131032482632562         -6.4935383897255256E-002    0.76993560636217451        9.1495259006053764E-002    -2.6468678141672586E-003   1.4149150381510461E-002    -8.8273723866757747E-003
  0.72418839706826987         -7.1531553268252002E-002    0.77370291849221529        9.0676421348955705E-002    -1.3563759930486363E-003   1.4477302966964964E-002    -8.9072690237274044E-003
  0.72709712568438645         -7.8268709264594477E-002    0.77725598411103247        8.9842691010300069E-002    -9.8531351834851844E-005   1.4813990186146653E-002    -8.9880017610132548E-003
  0.73003524327328873         -8.5176207562470047E-002    0.78064673204919366        8.8995849927662629E-002     1.1261896789358794E-003   1.5162037112075616E-002    -9.0689362723374647E-003
  0.73300146962812396         -9.2557949116368415E-002    0.78395013747199505        8.8137211070365706E-002     2.3177515201528720E-003   1.5531962336150867E-002    -9.1378645750547424E-003
  0.73599451229438961        -0.10008741975654334         0.78705011500591793        8.7268963616629613E-002     3.4755807242962955E-003   1.5908476438009411E-002    -9.2061353077762392E-003
  0.73901306713308579        -0.10773663768543718         0.78981643167831228        8.6392417839121216E-002     4.5997613061490028E-003   1.6293720307229198E-002    -9.2746046522355421E-003
  0.74205581888895988        -0.11552929221907882         0.79236534341674858        8.5508874433292470E-002     5.6905561279258221E-003   1.6690277947720239E-002    -9.3435169690971459E-003
  0.74512144176359385        -0.12383592413025996         0.79466256321835527        8.4620021446948579E-002     6.7479630348830644E-003   1.7112286799197407E-002    -9.3959736709956013E-003
  0.74820859999308542        -0.13230926487929628         0.79675943130577087        8.3727169480834918E-002     7.7722488628354236E-003   1.7541581752553242E-002    -9.4462472994578522E-003
  0.75131594843007266        -0.14083482242962458         0.79828686886164935        8.2831693063717515E-002     8.7637219478116368E-003   1.7979860679428222E-002    -9.4959974304492656E-003
  0.75444213312984543        -0.14951392949804659         0.79962590790152177        8.1934856794287969E-002     9.7227655198763863E-003   1.8430341329330413E-002    -9.5454297087259610E-003
  0.75758579194029152        -0.15871399908318884         0.80043986229778152        8.1037778985418973E-002     1.0649891776701698E-002   1.8910111789078116E-002    -9.5722630674725528E-003
  0.76074555509541786        -0.16804608468948123         0.80100236557974913        8.0141784990836906E-002     1.1545487210499694E-002   1.9396204364166086E-002    -9.5967022145145853E-003
  0.76392004581219020        -0.17735970575098936         0.80086204497021285        7.9247833727353778E-002     1.2410163290861448E-002   1.9892033318013203E-002    -9.6199213973604744E-003
  0.76710788089042958        -0.18685180709509586         0.80033701358366161        7.8356910728018425E-002     1.3244544320815926E-002   2.0404011020253160E-002    -9.6373104977812152E-003
  0.77030767131550526        -0.19682838751506715         0.79928946882259844        7.7470063066945039E-002     1.4049196784303636E-002   2.0944125813530085E-002    -9.6297606963036686E-003
  0.77351802286356075        -0.20677872197715952         0.79760005446674143        7.6588069771855394E-002     1.4824835311032070E-002   2.1490786518440996E-002    -9.6190967203526948E-003
  0.77673753670901036        -0.21672693279723410         0.79537069343687383        7.5711737242507793E-002     1.5572164445656539E-002   2.2048266413967565E-002    -9.6064619305130175E-003
  0.77996481003404017        -0.22681050929936386         0.79224871013279641        7.4841906018933146E-002     1.6291833636758929E-002   2.2628947882878198E-002    -9.5763101439975684E-003
  0.78319843663984845        -0.23734404677294640         0.78882852077424470        7.3979225511754731E-002     1.6984582347895905E-002   2.3232020858664076E-002    -9.5232215125011926E-003
  0.78643700755935986        -0.24747399421878191         0.78408890501878981        7.3124354551918624E-002     1.7651140007186927E-002   2.3842182683474072E-002    -9.4664639591062888E-003
  0.78967911167114557        -0.25760971827184775         0.77892260542378633        7.2277909077329672E-002     1.8292222904954969E-002   2.4464698778451699E-002    -9.4069738308024120E-003
  0.79292333631428158        -0.26799762078425804         0.77265415005438953        7.1440394671900775E-002     1.8908587285530021E-002   2.5120950831182487E-002    -9.3092117467467247E-003
  0.79616826790387885        -0.27830855387633258         0.76557532116963412        7.0612335752005539E-002     1.9500960577432336E-002   2.5788515709760373E-002    -9.1975954930833062E-003
  0.79941249254701485        -0.28831457265719140         0.75762273620822729        6.9794088479989524E-002     2.0070120007053133E-002   2.6464846540649345E-002    -9.0819522386776999E-003
  0.80265459665880057        -0.29791686991851352         0.74832977653291977        6.8986220323780933E-002     2.0616716706509081E-002   2.7160814440815917E-002    -8.9501891217549853E-003
  0.80589316757831198        -0.30808196536626919         0.73851296453773863        6.8189012991548004E-002     2.1141503815245072E-002   2.7889283347731997E-002    -8.7712766414434762E-003
  0.80912679418412026        -0.31712624899914221         0.72680474286953700        6.7402485863029937E-002     2.1645362352037317E-002   2.8622056202739665E-002    -8.5865441737128234E-003
  0.81235406750915007        -0.32592463262610805         0.71448965785855112        6.6627544753738388E-002     2.2128702328587269E-002   2.9366151224961112E-002    -8.3973203708578442E-003
  0.81557358135459967        -0.33445534695130963         0.70062807557202955        6.5864069527180213E-002     2.2592331243442759E-002   3.0144466728643682E-002    -8.1543683545804019E-003
  0.81878393290265516        -0.34238346290768629         0.68546346603990260        6.5112293008970590E-002     2.3036988346297194E-002   3.0935699082191070E-002    -7.8857772022566802E-003
  0.82198372332773084        -0.34972071454951670         0.66944561384165313        6.4372429939618947E-002     2.3463311417592309E-002   3.1733654577310033E-002    -7.6114854602092330E-003
  0.82517155840597023        -0.35552668533965193         0.65127804311207793        6.3644638938386955E-002     2.3871953221996228E-002   3.2551892380169534E-002    -7.3096117194334231E-003
  0.82834604912274257        -0.36160329470071506         0.63233068536548087        6.2929000847177452E-002     2.4263574452162817E-002   3.3400704390749048E-002    -6.9400137311285970E-003
  0.83150581227786891        -0.36564093570550149         0.61143076178988576        6.2225768767379563E-002     2.4638728880974459E-002   3.4250692591269449E-002    -6.5634085060876923E-003
  0.83464947108831500        -0.36847460787000719         0.58938097470552453        6.1535170584858745E-002     2.4997947347799115E-002   3.5110969451989882E-002    -6.1810361731096247E-003
  0.83777565578808777        -0.37087791950964100         0.56592588883607942        6.0856774176013650E-002     2.5342037592694544E-002   3.6006682871283835E-002    -5.7044569073947532E-003
  0.84088300422507500        -0.37060583039107575         0.54034242374032981        6.0191020239164061E-002     2.5671457416549054E-002   3.6905172134282349E-002    -5.2061568559474969E-003
  0.84397016245456657        -0.36953626104354287         0.51420188894614194        5.9537864598436130E-002     2.5986728000999548E-002   3.7809121403133861E-002    -4.7016590646370426E-003
  0.84703578532920054        -0.36550575571892008         0.48576438873751471        5.8897279419613924E-002     2.6288433984316309E-002   3.8734579114565737E-002    -4.1294360553373877E-003
  0.85007853708507464        -0.36009210326888308         0.45610599828107201        5.8269395639407584E-002     2.6577041017307707E-002   3.9673390350668691E-002    -3.4882767652883173E-003
  0.85309709192377081        -0.35265025137262995         0.42556107875721416        5.7654094495523056E-002     2.6853085784160111E-002   4.0611069118027698E-002    -2.8407227639784538E-003
  0.85609013459003647        -0.34094524000216841         0.39307273519423180        5.7051403829682434E-002     2.7117056320225361E-002   4.1559159663539513E-002    -2.1617931128857792E-003
  0.85905636094487170        -0.32868286073469610         0.35978995656831358        5.6461295081196072E-002     2.7369410967672050E-002   4.2523713085280024E-002    -1.3547971115859814E-003
  0.86199447853377398        -0.31152401617961489         0.32520398790255900        5.5883722798491742E-002     2.7610611951503800E-002   4.3480633202001684E-002    -5.4191228136127312E-004
  0.86490320714989055        -0.29132002890838304         0.28997487802304533        5.5318664228486747E-002     2.7841090031762911E-002   4.4442133246519133E-002     2.7587417768110134E-004
  0.86778127939183480        -0.26958975020148479         0.25406179480826108        5.4766037648235399E-002     2.8061279521729751E-002   4.5408816369844063E-002     1.2512695284057074E-003
  0.87062744121592273        -0.24065542398711504         0.21733745269209548        5.4225748078175262E-002     2.8271604173700213E-002   4.6364808621801590E-002     2.2517556000223593E-003
  0.87344045248258961        -0.21014881074522229         0.18082159483433369        5.3697897939381234E-002     2.8472399817572047E-002   4.7319505480632462E-002     3.2553022917444774E-003
  0.87621908749674737        -0.17466471178517828         0.14432265616835549        5.3182241790206086E-002     2.8664088784313896E-002   4.8263593696351581E-002     4.3851830713372009E-003
  0.87896213554184932        -0.13372997541420428         0.10827348955963423        5.2678772611385150E-002     2.8847044355188589E-002   4.9189982159278611E-002     5.5934265455965526E-003
  0.88166840140742786         -9.1120934251409658E-002     7.2905678373857974E-002   5.2187443372250397E-002     2.9021589484698684E-002   5.0108314695908152E-002     6.8017789942829143E-003
  0.88433670590987523         -3.9867221134041397E-002     3.9478077291486446E-002   5.1708128050592495E-002     2.9188081663163792E-002   5.1007022445690886E-002     8.0954480164195652E-003
  0.88696588640624219          1.4510591393695371E-002     7.4276052147004279E-003   5.1240759336599773E-002     2.9346849016237408E-002   5.1865373500988965E-002     9.5270491027094617E-003
  0.88955479730082887          7.1660465326110145E-002    -2.2941661304867189E-002   5.0785215627778268E-002     2.9498209787578250E-002   5.2708949101051394E-002     1.0954118511228794E-002
  0.89210231054434741         0.13846427157272423         -4.8850840165773457E-002   5.0341590521381707E-002     2.9642417501365523E-002   5.3534710836587451E-002     1.2417176411998021E-002
  0.89460731612544020         0.20677611765310511         -7.2570762701069880E-002   4.9909528641655265E-002     2.9779822089261360E-002   5.4277890699457543E-002     1.4079017229073287E-002
  0.89706872255433767         0.27993189345586922         -9.2244683138865691E-002   4.9489066219568112E-002     2.9910711854927094E-002   5.5000845082470162E-002     1.5729871844593735E-002
  0.89948545733844620         0.36020673778313794        -0.10617146474875727        4.9080190126958134E-002     3.0035293630947160E-002   5.5718331328111992E-002     1.7370342354302126E-002
  0.90185646744965875         0.44140032887910863        -0.11652513208696313        4.8682752677243757E-002     3.0153842500758810E-002   5.6296367062574126E-002     1.9248141001199426E-002
  0.90418071978318393         0.52827276756690456        -0.11962712815206089        4.8296666617021922E-002     3.0266618706012258E-002   5.6847483846181879E-002     2.1114716633834296E-002
  0.90645720160769439         0.61953792912768701        -0.11625984993101335        4.7921822575009154E-002     3.0373863349671473E-002   5.7389741256935078E-002     2.2962477345589150E-002
  0.90868492100659803         0.71055243311278371        -0.10842568928084217        4.7558149733898769E-002     3.0475802002797217E-002   5.7774231682087063E-002     2.4993405848856232E-002
  0.91086290731023944         0.80616178109533720         -8.9846463152385758E-002   4.7205599014074062E-002     3.0572639349249725E-002   5.8100552997606858E-002     2.7049196019807320E-002
  0.91299021151884463         0.90361604309440935         -6.4521126287318264E-002   4.6864053610207679E-002     3.0664589579723942E-002   5.8416208381333101E-002     2.9076075536356660E-002
  0.91506590671602184         0.99925568445196955         -3.4462956579837001E-002   4.6533422250782219E-002     3.0751863540510321E-002   5.8571675542647972E-002     3.1224338644912808E-002
  0.91708908847264303          1.0962538343894028          8.5970326925690899E-003   4.6213630627930546E-002     3.0834650812402775E-002   5.8624500841194749E-002     3.3421746914304551E-002
  0.91905887524092444          1.1928938918287280          5.8772703238582913E-002   4.5904604760958312E-002     3.0913131439812919E-002   5.8667543612731965E-002     3.5578401158195272E-002
  0.92097440873853931          1.2860782859272835         0.11310456679923730        4.5606283648078061E-002     3.0987477075958017E-002   5.8566551544861012E-002     3.7793395775445215E-002
  0.92283485432259282          1.3760683647646275         0.17975155962588052        4.5318578354901551E-002     3.1057857161193150E-002   5.8312184916013532E-002     4.0063404632499466E-002
  0.92463940135329703          1.4635159490722671         0.25468066404296108        4.5041402546258325E-002     3.1124439553212466E-002   5.8053359252930203E-002     4.2280179712956278E-002
  0.92638726354718814          1.5462235442090222         0.33232560470364980        4.4774687296030125E-002     3.1187378619969647E-002   5.7684613444823452E-002     4.4498452039565872E-002
  0.92807767931973095          1.6219677544624158         0.41747803024220564        4.4518370970907939E-002     3.1246818182681338E-002   5.7114970862579773E-002     4.6755192676217028E-002
  0.92970991211716247          1.6920309823049724         0.51333318693686136        4.4272384578209867E-002     3.1302896957405277E-002   5.6550003174838714E-002     4.8946173090137768E-002
  0.93128325073743023          1.7568086218500500         0.60981870078720224        4.4036656555195286E-002     3.1355749808680985E-002   5.5922046345817655E-002     5.1094260534987557E-002
  0.93279700964008505          1.8133151977939583         0.70785597964586522        4.3811140351044553E-002     3.1405501936405955E-002   5.5062126993482563E-002     5.3244295148053178E-002
  0.93425052924499552          1.8611450050148548         0.81456752966824553        4.3595763252197828E-002     3.1452271141349658E-002   5.4221051664124165E-002     5.5317757558389191E-002
  0.93564317621975157          1.9028563186056910         0.92228760647512065        4.3390483016523318E-002     3.1496175346372307E-002   5.3369688683387206E-002     5.7320291280432922E-002
  0.93697434375563715          1.9352997822870233          1.0288771150444438        4.3195207920691425E-002     3.1537320349815198E-002   5.2281748438224085E-002     5.9276052086471798E-002
  0.93824345183204971          1.9639127193195680          1.1326784574465183        4.3009958570286444E-002     3.1575814528876353E-002   5.1229508419164738E-002     6.1146543255361285E-002
  0.93944994746925548          1.9817894895565988          1.2414093757787823        4.2834563975610918E-002     3.1611743477940199E-002   5.0215848750931436E-002     6.2932583742177250E-002
  0.94059330496937466          1.9901728108737426          1.3468440386349476        4.2669063430998189E-002     3.1645228664536992E-002   4.8993152683564967E-002     6.4624775358133268E-002
  0.94167302614549586          1.9957683886552111          1.4476608815408119        4.2513403746730211E-002     3.1676321298344037E-002   4.7826237248593140E-002     6.6226681674111276E-002
  0.94268864053883072          1.9989623504931942          1.5436071878491573        4.2367524268668771E-002     3.1705112433972921E-002   4.6720855848798593E-002     6.7739001026946077E-002
  0.94363970562383059          1.9927533542457265          1.6357077489178398        4.2231395779258663E-002     3.1731679794663389E-002   4.5495377593738118E-002     6.9128844084238028E-002
  0.94452580700120359          1.9801376539795044          1.7250647794739375        4.2104992732394403E-002     3.1756088836232418E-002   4.4328647837847956E-002     7.0423285588020912E-002
  0.94534655857879846          1.9667832367854956          1.8082569528545740        4.1988258596684480E-002     3.1778399348351263E-002   4.3241270076550542E-002     7.1624779078109935E-002
  0.94610160274036992          1.9502836654239672          1.8842293101896441        4.1881195424822604E-002     3.1798683861929911E-002   4.2123557596521977E-002     7.2700453911264229E-002
  0.94679061050233759          1.9334123526097429          1.9535883063747974        4.1783717497100414E-002     3.1816978623425404E-002   4.1076069422810946E-002     7.3677222910997098E-002
  0.94741328165885008          1.9171161365275484          2.0164370524233526        4.1695829006091645E-002     3.1833356753568784E-002   4.0125323647769440E-002     7.4561884521910593E-002
  0.94796934491593521          1.8995361600910101          2.0722895357933879        4.1617507475250726E-002     3.1847849830776528E-002   3.9216264612357943E-002     7.5330280734882127E-002
  0.94845855801670120          1.8789283869138504          2.1225543444942012        4.1548724338058340E-002     3.1860495191525007E-002   3.8394624755008877E-002     7.5999193265775977E-002
  0.94888070786289591          1.8606089183825585          2.1659048597092134        4.1489464037498924E-002     3.1871330590552180E-002   3.7683256601926063E-002     7.6576182463011788E-002
  0.94923561064889506          1.8442577107296483          2.2019957112099107        4.1439712809790863E-002     3.1880386437109054E-002   3.7062276968902408E-002     7.7053629683664138E-002
  0.94952311206546836          1.8304964898457019          2.2310604771700184        4.1399445502663612E-002     3.1887679792511767E-002   3.6548657194105605E-002     7.7438479693920259E-002
  0.94974308783233752          1.8198068960505367          2.2532847069918667        4.1368661065488560E-002     3.1893234198767564E-002   3.6153733991193038E-002     7.7734298995008944E-002
  0.94989544624887667          1.8123726230051513          2.2687721899326991        4.1347353519181285E-002     3.1897062824576772E-002   3.5882788300453328E-002     7.7926173666484688E-002
  0.94998015478638831          1.8082336627828379          2.2774268552501962        4.1335513956611752E-002     3.1899184109600562E-002   3.5733779042109282E-002     7.8026596579674923E-002
  0.95000694735242019          1.8069202675844345          2.2801639098943323        4.1331770537337748E-002     3.1899854079630724E-002   3.5686660383972946E-002     7.8058275609446781E-002
  0.95003658708718342          1.8052861815699170          2.2829913966492175        4.1327727570875661E-002     3.1900669998025766E-002   3.5624886347372042E-002     7.8106280199997213E-002
  0.95008983744583586          1.8024801892524920          2.2882279284833462        4.1320294044193739E-002     3.1902001957239065E-002   3.5521520754394409E-002     7.8181443770791725E-002
  0.95016658398477138          1.7985171350739702          2.2958866940012950        4.1309585647578334E-002     3.1903920241720021E-002   3.5378106144044352E-002     7.8281385040233742E-002
  0.95026664612401590          1.7933140385437873          2.3058651175651423        4.1295649406052154E-002     3.1906434130932790E-002   3.5191071081728253E-002     7.8410827038096542E-002
  0.95038978687505249          1.7868469125175039          2.3181247010973163        4.1278469770645781E-002     3.1909500188217602E-002   3.4960144556128059E-002     7.8569605840811407E-002
  0.95053571427773198          1.7790974211957238          2.3326330856350808        4.1258032537053624E-002     3.1913070347418235E-002   3.4685499191225544E-002     7.8756003535311425E-002
  0.95070408225592107          1.7700020361682292          2.3493006527414853        4.1234567821609669E-002     3.1917271682001563E-002   3.4364978767485788E-002     7.8971058760669788E-002
  0.95089449148175254          1.7595541539886872          2.3680961039715722        4.1208035898983947E-002     3.1922005325811825E-002   3.3999721531038141E-002     7.9211943023366427E-002
  0.95110649033723360          1.7477028569689042          2.3889320324042131        4.1178516795101622E-002     3.1927256975492271E-002   3.3588661748978454E-002     7.9478436090621996E-002
  0.95133957599105878          1.7344085188201763          2.4117289082115612        4.1146089685770715E-002     3.1933008543160807E-002   3.3131560782597491E-002     7.9769211595970058E-002
  0.95159319559373090          1.7196428312693692          2.4364147966054190        4.1110834370900295E-002     3.1939238406661005E-002   3.2628906768831456E-002     8.0081825077250812E-002
  0.95186674759003753          1.7033248121462634          2.4628506994656814        4.1072840183025761E-002     3.1945926642040767E-002   3.2078581549626062E-002     8.0416092534042249E-002
  0.95215958314647975          1.6854181359095373          2.4909468759403257        4.1032210172905870E-002     3.1953055874709008E-002   3.1481147592072212E-002     8.0767708895724377E-002
  0.95247100769056425          1.6629575097430811          2.5207461648936746        4.0989044800217672E-002     3.1960599023710429E-002   3.0836040699402822E-002     8.1136931624360864E-002
  0.95280028255844262          1.6385574306247355          2.5519458174350760        4.0943463490990983E-002     3.1968536925643123E-002   3.0143886333384051E-002     8.1521044052057512E-002
  0.95314662674705419          1.6123006631404779          2.5844008502442790        4.0895570291153760E-002     3.1976834922241251E-002   2.9404676387968065E-002     8.1917893578682843E-002
  0.95350921876664885          1.5841545466666842          2.6179531700577776        4.0845500245567740E-002     3.1985476188276185E-002   2.8618085595463638E-002     8.2326012396348736E-002
  0.95388719858931548          1.5540675626088811          2.6524199196181968        4.0793370728580802E-002     3.1994424192644561E-002   2.7783301006698791E-002     8.2740632590148966E-002
  0.95427966968890299          1.5220079311934338          2.6876069671610789        4.0739343274288742E-002     3.2003673451511325E-002   2.6899594385779491E-002     8.3159898047372005E-002
  0.95468570116750062          1.4880150947614821          2.7233970083950929        4.0683454006560565E-002     3.2013145401699139E-002   2.5969520399786061E-002     8.3581894508019117E-002
  0.95510432996343930          1.4520907066921271          2.7596153374504233        4.0625938049226512E-002     3.2022884374591637E-002   2.4993595344278141E-002     8.4004216702161516E-002
  0.95553456313557716          1.4142460590343431          2.7960847220014884        4.0566903011681088E-002     3.2032817944344358E-002   2.3972676916386604E-002     8.4424470052962386E-002
  0.95597538021845274          1.3744943740435662          2.8326159802839683        4.0506483378127400E-002     3.2042919094942321E-002   2.2907513009933433E-002     8.4839510267296525E-002
  0.95642573564272182          1.3298606102619122          2.8683126162308170        4.0444796381979731E-002     3.2053113586881149E-002   2.1794801967569999E-002     8.5241975844108975E-002
  0.95688456121513610          1.2821208820745875          2.9033637855279757        4.0382469531264953E-002     3.2063565499693913E-002   2.0640348416568921E-002     8.5633544192655009E-002
  0.95735076865218216          1.2325922032001850          2.9378178368127603        4.0319009606253287E-002     3.2073860631963005E-002   1.9446167192269215E-002     8.6011533119044525E-002
  0.95782325216137210          1.1813616638860136          2.9714987886304556        4.0254796651027547E-002     3.2084297207911561E-002   1.8214264018125759E-002     8.6373515867996575E-002
  0.95830089106406280          1.1285064928068955          3.0041918561617500        4.0189972157454262E-002     3.2094784930862486E-002   1.6945805025090355E-002     8.6716810699762448E-002
  0.95878255245358313          1.0740349818537522          3.0354987302770304        4.0124703565978220E-002     3.2105279361551317E-002   1.5638509816597645E-002     8.7030933661973009E-002
  0.95926709388236486          1.0181945409388984          3.0654769172450909        4.0059176063609869E-002     3.2115757199760980E-002   1.4300070999916814E-002     8.7321572762207422E-002
  0.95975336607170270         0.96066815413574735          3.0938048038397987        3.9993558021400200E-002     3.2126218095337139E-002   1.2934282853028778E-002     8.7586667123478623E-002
  0.96024021563771711         0.89863431941883087          3.1190275003328765        3.9927642727278112E-002     3.2136504468126270E-002   1.1544589434451913E-002     8.7824211552609333E-002
  0.96072648782705494         0.83567131610531220          3.1421568780227371        3.9862076991847378E-002     3.2146874368423076E-002   1.0128073727810549E-002     8.8026058019621711E-002
  0.96121102925583668         0.77203523944709884          3.1632326748794810        3.9796862812747746E-002     3.2157059496953758E-002   8.6923254633851643E-003     8.8191714601796312E-002
  0.96169269064535701         0.70796722064700424          3.1823062519690755        3.9732150090552421E-002     3.2167079390658770E-002   7.2429441423135232E-003     8.8325844282863830E-002
  0.96217032954804771         0.64366828408865073          3.1993313278885740        3.9668089813605423E-002     3.2176931028561923E-002   5.7842926784545945E-003     8.8429059488911665E-002
  0.96264281305723765         0.57927567084781906          3.2139206031356604        3.9604820546791430E-002     3.2186592324796759E-002   4.3161127321156290E-003     8.8487950227392531E-002
  0.96310902049428371         0.51376580741458344          3.2252385440491267        3.9542477941450049E-002     3.2196039568599802E-002   2.8432684303492106E-003     8.8508811286033717E-002
  0.96356784606669799         0.44692162714793193          3.2331523239065572        3.9481240276998647E-002     3.2205256732883325E-002   1.3754722254817331E-003     8.8498070133154361E-002
  0.96401820149096706         0.38085850022957635          3.2389458214033322        3.9421352008178701E-002     3.2214258623017425E-002  -8.3233688344397372E-005     8.8453113651650428E-002
  0.96445901857384264         0.31572979033951598          3.2419705020750982        3.9362751301576016E-002     3.2222925267882313E-002  -1.5384260768623870E-003     8.8360760811460937E-002
  0.96488925174598050         0.25185431457859142          3.2430975040577419        3.9305625431245161E-002     3.2231338434143442E-002  -2.9731467167000147E-003     8.8240497081318869E-002
  0.96530788054191918         0.18943105053667453          3.2424643407930063        3.9250115384790618E-002     3.2239475647440022E-002  -4.3828134672547758E-003     8.8094016600423597E-002
  0.96571391202051682         0.12862164819292765          3.2391470490601311        3.9196338590698210E-002     3.2247298051037723E-002  -5.7762614120701050E-003     8.7900387148972525E-002
  0.96610638312010433          6.7862825564887874E-002     3.2325778725179042        3.9144523477192772E-002     3.2254853012294402E-002  -7.1337424135967664E-003     8.7687844833626905E-002
  0.96648436294277096          8.9676058948491288E-003     3.2242084319186013        3.9094557673711949E-002     3.2261989801920271E-002  -8.4536791733285099E-003     8.7451028977054923E-002
  0.96684695496236561         -4.7540122881288560E-002     3.2139220680649991        3.9046729997489427E-002     3.2268850263070886E-002  -9.7398559668605555E-003     8.7181444338977121E-002
  0.96719329915097718        -0.10151262165981739          3.2029206177857503        3.9001102328010573E-002     3.2275355579602094E-002  -1.0975885231536808E-002     8.6908344369031276E-002
  0.96752257401885555        -0.15275996809327563          3.1903754541178131        3.8957776729375670E-002     3.2281499859921084E-002  -1.2166061712352794E-002     8.6601798367380356E-002
  0.96783399856294006        -0.20118440476003041          3.1774508215581783        3.8916823258819233E-002     3.2287263816275058E-002  -1.3299279559094823E-002     8.6296384549403804E-002
  0.96812683411938227        -0.24661927044059362          3.1635712987778852        3.8878370404321849E-002     3.2292674580745750E-002  -1.4379506505110884E-002     8.5976259296978164E-002
  0.96840038611568890        -0.28968706825149759          3.1488436399099200        3.8842426664719376E-002     3.2297666211923218E-002  -1.5393365633019185E-002     8.5663009160168668E-002
  0.96865400571836102        -0.32998281545418040          3.1331239716826715        3.8809178597242061E-002     3.2302311684357848E-002  -1.6342711020124412E-002     8.5340061513685006E-002
  0.96888709137218620        -0.36694635044292223          3.1183222766399403        3.8778648768256929E-002     3.2306555924406261E-002  -1.7216557154018486E-002     8.5040926918351190E-002
  0.96909909022766727        -0.40037156454828793          3.1031969005794622        3.8750887198766404E-002     3.2310386356748266E-002  -1.8026816099209308E-002     8.4732786143499439E-002
  0.96928949945349874        -0.43033679752337761          3.0893893551734450        3.8725964194433693E-002     3.2313810616000943E-002  -1.8754962553346299E-002     8.4455765345927469E-002
  0.96945786743168783        -0.45676701462688074          3.0767969716926906        3.8703948021396983E-002     3.2316835716551376E-002  -1.9400974240531221E-002     8.4204244132311645E-002
  0.96960379483436732        -0.47955730066371016          3.0649972563913153        3.8684875318666379E-002     3.2319448059503528E-002  -1.9966788399272128E-002     8.3962728872010395E-002
  0.96972693558540390        -0.49876031149342159          3.0549415707066814        3.8668787786944075E-002     3.2321645203415753E-002  -2.0444712415598532E-002     8.3758461911058513E-002
  0.96982699772464842        -0.51434507447950928          3.0467040710088824        3.8655720336880139E-002     3.2323425496568775E-002  -2.0833273800944241E-002     8.3592105529679772E-002
  0.96990374426358394        -0.52628669089330238          3.0403456528039321        3.8645700928773841E-002     3.2324787826075257E-002  -2.1131363937001102E-002     8.3464298042110086E-002
  0.96995699462223639        -0.53455964794320243          3.0358557864768194        3.8638771680141099E-002     3.2325749098839729E-002  -2.1338851851711249E-002     8.3374092179218540E-002
  0.96998663435699961        -0.53913914472311664          3.0331522776846001        3.8634903783934443E-002     3.2326273920949458E-002  -2.1456546961497236E-002     8.3318944943268747E-002
  0.97003852157482562        -0.54715168939939662          3.0284066380790939        3.8628134065468361E-002     3.2327192116865355E-002  -2.1662588583428066E-002     8.3222362967261487E-002
  0.97022726423685035        -0.57625167481700412          3.0110056460542971        3.8603519304022282E-002     3.2330523350306020E-002  -2.2412203993831592E-002     8.2870756908807408E-002
  0.97055436796369132        -0.62727762327443681          2.9782411969076819        3.8560901444540441E-002     3.2336270789880953E-002  -2.3717916054445398E-002     8.2237768091460550E-002
  0.97099935792959247        -0.69645995334241473          2.9288179207490970        3.8503001475708676E-002     3.2344032422954583E-002  -2.5520825210139653E-002     8.1288417501249377E-002
  0.97153428369065264        -0.77808553985826290          2.8623310832180486        3.8433511615149435E-002     3.2353268381732692E-002  -2.7749095578155969E-002     7.9999863521160508E-002
  0.97212553643112265        -0.86656075510733466          2.7788463828215875        3.8356875075679225E-002     3.2363370568058630E-002  -3.0287945163696040E-002     7.8371641777349677E-002
  0.97273596659429706        -0.95702695861317277          2.6757899240187903        3.8277877504414415E-002     3.2373684069145647E-002  -3.3027765445019897E-002     7.6391547088799916E-002
  0.97332721933476707         -1.0411933547069090          2.5596427126076762        3.8201181055275313E-002     3.2383473394188636E-002  -3.5846392324389686E-002     7.4089715511477250E-002
  0.97386214509582725         -1.1160357983832228          2.4276339687587303        3.8132295912692044E-002     3.2392440299181799E-002  -3.8638682141034275E-002     7.1482124060666452E-002
  0.97430713506172839         -1.1750932705662649          2.2886453404525646        3.8074977927415543E-002     3.2399639927099100E-002  -4.1289729801369413E-002     6.8634821102604437E-002
  0.97463423878856936         -1.2169899338198604          2.1429829687499300        3.8032893178710947E-002     3.2404909242518459E-002  -4.3712797606654863E-002     6.5675525042936389E-002
  0.97482298145059409         -1.2338768733003782          1.9957047637449321        3.8008623458563012E-002     3.2407932993785457E-002  -4.6219596422832521E-002     6.2725757161345763E-002
  0.97488927803803727         -1.1969947164654364          1.9212937224400228        3.8000100763023903E-002     3.2408991966563119E-002  -4.6927506792954543E-002     6.0915722102549585E-002
  0.97498022958830244         -1.0983573726804678          1.8999786732631279        3.7988411876940853E-002     3.2410442296999534E-002  -4.3861377732042350E-002     5.8265716124417999E-002
  0.97514296689895019         -1.0367841825625845          1.8890361201586501        3.7967523390182945E-002     3.2413041554839456E-002  -4.2415841231515428E-002     5.7033590492946651E-002
  0.97537600707996486        -0.96167546030310902          1.8753786748115928        3.7937610676110900E-002     3.2416725768077442E-002  -4.0746269449191685E-002     5.5612730139308342E-002
  0.97567717879338334        -0.89305560470640089          1.8611090056337254        3.7898963455973878E-002     3.2421431356992422E-002  -3.9089440071917003E-002     5.4214219890248216E-002
  0.97604367115989255        -0.84081675444485171          1.8477798734967266        3.7852143345371125E-002     3.2427194913416571E-002  -3.7707908115485800E-002     5.3018623388717767E-002
  0.97647206270149922        -0.77954413481606011          1.8330529054044398        3.7797459367202912E-002     3.2433793884726864E-002  -3.6100254041043056E-002     5.1618099828618424E-002
  0.97695835379128260        -0.73954258263542982          1.8164503266812968        3.7735416490828011E-002     3.2441184784893079E-002  -3.5043797708159241E-002     5.0508612201078718E-002
  0.97749800413133936        -0.69462044052471583          1.7990042493595464        3.7666761666429460E-002     3.2449352374895588E-002  -3.3864277045171809E-002     4.9282531673714880E-002
  0.97808597518924190        -0.65326980128574164          1.7822022922032108        3.7592145655858167E-002     3.2458124980746669E-002  -3.2759866128809878E-002     4.8097719772480341E-002
  0.97871677725901796        -0.62126675817854249          1.7668908344721466        3.7512197557271365E-002     3.2467383987667908E-002  -3.1861260137775183E-002     4.7057059993389272E-002
  0.97938452072477666        -0.58662217059485755          1.7516277513801253        3.7427762846876766E-002     3.2477084896343544E-002  -3.0906998963081633E-002     4.5949553767353324E-002
  0.98008297105418785        -0.55824968654800955          1.7368947796947598        3.7339654667740474E-002     3.2487079381845030E-002  -3.0110139915349110E-002     4.4943407409478109E-002
  0.98080560701057107        -0.53333702623047685          1.7225861896495740        3.7248722849572147E-002     3.2497259044133059E-002  -2.9404749148771891E-002     4.3996044669128986E-002
  0.98154568154100885        -0.50712237998542165          1.7086972326408265        3.7155831756208124E-002     3.2507516320990665E-002  -2.8678343609883916E-002     4.3024666009064294E-002
  0.98229628477241449        -0.48595563269371667          1.6963609487965945        3.7061852863615186E-002     3.2517743719671727E-002  -2.8065469218252592E-002     4.2158171297177249E-002
  0.98305040852758541        -0.46842521807029769          1.6852689263301857        3.6967724605534796E-002     3.2527856244272707E-002  -2.7537206919342583E-002     4.1371437660018717E-002
  0.98380101175899104        -0.45044084185377642          1.6747620509079448        3.6874227535162202E-002     3.2537719756675076E-002  -2.7009212641189884E-002     4.0585516091097507E-002
  0.98454108628942882        -0.43257689580776670          1.6649295660937140        3.6782350500630306E-002     3.2547310318726874E-002  -2.6496205967833475E-002     3.9815175352810428E-002
  0.98526372224581205        -0.42075775468527965          1.6561764471611484        3.6692851012702005E-002     3.2556483267538017E-002  -2.6127234609429784E-002     3.9184197491164419E-002
  0.98596217257522323        -0.40897442763847636          1.6480427719832322        3.6606540038316149E-002     3.2565210671948897E-002  -2.5767658780040281E-002     3.8574578537706961E-002
  0.98662991604098194        -0.39730217982318550          1.6405482394035200        3.6524207056384483E-002     3.2573426922016147E-002  -2.5422493417376291E-002     3.7990692790335290E-002
  0.98726071811075800        -0.38597335202408800          1.6337204990637071        3.6446600429646148E-002     3.2581071725057864E-002  -2.5095091265018021E-002     3.7437081585137477E-002
  0.98784868916866053        -0.37738724671394408          1.6280056921939403        3.6374408623720406E-002     3.2588091160725002E-002  -2.4830985358517077E-002     3.6967029994266598E-002
  0.98838833950871730        -0.37109920204182245          1.6232536972720943        3.6308272807796305E-002     3.2594437397162029E-002  -2.4622452119049398E-002     3.6574461772998834E-002
  0.98887463059850067        -0.36529110224516614          1.6190867561593771        3.6248860892689028E-002     3.2600115789577166E-002  -2.4433640489219588E-002     3.6220408689702666E-002
  0.98930302214010735        -0.36007281712171846          1.6155068227502216        3.6196519352802409E-002     3.2604997908307592E-002  -2.4266861927429273E-002     3.5908048463233477E-002
  0.98966951450661655        -0.35547530550329043          1.6124959093441920        3.6151827708324591E-002     3.2609175493068576E-002  -2.4123900538474241E-002     3.5640328407882560E-002
  0.98997068622003503        -0.35166406444498932          1.6100723784867430        3.6115143834094976E-002     3.2612576376765567E-002  -2.4006240252018807E-002     3.5419886971665537E-002
  0.99020372640104970        -0.34869452430424275          1.6082285755986199        3.6086781782657146E-002     3.2615186353865677E-002  -2.3915084264798048E-002     3.5248974784164222E-002
  0.99036646371169745        -0.34661022795431151          1.6069572562582177        3.6066988009717804E-002     3.2616998779868733E-002  -2.3851358425585167E-002     3.5129407737602536E-002
  0.99045741526196263        -0.34541606925965951          1.6062439684216709        3.6055931210123626E-002     3.2618009261016212E-002  -2.3815709904775995E-002     3.5062493619515855E-002
  0.99053292886096633        -0.34442004069561349          1.6056540163884261        3.6046753519544561E-002     3.2618846166400761E-002  -2.3786088504756497E-002     3.5006883715110737E-002
  0.99076411119313934        -0.34135919152341998          1.6038654879605421        3.6018670555240884E-002     3.2621397008498920E-002  -2.3695207695540677E-002     3.4836318725747439E-002
  0.99117998454557799        -0.33669340043250351          1.6008023853909759        3.5968218812299946E-002     3.2625949796959375E-002  -2.3549368857693931E-002     3.4548220874478508E-002
  0.99178057034409051        -0.33154697006040479          1.5966608234086461        3.5895510856063267E-002     3.2632438603127339E-002  -2.3372913832435782E-002     3.4170310857322805E-002
  0.99256577742615559        -0.32451773305935738          1.5914096667232993        3.5800632318759018E-002     3.2640749655785589E-002  -2.3140025104773310E-002     3.3676454289744751E-002
  0.99353547451237589        -0.31540541521086496          1.5851789950048811        3.5683792575734619E-002     3.2650799339311420E-002  -2.2850757335850902E-002     3.3065206734705921E-002
  0.99468949704099918        -0.30399034761096111          1.5781407302820920        3.5545260489122488E-002     3.2662424205964852E-002  -2.2504225832219560E-002     3.2333019358888437E-002
  0.99602764846557501        -0.29487365859246761          1.5714564469706875        3.5385249973991117E-002     3.2675433995409980E-002  -2.2182547974535338E-002     3.1591023716353694E-002
  0.99754970062589932        -0.28456096912314610          1.5645374875707674        3.5204282089074945E-002     3.2689639636983930E-002  -2.1828217734708888E-002     3.0764930941776791E-002
  0.99925539389915574        -0.27224347132547244          1.5574205244970916        3.5002544186824247E-002     3.2704772487785888E-002  -2.1432308113036258E-002     2.9836136609370456E-002
   1.0011444372878613        -0.26290693249283681          1.5507548945401055        3.4780376672466196E-002     3.2720675216307032E-002  -2.1088971479596652E-002     2.8930181212174944E-002
   1.0032165084885871        -0.25139911999091069          1.5441407376859306        3.4538328976328969E-002     3.2737054655887943E-002  -2.0705819804496983E-002     2.7930049601251339E-002
   1.0054712539560702        -0.24183040693543134          1.5385975029305836        3.4276867268217132E-002     3.2753601686464684E-002  -2.0350042482755404E-002     2.6937376411892533E-002
   1.0079082889682243        -0.23189739269660459          1.5337064241179448        3.3996486537338499E-002     3.2770036890502063E-002  -1.9987937527883470E-002     2.5899490420947746E-002
   1.0105271976943393        -0.22284722553313774          1.5295811793705703        3.3697670789846590E-002     3.2786059265983963E-002  -1.9644189645880605E-002     2.4850795920262181E-002
   1.0133275332674965        -0.21377352582816300          1.5260995724812858        3.3381048238425082E-002     3.2801345183278957E-002  -1.9306278390528231E-002     2.3773777264564089E-002
   1.0163088178616926        -0.20591459538038048          1.5238928105946172        3.3047156490550317E-002     3.2815558498405589E-002  -1.8985233646236777E-002     2.2700639130758704E-002
   1.0194705427739112        -0.19810324685496994          1.5227044899978601        3.2696632365128875E-002     3.2828375226910733E-002  -1.8667228419148751E-002     2.1602801548476158E-002
   1.0228121685112697        -0.19159905138440347          1.5225303222041244        3.2330016755204249E-002     3.2839463146346531E-002  -1.8373756941822750E-002     2.0517207578558794E-002
   1.0263331248833010        -0.18420094347271654          1.5230682274895972        3.1948046357983262E-002     3.2848476664186360E-002  -1.8075086955244901E-002     1.9390292893052941E-002
   1.0300328110993977        -0.17919655051672256          1.5250556083419013        3.1551345322441388E-002     3.2855055939072286E-002  -1.7806087722605446E-002     1.8306483546414953E-002
   1.0339105958714327        -0.17352831153196080          1.5283187469693846        3.1140671997379188E-002     3.2858852303822683E-002  -1.7528296609562288E-002     1.7179934455795021E-002
   1.0379658175215500        -0.16875176426869487          1.5318566007374077        3.0716737499096980E-002     3.2859500911630563E-002  -1.7274355315073930E-002     1.6075544317116219E-002
   1.0421977840951206        -0.16485434450268333          1.5375887849634751        3.0280138089558539E-002     3.2856697091974418E-002  -1.7017796402136409E-002     1.4953898366646956E-002
   1.0466057734788521        -0.16038496788597456          1.5432130574587024        2.9831618737862609E-002     3.2850113218601540E-002  -1.6767093200991956E-002     1.3829124459012854E-002
   1.0511890335240304        -0.15780100251765639          1.5510206875816781        2.9371869901370584E-002     3.2839416203146371E-002  -1.6526081615627686E-002     1.2710797512439087E-002
   1.0559467821748842        -0.15399228950052724          1.5591246349527257        2.8901791885605821E-002     3.2824253943621901E-002  -1.6278913090893632E-002     1.1560638731697881E-002
   1.0608782076020440        -0.15192288986654034          1.5683140167294098        2.8421898599328033E-002     3.2804346117341010E-002  -1.6043035358559943E-002     1.0439360806951292E-002
   1.0659824683410781        -0.15108068269333153          1.5800237485414428        2.7932974677190664E-002     3.2779423411968156E-002  -1.5800520660540773E-002     9.2944596535577961E-003
   1.0712586934360853        -0.14775940868910542          1.5902816343081936        2.7435766233417591E-002     3.2749168686950353E-002  -1.5557030674374916E-002     8.1350316098403042E-003
   1.0767059825883143        -0.14695938489477367          1.6029053483231799        2.6931025443660994E-002     3.2713314950297112E-002  -1.5313091386086219E-002     6.9866498025713542E-003
   1.0823234063097908        -0.14722412925063022          1.6177727734904925        2.6419465663245101E-002     3.2671601573256714E-002  -1.5058983477542809E-002     5.8104191545849115E-003
   1.0881100060819229        -0.14471365482770349          1.6307135165491600        2.5901816932551808E-002     3.2623789545977833E-002  -1.4803952130620301E-002     4.6333188292339011E-003
   1.0940647945190598        -0.14449878039958008          1.6461115199950438        2.5378925171349070E-002     3.2569620094108354E-002  -1.4538119727491416E-002     3.4467423939615882E-003
   1.1001867555369760        -0.14577178608622887          1.6637478225139795        2.4851389944144875E-002     3.2508902236092596E-002  -1.4259656123193298E-002     2.2317958289667095E-003
   1.1064748445262493        -0.14363625756371512          1.6795588082231001        2.4319992593923617E-002     3.2441449965277841E-002  -1.3976750995433551E-002     1.0217887686019278E-003
   1.1129279885305103        -0.14347091246095900          1.6975599319690877        2.3785583775791846E-002     3.2367035162676361E-002  -1.3675955249321969E-002    -2.1152784950961845E-004
   1.1195450864295231        -0.14572399537535485          1.7178762712268707        2.3249660435267439E-002     3.2285358939833059E-002  -1.3359892693261433E-002    -1.4673903919133480E-003
   1.1263250091270767        -0.14292530303738271          1.7364577787099025        2.2707154168152721E-002     3.2197561230337707E-002  -1.3031206426129371E-002    -2.7294251724013785E-003
   1.1332665997436444        -0.14148832955100943          1.7565929315616078        2.2166623027431109E-002     3.2102310791160660E-002  -1.2681014636134857E-002    -4.0196439547061091E-003
   1.1403686738137901        -0.14272423445736493          1.7787073104132176        2.1627365295337431E-002     3.1998608642334836E-002  -1.2310986145567804E-002    -5.3294369833585264E-003
   1.1476300194882743        -0.13959683674654855          1.8012933810291427        2.1087463840765208E-002     3.1887911401761199E-002  -1.1920860096095220E-002    -6.6551017173244187E-003
   1.1550493977408398        -0.13534630309353535          1.8248611598904732        2.0548401420056595E-002     3.1769812504510275E-002  -1.1505018264628242E-002    -8.0125914526948394E-003
   1.1626255425796286        -0.13367173447929215          1.8501029596004566        2.0010950996524807E-002     3.1644280881375192E-002  -1.1063454132197004E-002    -9.3901495696725457E-003
   1.1703571612632040        -0.12979149320973793          1.8770498633495221        1.9475749115323154E-002     3.1511349916854670E-002  -1.0594864535540871E-002    -1.0790572508877161E-002
   1.1782429345211347        -0.12076737661911707          1.9055150166591455        1.8943455759420830E-002     3.1371086027365991E-002  -1.0095309726214419E-002    -1.2226148587033747E-002
   1.1862815167791074        -0.11389654157714624          1.9354324370007219        1.8414728304670530E-002     3.1223577279214293E-002  -9.5631551439830376E-003    -1.3684747086927018E-002
   1.1944715363885248        -0.10841607733780378          1.9670766250917961        1.7890187243563976E-002     3.1068956110534340E-002  -8.9969248277673719E-003    -1.5171419307492107E-002
   1.2028115958605559         -9.4192745520487620E-002     2.0070259910285060        1.7370409433234923E-002     3.0907396281348504E-002  -8.3934075223230931E-003    -1.6696178620967062E-002
   1.2113002721045947         -8.1348997924122202E-002     2.0487867583450976        1.6856008303275855E-002     3.0739098965072070E-002  -7.7495379858441016E-003    -1.8248615661696221E-002
   1.2199361166710854         -6.9641459755739099E-002     2.0923039184749883        1.6347476255195059E-002     3.0564315530619196E-002  -7.0638407645430834E-003    -1.9833159754783503E-002
   1.2287176559986763         -5.7976267565552853E-002     2.1432326714767989        1.5845317133484998E-002     3.0383340719980417E-002  -6.3333888498728341E-003    -2.1458241996640481E-002
   1.2376433916656593         -4.7039424325925339E-002     2.1996548346521574        1.5350127632641583E-002     3.0196467379810576E-002  -5.5540131601438114E-003    -2.3116834779291273E-002
   1.2467118006456495         -3.7115139276743037E-002     2.2587291139178562        1.4862254410329206E-002     3.0004063576130141E-002  -4.7237554341761356E-003    -2.4810782840075540E-002
   1.2559213355674643         -2.8198283781603273E-002     2.3211808075388189        1.4382149992996709E-002     2.9806528581649949E-002  -3.8400250096751187E-003    -2.6547117870640347E-002
   1.2652704249791564         -2.0896391103853773E-002     2.3892610715691394        1.3910061134122520E-002     2.9604290759405974E-002  -2.8980650494160320E-003    -2.8323619538600520E-002
   1.2747574736161562         -1.4876097206904859E-002     2.4606631935979593        1.3446310779721971E-002     2.9397820354597801E-002  -1.8941462756980609E-003    -3.0138148768619755E-002
   1.2843808626734752         -1.0031723521413127E-002     2.5353453964478252        1.2991176735034915E-002     2.9187568148446086E-002  -8.2666429397915131E-004    -3.1996150878131790E-002
   1.2941389500819300         -7.1189723201143806E-003     2.6156308262029757        1.2545132499734268E-002     2.8973986217782813E-002   3.0891871365446022E-004    -3.3901610761303269E-002
   1.3040300707883326         -6.0752923602409581E-003     2.7006673895177391        1.2107984789516746E-002     2.8757606967020982E-002   1.5205085975819599E-003    -3.5847277303509784E-002
   1.3140525370396030         -6.6026498718256832E-003     2.7896935089959571        1.1679760369442779E-002     2.8539009816472366E-002   2.8074489305759398E-003    -3.7837018410612044E-002
   1.3242046386707580         -9.0860011795452778E-003     2.8831424194170285        1.1260629781411374E-002     2.8318633772229804E-002   4.1741912718346041E-003    -3.9877826063450583E-002
   1.3344846433967203         -1.4324584379571625E-002     2.9820253501232603        1.0850634037553236E-002     2.8096972421428015E-002   5.6307969982490880E-003    -4.1965065258178780E-002
   1.3448907971079043         -2.1849626209928807E-002     3.0856569280509474        1.0449565130119548E-002     2.7874506262535764E-002   7.1791785090173921E-003    -4.4095381272001188E-002
   1.3554213241695250         -3.1545047519082381E-002     3.1940826491467895        1.0057134764792322E-002     2.7651731497912654E-002   8.8208214115440553E-003    -4.6277929221590686E-002
   1.3660744277245813         -4.4732215955911592E-002     3.3086059971231387        9.6731416674299547E-003     2.7429056491317813E-002   1.0565234166242776E-002    -4.8514358647893441E-002
   1.3768482900004582         -6.1515288542526747E-002     3.4290928005897392        9.2972920840783402E-003     2.7206860555341134E-002   1.2424266486283697E-002    -5.0791049094164209E-002
   1.3877410726191000         -8.1126998737637734E-002     3.5551574759693620        8.9292421978859615E-003     2.6985475713224016E-002   1.4391451651913412E-002    -5.3119832868536054E-002
   1.3987509169106973        -0.10416547365886863          3.6870416778383568        8.5686221184499839E-003     2.6765177619252664E-002   1.6474692990968653E-002    -5.5506960311182962E-002
   1.4098759442308393        -0.13273241592004759          3.8256457252140157        8.2150169136072093E-003     2.6546184459613764E-002   1.8697571410050740E-002    -5.7932228326974755E-002
   1.4211142562810712        -0.16512339851796121          3.9707010924924857        7.8679838239486266E-003     2.6328655978347423E-002   2.1047275303989199E-002    -6.0406639706417575E-002
   1.4324639354328093        -0.20169182310185363          4.1223582580892710        7.5270853075022348E-003     2.6112684276928824E-002   2.3525804699902342E-002    -6.2929598982463641E-002
   1.4439230450545484        -0.24534048480791792          4.2821415006103845        7.1918715042875725E-003     2.5898298469206243E-002   2.6129035920695209E-002    -6.5513041832545360E-002
   1.4554896298423186        -0.29533410754079004          4.4501464262616626        6.8618969669598934E-003     2.5685467154059366E-002   2.8908701204079068E-002    -6.8184872607019553E-002
   1.4671617161533237        -0.35112117821148114          4.6257661830890306        6.5367306159906935E-003     2.5474097838991780E-002   3.1875374864770101E-002    -7.0911368155324062E-002
   1.4789373123427092        -0.41445103053130161          4.8091760282721037        6.2159690059309103E-003     2.5264042501435852E-002   3.5031719568796471E-002    -7.3690557976598070E-002
   1.4908144091034055        -0.48949244894983579          5.0007855144092375        5.8992371030628654E-003     2.5055100636034222E-002   3.8396412684153280E-002    -7.6518764246707560E-002
   1.5027909798089791        -0.57326630007710833          5.2013424131277759        5.5861873128860012E-003     2.4847028917565600E-002   4.1986717596590339E-002    -7.9374282512291283E-002
   1.5148649808594450        -0.66534386890982145          5.4106781821683878        5.2765238952493521E-003     2.4639542859521704E-002   4.5790543864121902E-002    -8.2269071045098285E-002
   1.5270343520299705        -0.77193686018785534          5.6269378623948452        4.9699853217300693E-003     2.4432325659959245E-002   4.9823617729986391E-002    -8.5202672597368134E-002
   1.5392970168224198        -0.89204323865412416          5.8516719293616379        4.6663621149286572E-003     2.4225035970143888E-002   5.4116652500597218E-002    -8.8156625556372603E-002
   1.5516508828196716         -1.0242154647009798          6.0862642589166036        4.3654948619527983E-003     2.4017310222409841E-002   5.8685144804896394E-002    -9.1122606502249237E-002
   1.5640938420426560         -1.1704255965717838          6.3292118027477429        4.0672634688303927E-003     2.3808775211546951E-002   6.3520193982681938E-002    -9.4097121388951876E-002
   1.5766237713100455         -1.3377002081078277          6.5759643893045734        3.7716019926812699E-003     2.3599048784587087E-002   6.8639014424746736E-002    -9.7078213156161497E-002
   1.5892385326005396         -1.5198601265637990          6.8320181145059689        3.4784883980264331E-003     2.3387747658095287E-002   7.4061656940290210E-002   -0.10006571013787180     
   1.6019359734176823         -1.7205630557163971          7.0980571138572124        3.1879428463546244E-003     2.3174491969248853E-002   7.9846850752581022E-002   -0.10300150832271493     
   1.6147139271571502         -1.9452406723513214          7.3665272886278199        2.9000367791841564E-003     2.2958908244747167E-002   8.5955620083126960E-002   -0.10590805466285846     
   1.6275702134764454         -2.1932405930129413          7.6395995349809080        2.6148799358332725E-003     2.2740632632277546E-002   9.2412425196797654E-002   -0.10876947451012120     
   1.6405026386669357         -2.4626231880060718          7.9207417399073599        2.3326125407233389E-003     2.2519317180230120E-002   9.9238680977230931E-002   -0.11157115650146099     
   1.6535089960281730         -2.7560904148471295          8.2078968882529750        2.0534139531707130E-003     2.2294628336862521E-002  0.10646397149338760        -0.11429670371863354     
   1.6665870662444302         -3.0850579263752760          8.4864327263932271        1.7774957797336358E-003     2.2066250234749965E-002  0.11413449470241688        -0.11687763198926704     
   1.6797346177633903         -3.4407806186587244          8.7701321275094877        1.5051022834144806E-003     2.1833884889259317E-002  0.12221703027390396        -0.11933340664746117     
   1.6929494071769216         -3.8254376958075369          9.0581753264110247        1.2365065954673266E-003     2.1597253452371068E-002  0.13073777981693979        -0.12163395171004665     
   1.7062291796038798         -4.2445530817199142          9.3353660543932655        9.7201555745732304E-004     2.1356095769583208E-002  0.13971699019960238        -0.12375168104259815     
   1.7195716690748633         -4.6986268409293253          9.6036347605358294        7.1195907159003757E-004     2.1110170421796554E-002  0.14917387547434185        -0.12566459572201627     
   1.7329745989188643         -5.1896115093739184          9.8701581309724311        4.5678315735720593E-004     2.0859249892276471E-002  0.15915725406514586        -0.12728521888673550     
   1.7464356821517435         -5.7185230732342625          10.130976290511651        2.0640504200877124E-004     2.0603160506121890E-002  0.16965856771850296        -0.12858812766395361     
   1.7599526218664658         -6.2870783397999936          10.357857439071545       -3.8595081563029543E-005     2.0341784352649994E-002  0.18067384394397462        -0.12953851115266463     
   1.7735231116250287         -6.8960327561616666          10.574411270434462       -2.7716441830590716E-004     2.0074766748173253E-002  0.19221307799235238        -0.13009988699829184     
   1.7871448358520166         -7.5474535012009660          10.777821979938219       -5.0946295237650624E-004     1.9802096363948057E-002  0.20428660893739814        -0.13021561572818147     
   1.8008154702297152         -8.2396105379259730          10.944818140656396       -7.3491646498426849E-004     1.9523621701017513E-002  0.21690062723824022        -0.12982406177781747     
   1.8145326820947179         -8.9734514936647471          11.075035903802421       -9.5299047059003300E-004     1.9239226844247823E-002  0.23005106311616064        -0.12887239955175994     
   1.8282941308359537         -9.7535299833053735          11.178269523271958       -1.1630464737587415E-003     1.8948806536413815E-002  0.24374006673283022        -0.12727470039916344     
   1.8420974682940745         -10.578813065138050          11.247486277485109       -1.3649406945054482E-003     1.8652302955014619E-002  0.25794907286904034        -0.12497235355884379     
   1.8559403391621283         -11.436361366755989          11.240864752092703       -1.5580215983187415E-003     1.8349735993669541E-002  0.27266739316964866        -0.12182193965894905     
   1.8698203813874530         -12.337538835364469          11.190444429352796       -1.7408894311618170E-003     1.8040878427227153E-002  0.28783060491599449        -0.11782235946074349     
   1.8837352265747209         -13.282830533373108          11.089857287396462       -1.9134114959614562E-003     1.7725819065494225E-002  0.30341309060631777        -0.11286552816927417     
   1.8976825003900648         -14.252010975333505          10.909660736628954       -2.0747708455035457E-003     1.7404545185805059E-002  0.31935234308884131        -0.10689733796894341     
   1.9116598229662185         -15.246080373532401          10.648723545603485       -2.2241121721740115E-003     1.7077072538387819E-002  0.33559451357059067         -9.9811820749058394E-002
   1.9256648093086017         -16.272459431380710          10.318434010694173       -2.3604936596365936E-003     1.6743443482708439E-002  0.35205160808536329         -9.1556810971482327E-002
   1.9396950697022779         -17.322754053369181          9.9074172740876385       -2.4828727885175400E-003     1.6403722313505092E-002  0.36864370696054199         -8.2032626033052225E-002
   1.9537482101197197         -18.352253121665100          9.3798179146849279       -2.5901012376543173E-003     1.6058010814847021E-002  0.38525425803867008         -7.1203978362863213E-002
   1.9678218326293095         -19.394487412422308          8.7641006362357032       -2.6808205727660434E-003     1.5706431422126854E-002  0.40178235606360602         -5.8980316927782148E-002
   1.9819135358045057         -20.440468732121374          8.0562903988721644       -2.7534726340946516E-003     1.5349145470559253E-002  0.41807229544072821         -4.5338995087514725E-002
   1.9960209151336055         -21.440381947768714          7.2285975485443466       -2.8061772901396345E-003     1.4986343169154343E-002  0.43395917823327101         -3.0154253591261296E-002


==> MI_0100.dat <==
  -1.9988985685690994         -9.1473689740842690E-002     3.5434901433182599E-003  -4.5243383612764004E-003    -6.3491923481849674E-004  -2.7448754561546496E-002    -7.0099897421180436E-003
  -1.9942038991871605         -9.2121371576090794E-002     3.5340726173153391E-003  -4.5318164904420456E-003    -6.3606755689310122E-004  -2.7394593003382761E-002    -7.0005933571289361E-003
  -1.9857874687398589         -9.3277355972472942E-002     3.5171943215131182E-003  -4.5452723451634321E-003    -6.3813583994473048E-004  -2.7297330089980365E-002    -6.9836296815985873E-003
  -1.9736980120086198         -9.4928820680697634E-002     3.4930299765337024E-003  -4.5647119509626168E-003    -6.4112852512984253E-004  -2.7157661002134681E-002    -6.9591601580611170E-003
  -1.9580080051741728         -9.7053327460707939E-002     3.4617389947454663E-003  -4.5901387035770964E-003    -6.4505126796121583E-004  -2.6976044598721494E-002    -6.9270551793054616E-003
  -1.9388117543555463         -9.9623886051446120E-002     3.4235800560797310E-003  -4.6215542047623979E-003    -6.4991112452216252E-004  -2.6753403419234045E-002    -6.8872814700826762E-003
  -1.9162246895076622        -0.10267978190333560          3.3785408225069382E-003  -4.6589564723191340E-003    -6.5571634897301735E-004  -2.6490853954524773E-002    -6.8398019106380332E-003
  -1.8903826442708198        -0.10618097385705288          3.3270357521861743E-003  -4.7023374397054604E-003    -6.6247609305830385E-004  -2.6189807966362944E-002    -6.7846236366016829E-003
  -1.8614410321415746        -0.11002715116007056          3.2697127065056549E-003  -4.7516798627298545E-003    -6.7020002115235062E-004  -2.5851637199794331E-002    -6.7216743566929924E-003
  -1.8295739094937045        -0.11419699194297084          3.2068936513092948E-003  -4.8069536241169518E-003    -6.7889783338033135E-004  -2.5477981544890227E-002    -6.6509346031129180E-003
  -1.7949729278838622        -0.11884396768098471          3.1381931939915425E-003  -4.8681114121999734E-003    -6.8857868519005510E-004  -2.5070663942613702E-002    -6.5724147684190709E-003
  -1.7578461810424877        -0.12368395347485572          3.0651854576570245E-003  -4.9350837545668255E-003    -6.9925049010323946E-004  -2.4631669825146529E-002    -6.4861582482828046E-003
  -1.7184169531844551        -0.12865185721479377          2.9884300761372517E-003  -5.0077734012328873E-003    -7.1091909167878811E-004  -2.4163140513130288E-002    -6.3922503428306705E-003
  -1.6769223760538616        -0.13409259098667620          2.9067892024217832E-003  -5.0860490745320910E-003    -7.2358729093219146E-004  -2.3667366959738922E-002    -6.2908272516010088E-003
  -1.6336120027322532        -0.13953335015963741          2.8227137028794896E-003  -5.1697386359106888E-003    -7.3725371685456399E-004  -2.3146783958105321E-002    -6.1820849261571510E-003
  -1.5887463067660992        -0.14492294750559509          2.7367077168540411E-003  -5.2586217650480230E-003    -7.5191153068159412E-004  -2.2603964880006711E-002    -6.0662875255045800E-003
  -1.5425951156295334        -0.15070007876498742          2.6473654208543488E-003  -5.3524223060271853E-003    -7.6754695970260539E-004  -2.2041616957936605E-002    -5.9437752045537074E-003
  -1.4954359879383570        -0.15625037344966075          2.5576811939181875E-003  -5.4508005099134817E-003    -7.8413766427142548E-004  -2.1462577044700892E-002    -5.8149709523384260E-003
  -1.4475525441720345        -0.16166965797287386          2.4675482385145744E-003  -5.5533454932304750E-003    -8.0165095291588931E-004  -2.0869807700381826E-002    -5.6803861912795650E-003
  -1.3992327609412818        -0.16722700629292631          2.3764131846959425E-003  -5.6595683357161565E-003    -8.2004187562837914E-004  -2.0266393349043899E-002    -5.5406248448290740E-003
  -1.3507672390587182        -0.17233705486637407          2.2869390505909008E-003  -5.7688963537187860E-003    -8.3925124495646793E-004  -1.9655536136079066E-002    -5.3963855878424952E-003
  -1.3024474558279655        -0.17739041124928939          2.1979722985883965E-003  -5.8806691988408273E-003    -8.5920365844222913E-004  -1.9040550984695481E-002    -5.2484620043491397E-003
  -1.2545640120616430        -0.18214899663003611          2.1109082409928267E-003  -5.9941375307456732E-003    -8.7980562366606475E-004  -1.8424859223666989E-002    -5.0977404006281174E-003
  -1.2074048843704666        -0.18642711309931059          2.0266688046164140E-003  -6.1084643481289155E-003    -9.0094380945582113E-004  -1.7811980019323048E-002    -4.9451950498396249E-003
  -1.1612536932339008        -0.19059543253542582          1.9444227059162468E-003  -6.2227341772709312E-003    -9.2248422957711686E-004  -1.7205518720912027E-002    -4.7918806842810763E-003
  -1.1163879972677468        -0.19412095838018445          1.8662428353136890E-003  -6.3359598754883367E-003    -9.4427092853672297E-004  -1.6609151125909882E-002    -4.6389221018719208E-003
  -1.0730776239461384        -0.19745487487148972          1.7911340255433114E-003  -6.4471021907039038E-003    -9.6612652033045178E-004  -1.6027133685530437E-002    -4.4876909034861504E-003
  -1.0315830468155449        -0.20026130228365258          1.7205449860685192E-003  -6.5550912143215560E-003    -9.8785315639772064E-004  -1.5463907582066228E-002    -4.3396520199219489E-003
 -0.99215381895751231        -0.20266034247015030          1.6542374021651940E-003  -6.6588536959292649E-003    -1.0092347275808501E-003  -1.4922334522415648E-002    -4.1957317728557736E-003
 -0.95502707211613780        -0.20467806948244874          1.5924023915885816E-003  -6.7573443436806969E-003    -1.0300402854370272E-003  -1.4406124910000373E-002    -4.0571812125603278E-003
 -0.92042609050629554        -0.20642085908838023          1.5354006732581772E-003  -6.8495791542482684E-003    -1.0500286748379381E-003  -1.3921083422488378E-002    -3.9259910478254105E-003
 -0.88855896785842536        -0.20759416588463417          1.4838906359907192E-003  -6.9346680162781192E-003    -1.0689542384389595E-003  -1.3469322756327284E-002    -3.8028665395605904E-003
 -0.85961735572918019        -0.20869942737790770          1.4370558630345000E-003  -7.0118432148937870E-003    -1.0865733071044271E-003  -1.3055096621959861E-002    -3.6892590607339945E-003
 -0.83377531049233788        -0.20940542339594867          1.3959378941317240E-003  -7.0804802397382537E-003    -1.1026510547077664E-003  -1.2682253079137951E-002    -3.5864760951280971E-003
 -0.81118824564445358        -0.20975253812234504          1.3605374949368298E-003  -7.1401076675714353E-003    -1.1169682047705745E-003  -1.2353789146882732E-002    -3.4955254200280403E-003
 -0.79199199482582716        -0.20987337522069144          1.3306454199876251E-003  -7.1904039829929177E-003    -1.1293270642182907E-003  -1.2072050841494208E-002    -3.4171939836827783E-003
 -0.77630198799138017        -0.21019975795764290          1.3060111982637515E-003  -7.2311810016595091E-003    -1.1395564487673856E-003  -1.1841577065635989E-002    -3.3530003985705096E-003
 -0.76421253126014110        -0.21034743876889586          1.2871727427031729E-003  -7.2623558618316493E-003    -1.1475152567219449E-003  -1.1662774844917401E-002    -3.3030679624325284E-003
 -0.75579610081283943        -0.21039641667701425          1.2741250878446453E-003  -7.2839160656479607E-003    -1.1530947468810157E-003  -1.1537672671847743E-002    -3.2680676420337603E-003
 -0.75110143143090047        -0.21040441522497241          1.2668696114543031E-003  -7.2958867040008209E-003    -1.1562205719622669E-003  -1.1467669000614467E-002    -3.2484603087602486E-003
 -0.74845393481664635        -0.21040280027559055          1.2627847794801990E-003  -7.3026188883526695E-003    -1.1579875862882741E-003  -1.1428121393746715E-002    -3.2373765769267877E-003
 -0.74189368363753061        -0.21037969755409375          1.2526832363651348E-003  -7.3192404756224558E-003    -1.1623791430841711E-003  -1.1329909010697581E-002    -3.2098304125480243E-003
 -0.73025274635654835        -0.21029597123659444          1.2349659958585787E-003  -7.3485094555790394E-003    -1.1702168338231130E-003  -1.1155998217602936E-002    -3.1610391255385041E-003
 -0.71380131865999930        -0.21003700310132994          1.2100933419394023E-003  -7.3893263285760014E-003    -1.1813884261422437E-003  -1.0908867086255158E-002    -3.0915669713294210E-003
 -0.69292467895353393        -0.20945435050665118          1.1786916768747342E-003  -7.4400566257181722E-003    -1.1957165509329818E-003  -1.0592360584191551E-002    -3.0023439053087548E-003
 -0.66811207816346596        -0.20893915899723078          1.1412676792995548E-003  -7.4985069691449399E-003    -1.2129467594234012E-003  -1.0214077804755917E-002    -2.8954719905953863E-003
 -0.63994507543893608        -0.20814265445192581          1.0989767036808451E-003  -7.5619068546991068E-003    -1.2327318089561685E-003  -9.7798404881023204E-003    -2.7724269792604003E-003
 -0.60908386996096942        -0.20662812997449834          1.0533674384569187E-003  -7.6269193487498409E-003    -1.2546154210664917E-003  -9.2998985741305218E-003    -2.6361156553669045E-003
 -0.57625181650687018        -0.20421579430765791          1.0051379540836874E-003  -7.6897048089052747E-003    -1.2780187929103814E-003  -8.7826110421253822E-003    -2.4888311314206300E-003
 -0.54221846725503697        -0.20166813764668187          9.5510123452380020E-004  -7.7460695721293105E-003    -1.3022352089072913E-003  -8.2405969201383988E-003    -2.3342485142122562E-003
 -0.50778153274496307        -0.19858333987232091          9.0460939595823518E-004  -7.7917308730630006E-003    -1.3264395450850058E-003  -7.6855286813833079E-003    -2.1757469637187629E-003
 -0.47374818349312986        -0.19441780007547493          8.5451982842924652E-004  -7.8227239689430614E-003    -1.3497209806316111E-003  -7.1299990427589610E-003    -2.0170049035020234E-003
 -0.44091613003903063        -0.18933490075270681          8.0557769022523886E-004  -7.8359549938537693E-003    -1.3711465121177178E-003  -6.5882993952810776E-003    -1.8622227553466418E-003
 -0.41005492456106390        -0.18484667118664574          7.5946638684817815E-004  -7.8298598454459994E-003    -1.3898583796302499E-003  -6.0743338205035413E-003    -1.7154551672303288E-003
 -0.38188792183653414        -0.17986374171200920          7.1658638629890819E-004  -7.8050637610624050E-003    -1.4051982300341244E-003  -5.6007532322125686E-003    -1.5803453477673257E-003
 -0.35707532104646611        -0.17465469178003176          6.7787246467090369E-004  -7.7648601928205323E-003    -1.4168345644739130E-003  -5.1811689866800986E-003    -1.4607995927468657E-003
 -0.33619868134000075        -0.16964416814170286          6.4430900440476282E-004  -7.7152730064837718E-003    -1.4248518623952338E-003  -4.8261137720087971E-003    -1.3597724594331755E-003
 -0.31974725364345169        -0.16530139531654331          6.1716890169251229E-004  -7.6644854048273005E-003    -1.4297506421019385E-003  -4.5456950752291864E-003    -1.2800888692709861E-003
 -0.30810631636246943        -0.16242957266998215          5.9809637178289733E-004  -7.6215555795896683E-003    -1.4323214718744211E-003  -4.3466441509175668E-003    -1.2235832069682354E-003
 -0.30154606518335370        -0.16082259500027699          5.8733187467543350E-004  -7.5945913424022137E-003    -1.4334017168574241E-003  -4.2342840118794883E-003    -1.1917091925649132E-003
 -0.29927372629449545        -0.16024981628965923          5.8357806201820303E-004  -7.5847623862401441E-003    -1.4337094048245827E-003  -4.1953721420100870E-003    -1.1806750830058474E-003
 -0.29619200762946335        -0.15946436116155124          5.7848266307513132E-004  -7.5710187188872402E-003    -1.4340697211366964E-003  -4.1427241809813414E-003    -1.1657508442339975E-003
 -0.29072360516775975        -0.15802937976972187          5.6936521378012940E-004  -7.5454274217701886E-003    -1.4345414410094309E-003  -4.0492414880152622E-003    -1.1392601163974607E-003
 -0.28299544500824059        -0.15591116661890553          5.5630829700807453E-004  -7.5065290798979872E-003    -1.4348209556401003E-003  -3.9170179496594848E-003    -1.1018114165771550E-003
 -0.27318851407069145        -0.15307022575469831          5.3943494097409691E-004  -7.4522938977802308E-003    -1.4344680032568084E-003  -3.7490988852166285E-003    -1.0542882693555060E-003
 -0.26153264101111007        -0.14946969116901843          5.1891200779247322E-004  -7.3802118142341396E-003    -1.4329076613902886E-003  -3.5494468684892505E-003    -9.9783760287684882E-004
 -0.24830101684547981        -0.14510835141623776          4.9504032859530014E-004  -7.2874407448702914E-003    -1.4294385447378866E-003  -3.3234147730851760E-003    -9.3400532154894547E-004
 -0.23380377423233051        -0.13996892332472369          4.6805544720442897E-004  -7.1710280782097645E-003    -1.4232524971322736E-003  -3.0762580343322715E-003    -8.6429720304747747E-004
 -0.21838071356310995        -0.13407570878260361          4.3832285506259191E-004  -7.0282247040151062E-003    -1.4134725506296758E-003  -2.8141706216567169E-003    -7.9048036994429664E-004
 -0.20239333674485427        -0.12774323650950511          4.0687363338465341E-004  -6.8569074221049376E-003    -1.3992171321563708E-003  -2.5445676862803773E-003    -7.1466051256900438E-004
 -0.18621637324930629        -0.12142364447821431          3.7503871544559259E-004  -6.6561143738531024E-003    -1.3796984988141948E-003  -2.2739591854048641E-003    -6.3866387924659148E-004
 -0.17022899643105061        -0.11456836450076717          3.4220674397695010E-004  -6.4266759541155303E-003    -1.3543607991908274E-003  -2.0099868471945698E-003    -5.6462895150017462E-004
 -0.15480593576183005        -0.10735765967949358          3.0919938711277675E-004  -6.1718872090459351E-003    -1.3230559752961737E-003  -1.7593320928591949E-003    -4.9440562336504053E-004
 -0.14030869314868075        -0.10004148152537408          2.7704252983513596E-004  -5.8981202527999101E-003    -1.2862426589352832E-003  -1.5284482954443929E-003    -4.2977406542030227E-004
 -0.12707706898305049         -9.2903272255548938E-002     2.4682934080400920E-004  -5.6152180541584997E-003    -1.2451725571518612E-003  -1.3227714173064606E-003    -3.7222657245907425E-004
 -0.11542119592346912         -8.6236967213186064E-002     2.1961760127495015E-004  -5.3364720743815357E-003    -1.2020059995080812E-003  -1.1463755399980444E-003    -3.2287809700279579E-004
 -0.10561426498591996         -8.0764814519665440E-002     1.9725111922162391E-004  -5.0779861112646412E-003    -1.1597811901150864E-003  -1.0022861388167895E-003    -2.8256173029454757E-004
  -9.7886104826400824E-002    -7.6232903717914649E-002     1.7938141204517838E-004  -4.8573079413979890E-003    -1.1221680449569945E-003  -8.9189135529498323E-004    -2.5166177897008009E-004
  -9.2417702364697207E-002    -7.2900141321729756E-002     1.6662934450004341E-004  -4.6913827868414653E-003    -1.0929828502503356E-003  -8.1566830492287370E-004    -2.3031726019136510E-004
  -8.9335983699665139E-002    -7.0975685299995622E-002     1.5941607780295579E-004  -4.5941012296463642E-003    -1.0755220041278601E-003  -7.7346755244219953E-004    -2.1849556609240237E-004
  -8.8501058045469691E-002    -7.0448531968586720E-002     1.5745947360135576E-004  -4.5672608817956166E-003    -1.0706597943164501E-003  -7.6213275656978469E-004    -2.1531974149162760E-004
  -8.8040026982751901E-002    -7.0156392587570574E-002     1.5637873904153247E-004  -4.5523503194592908E-003    -1.0679504156236022E-003  -7.5589233592469190E-004    -2.1357116016259626E-004
  -8.7221943415651995E-002    -6.9636152734513457E-002     1.5446051146661270E-004  -4.5257335882431873E-003    -1.0630992696116154E-003  -7.4485162152375384E-004    -2.1047731395572940E-004
  -8.6065795733637915E-002    -6.8896893255441904E-002     1.5174871064731443E-004  -4.4877691495910366E-003    -1.0561475341612676E-003  -7.2932073234500613E-004    -2.0612475202712137E-004
  -8.4598659929373571E-002    -6.7951968273362098E-002     1.4830648612669653E-004  -4.4389976876107809E-003    -1.0471614056698645E-003  -7.0973645985236006E-004    -2.0063539569909210E-004
  -8.2854918813567810E-002    -6.6819718623539193E-002     1.4421646373405578E-004  -4.3801517956142764E-003    -1.0362366139415650E-003  -6.8665272722081769E-004    -1.9416394225996877E-004
  -8.0875442289710817E-002    -6.5522345713473401E-002     1.3957668892039123E-004  -4.3121712895409052E-003    -1.0235047172414270E-003  -6.6070925642604944E-004    -1.8688907636440496E-004
  -7.8706626802347607E-002    -6.4084757300872958E-002     1.3449633072407769E-004  -4.2362178356679814E-003    -1.0091399060876967E-003  -6.3259884964247948E-004    -1.7900431361271541E-004
  -7.6399307146152534E-002    -6.2536807530809757E-002     1.2909833054775428E-004  -4.1536856889840814E-003    -9.9336552328968585E-004  -6.0306772558534755E-004    -1.7071829496223702E-004
  -7.4007564704435050E-002    -6.0911970043865560E-002     1.2351404742094897E-004  -4.0662052413718069E-003    -9.7645938575461602E-004  -5.7287965700593760E-004    -1.6224476230436858E-004
  -7.1587459729725508E-002    -5.9246818843755981E-002     1.1787956101733059E-004  -3.9756359889947454E-003    -9.5875686646228273E-004  -5.4279051769170333E-004    -1.5379549599666743E-004
  -6.9195717288008024E-002    -5.7580317957479338E-002     1.1233162775988091E-004  -3.8840457366381867E-003    -9.4065063698261142E-004  -5.1352442631399237E-004    -1.4557368225043350E-004
  -6.6888397631812951E-002    -5.5952921649807044E-002     1.0700352053124397E-004  -3.7936734824864098E-003    -9.2258603275588392E-004  -4.8575290301070689E-004    -1.3776809668532416E-004
  -6.4719582144449742E-002    -5.4405503512496789E-002     1.0202103719458982E-004  -3.7068745388167570E-003    -9.0505123011965383E-004  -4.6007830538134613E-004    -1.3054845125782182E-004
  -6.2740105620592748E-002    -5.2978149403030569E-002     9.7498977820546247E-005  -3.6260480450175121E-003    -8.8856184437925874E-004  -4.3702248361840099E-004    -1.2406216495299319E-004
  -6.0996364504786987E-002    -5.1708864411339733E-002     9.3538351597225480E-005  -3.5535490275018337E-003    -8.7364016838995429E-004  -4.1702109008134522E-004    -1.1843268330043904E-004
  -5.9529228700522650E-002    -5.0632256187600345E-002     9.0224478550821632E-005  -3.4915893494906250E-003    -8.6079002009587478E-004  -4.0042333521815923E-004    -1.1375929734483657E-004
  -5.8373081018508556E-002    -4.9778264189793427E-002     8.7626009124364829E-005  -3.4421339343974422E-003    -8.5046894629224026E-004  -3.8749627612343074E-004    -1.1011821924371431E-004
  -5.7554997451408650E-002    -4.9171001280952496E-002     8.5794711473767486E-005  -3.4067999102591704E-003    -8.4306013868254773E-004  -3.7843201401881882E-004    -1.0756447431856851E-004
  -5.7093966388690867E-002    -4.8827687692369601E-002     8.4765495082671967E-005  -3.3867622123232230E-003    -8.3884580415369888E-004  -3.7335453594822612E-004    -1.0613370667605376E-004
  -5.6876662491309127E-002    -4.8665596338042245E-002     8.4281102797761434E-005  -3.3772860967347536E-003    -8.3684955195963747E-004  -3.7096903934591072E-004    -1.0546144140021165E-004
  -5.6415631428591337E-002    -4.8321124872749609E-002     8.3254981204968796E-005  -3.3571145177510257E-003    -8.3259327437270464E-004  -3.6592450850627713E-004    -1.0403968936691990E-004
  -5.5597547861491431E-002    -4.7707933015812928E-002     8.1439534358375342E-005  -3.3210949330552486E-003    -8.2496968491421892E-004  -3.5702896317762675E-004    -1.0153211198355065E-004
  -5.4441400179477344E-002    -4.6837874383015871E-002     7.8887382586549591E-005  -3.2696933047535320E-003    -8.1403882610835468E-004  -3.4458650879219503E-004    -9.8023711965879569E-005
  -5.2974264375213000E-002    -4.5726593467908160E-002     7.5670475084456732E-005  -3.2036151689961196E-003    -7.9989805125440724E-004  -3.2900920352849257E-004    -9.3629658753580108E-005
  -5.1230523259407246E-002    -4.4395302144215353E-002     7.1881050688446914E-005  -3.1238204905824529E-003    -7.8268929955432106E-004  -3.1081154500841972E-004    -8.8493902619901383E-005
  -4.9251046735550252E-002    -4.2870178182314179E-002     6.7627961417751422E-005  -3.0315468072056122E-003    -7.6260936422268102E-004  -2.9058363610645101E-004    -8.2781728929435020E-005
  -4.7082231248187036E-002    -4.1202811686341122E-002     6.3062897357938594E-005  -2.9283321547781248E-003    -7.3992123623771054E-004  -2.6896480299562660E-004    -7.6672467487208585E-005
  -4.4774911591991970E-002    -3.9439182521925173E-002     5.8328412546975817E-005  -2.8160333880461919E-003    -7.1496533692462668E-004  -2.4661487018300642E-004    -7.0351537990968931E-005
  -4.2383169150274486E-002    -3.7584028999241730E-002     5.3506920489565429E-005  -2.6968352539357820E-003    -6.8816921363055767E-004  -2.2418457244275519E-004    -6.4002229974207986E-005
  -3.9963064175564930E-002    -3.5678789372641566E-002     4.8728871814991047E-005  -2.5732452955782945E-003    -6.6005399943125582E-004  -2.0228695439246554E-004    -5.7797719631482431E-005
  -3.7571321733847446E-002    -3.3768000124638022E-002     4.4118389125459150E-005  -2.4480697789070315E-003    -6.3123575260309894E-004  -1.8147183086024941E-004    -5.1893891585249639E-005
  -3.5264002077652380E-002    -3.1898276761384806E-002     3.9787904734058752E-005  -2.3243665397234079E-003    -6.0241978932730174E-004  -1.6220544193563859E-004    -4.6423558190787021E-005
  -3.3095186590289163E-002    -3.0117064286298508E-002     3.5833642497055993E-005  -2.2053720887532892E-003    -5.7438639962088486E-004  -1.4485725429390708E-004    -4.1492628888923666E-005
  -3.1115710066432170E-002    -2.8471198320161241E-002     3.2332548674044676E-005  -2.0944025393736096E-003    -5.4796696895643635E-004  -1.2969536598118024E-004    -3.7178655758958584E-005
  -2.9371968950626416E-002    -2.7005589943225366E-002     2.9341428619358541E-005  -1.9947308500465801E-003    -5.2401054185513204E-004  -1.1689222407744448E-004    -3.3532269796414793E-005
  -2.7904833146362072E-002    -2.5761101629525721E-002     2.6897379346319666E-005  -1.9094462248266642E-003    -5.0334219621228312E-004  -1.0653563212627021E-004    -3.0580098222472963E-005
  -2.6748685464347985E-002    -2.4772845492489894E-002     2.5020744605590315E-005  -1.8413047874748859E-003    -4.8671606675546877E-004  -9.8648801884936715E-005    -2.8330278801152935E-005
  -2.5930601897248079E-002    -2.4069523966053261E-002     2.3720380608179871E-005  -1.7925828805958233E-003    -4.7476710049761995E-004  -9.3217715544130497E-005    -2.6780108153219478E-005
  -2.5469570834530289E-002    -2.3671690271860821E-002     2.2997946986426569E-005  -1.7649390705269104E-003    -4.6796487567187292E-004  -9.0212552899119822E-005    -2.5922035100124610E-005
  -2.5273785469360207E-002    -2.3502420435282188E-002     2.2693462194707804E-005  -1.7531586577880314E-003    -4.6506113203991959E-004  -8.8948585222318674E-005    -2.5561060111911821E-005
  -2.4904061667056991E-002    -2.3182244312726693E-002     2.2122276471373860E-005  -1.7308454591342933E-003    -4.5955302608681079E-004  -8.6581715712225234E-005    -2.4884994358245782E-005
  -2.4247999654126842E-002    -2.2612412724638375E-002     2.1121183900576967E-005  -1.6910349206578678E-003    -4.4969916203494185E-004  -8.2446782421004630E-005    -2.3703538299449652E-005
  -2.3320827167096485E-002    -2.1803411975158733E-002     1.9734285183479707E-005  -1.6342965488973234E-003    -4.3559675912054155E-004  -7.6746812781625789E-005    -2.2074121442870258E-005
  -2.2144257794850429E-002    -2.0770560929693267E-002     1.8023092643474665E-005  -1.5614825301739524E-003    -4.1739796117375183E-004  -6.9760548237517324E-005    -2.0075684634821590E-005
  -2.0745864828078033E-002    -1.9533878307755798E-002     1.6063555355669429E-005  -1.4737374647614773E-003    -3.9531704996148011E-004  -6.1825167192135731E-005    -1.7803873218467788E-005
  -1.9158423880702307E-002    -1.8117983704968584E-002     1.3942322954606584E-005  -1.3725156510436599E-003    -3.6964091327682848E-004  -5.3315745872016020E-005    -1.5365309099054298E-005
  -1.7419142575544617E-002    -1.6551917228578183E-002     1.1752122217898232E-005  -1.2595969338903713E-003    -3.4074037571455243E-004  -4.4621832518801623E-005    -1.2871027473138513E-005
  -1.5568787869749915E-002    -1.4868840049270575E-002     9.5863487724819180E-006  -1.1370968669292801E-003    -3.0908101357815553E-004  -3.6122401491181424E-005    -1.0429416480555838E-005
  -1.3650730321807494E-002    -1.3105587443805656E-002     7.5331128587539709E-006  -1.0074668393713695E-003    -2.7523185174560088E-004  -2.8160814903299084E-005    -8.1391025723919028E-006
  -1.1709927444127508E-002    -1.1302054096846944E-002     5.6691332450286330E-006  -8.7347967807012612E-004    -2.3987008152954813E-004  -2.1021711520172182E-005    -6.0823139242553147E-006
  -9.7918698961850861E-003    -9.5004021693321436E-003     4.0540319993287227E-006  -7.3819647473742883E-004    -2.0377978657506264E-004  -1.4911935126665603E-005    -4.3193206231803717E-006
  -7.9415151903903854E-003    -7.7479721117034127E-003     2.7270649545434786E-006  -6.0491117803708212E-004    -1.6784271717701230E-004  -9.9476330707426973E-006    -2.8845716347957465E-006
  -6.2022338852326933E-003    -6.0840035723930576E-003     1.6995480510334357E-006  -4.7707093958200141E-004    -1.3301950704682364E-004  -6.1494867071381319E-006    -1.7851185658357000E-006
  -4.6147929378569669E-003    -4.5493095043434356E-003     9.5977385713301301E-007  -3.5817233792287385E-004    -1.0032045266703096E-004  -3.4470107709772728E-006    -1.0016366261353634E-006
  -3.2163999710845721E-003    -3.1846135172888018E-003     4.7454633197917215E-007  -2.5163632578772434E-004    -7.0766090243670006E-005  -1.6931251730995184E-006    -4.9244154887894839E-007
  -2.0398305988385147E-003    -2.0270868510595310E-003     1.9374870819020162E-007  -1.6066778934557786E-004    -4.5339233528155507E-005  -6.8742898365862929E-007    -2.0009518906137348E-007
  -1.1126581118081572E-003    -1.1089023524778893E-003     5.8336763185020241E-008  -8.8108511563579980E-005    -2.4931679808766201E-005  -2.0607011996066427E-007    -6.0020518118834597E-008
  -4.5659609887801177E-004    -4.5598457875203717E-004     9.9074088961789536E-009  -3.6294185944737101E-005    -1.0290056414904970E-005  -3.4887700640391780E-008    -1.0166120884674848E-008
  -8.6872296574794228E-005    -8.6855761847286708E-005     3.6036095064488849E-010  -6.9201827931706144E-006    -1.9641645987146242E-006  -1.2667230047069440E-009    -3.6921333860358766E-010
   9.0547372935966680E-005     9.0580097151107028E-005     3.9239781209617191E-010   7.2203732738311971E-006     2.0504571817507131E-006  -1.3781655405781116E-009    -4.0174596812780595E-010
   4.7364926558927413E-004     4.7438513711099499E-004     1.0790748754800485E-008   3.7853697477346452E-005     1.0762146714486166E-005  -3.7829307272661166E-008    -1.1030537197539384E-008
   1.1534502340033916E-003     1.1577525697847454E-003     6.4567370703921732E-008   9.2548995653322425E-005     2.6366541579097210E-005  -2.2560335860598909E-007    -6.5815111346551715E-008
   2.1141715410565309E-003     2.1286710009306067E-003     2.1969856625442149E-007   1.7059073271132827E-004     4.8742260241702213E-005  -7.6399668836165053E-007    -2.2303633712103139E-007
   3.3333139131121806E-003     3.3694442805138804E-003     5.5510202206792327E-007   2.7089884558031870E-004     7.7693414538351551E-005  -1.9186704284989082E-006    -5.6063302053224682E-007
   4.7823063472109111E-003     4.8573254901585535E-003     1.1652690823084845E-006   3.9200873688650581E-004     1.1293570772758521E-004  -3.9981502763732253E-006    -1.1695484970246385E-006
   6.4271872762354460E-003     6.5638054298876123E-003     2.1528135484400349E-006   5.3203870695623648E-004     1.5407625492854337E-004  -7.3243567547695652E-006    -2.1453162827322981E-006
   8.2294027563087641E-003     8.4547890276430414E-003     3.6190316500636992E-006   6.8865722298517987E-004     2.0059072766853193E-004  -1.2198409170653679E-005    -3.5781871876658857E-006
   1.0146710718235818E-002     1.0493050224848479E-002     5.6537842606041175E-006   8.5905615569368654E-004     2.5179992153240034E-004  -1.8863489924233166E-005    -5.5422547265728956E-006
   1.2134171282735990E-002     1.2635149770435162E-002     8.3217637331112554E-006   1.0399365883313181E-003     3.0684839249945457E-004  -2.7467205543130029E-005    -8.0842325455180685E-006
   1.4145200194248721E-002     1.4832389610016384E-002     1.1648743674656481E-005   1.2275144234589091E-003     3.6468851103877331E-004  -3.8027007387146823E-005    -1.1212891097721337E-005
   1.6132660758748894E-002     1.7033871482431340E-002     1.5610362215568365E-005   1.4175531503454945E-003     4.2407390305016282E-004  -5.0401286573167371E-005    -1.4889923658759523E-005
   1.8049968720675949E-002     1.9193816828400705E-002     2.0129413177631242E-005   1.6054304654115996E-003     4.8356657610162848E-004  -6.4270849617577199E-005    -1.9023685111667150E-005
   1.9852184200749266E-002     2.1251257482695032E-002     2.5049463488541313E-005   1.7862436358601435E-003     5.4156180676607330E-004  -7.9137276342650109E-005    -2.3467851518397227E-005
   2.1497065129773799E-002     2.3152299158103486E-002     3.0154149247869285E-005   1.9549555247062754E-003     5.9633388105087451E-004  -9.4338789490504456E-005    -2.8025381627905689E-005
   2.2946057563872531E-002     2.4845495507566404E-002     3.5172268450472241E-005   2.1065786965687432E-003     6.4610374556763517E-004  -1.0908748011088498E-004    -3.2459140106401011E-005
   2.4165199935928180E-002     2.6283695111952568E-002     3.9797385176949186E-005   2.2363898171320999E-003     6.8912670090717971E-004  -1.2252710587293530E-004    -3.6509151439886170E-005
   2.5125921242981318E-002     2.7430023781550461E-002     4.3722660051072771E-005   2.3401608593614990E-003     7.2379461368871003E-004  -1.3380754656129850E-004    -3.9915424643997828E-005
   2.5805722211395439E-002     2.8248910961370503E-002     4.6657832227992382E-005   2.4143894002804892E-003     7.4874368999383817E-004  -1.4216829554853684E-004    -4.2444024689304944E-005
   2.6188824104048745E-002     2.8712270705152070E-002     4.8369790648281747E-005   2.4565171792730847E-003     7.6295943081520958E-004  -1.4702139550600360E-004    -4.3913300387526151E-005
   2.6369396610111839E-002     2.8931142532204288E-002     4.9191446506001088E-005   2.4764484939763351E-003     7.6969930686640923E-004  -1.4934470457061023E-004    -4.4617072320661460E-005
   2.6752498502765149E-002     2.9396500316030895E-002     5.0966389982259633E-005   2.5188941060887479E-003     7.8408291902854464E-004  -1.5435065582821653E-004    -4.6134315975285381E-005
   2.7432299471179266E-002     3.0225618886796823E-002     5.4224168860759347E-005   2.5947502280670000E-003     8.0989169433469887E-004  -1.6349422266176677E-004    -4.8908589570514052E-005
   2.8393020778232407E-002     3.1404723707591196E-002     5.9071752859634095E-005   2.7031423328921886E-003     8.4700095730636535E-004  -1.7699804347467117E-004    -5.3012711895526625E-005
   2.9612163150288057E-002     3.2913501545941810E-002     6.5652790549042408E-005   2.8427350422498389E-003     8.9519394683570345E-004  -1.9514786251173272E-004    -5.8541498465467620E-005
   3.1061155584386789E-002     3.4725210259996336E-002     7.4136600044212515E-005   3.0116952019249828E-003     9.5413500500557337E-004  -2.1825845110910215E-004    -6.5601802670911899E-005
   3.2706036513411321E-002     3.6806877403630194E-002     8.4702283361279431E-005   3.2076337153143872E-003     1.0233299505588976E-003  -2.4662869482919379E-004    -7.4299121902931164E-005
   3.4508251993484639E-002     3.9125034442242752E-002     9.7531445020032257E-005   3.4275427979405864E-003     1.1020787207593392E-003  -2.8047678351862323E-004    -8.4717834807868851E-005
   3.6425559955411690E-002     4.1652642765979159E-002     1.1280531631271067E-004   3.6677368979656684E-003     1.1894229343618209E-003  -3.1988190798038201E-004    -9.6902750305345105E-005
   3.8413020519911870E-002     4.4316117939909749E-002     1.3052723649823334E-004   3.9238067188976924E-003     1.2840922211658783E-003  -3.6470990611980544E-004    -1.1083495786363753E-004
   4.0424049431424594E-002     4.7057161003407608E-002     1.5063343869307346E-004   4.1905974927729456E-003     1.3844549605716260E-003  -4.1453951737114615E-004    -1.2640678354716820E-004
   4.2411509995924773E-002     4.9812688129731046E-002     1.7290128356560827E-004   4.4622240166846770E-003     1.4884811600684514E-003  -4.6859344676819428E-004    -1.4339707431191271E-004
   4.4328817957851825E-002     5.2530522600779089E-002     1.9696404635231456E-004   4.7321354397553131E-003     1.5937272491884924E-003  -5.2568360915397107E-004    -1.6144985326633002E-004
   4.6131033437925142E-002     5.5169442812589703E-002     2.2229447216378712E-004   4.9932417459953764E-003     1.6973540017109373E-003  -5.8418514185280476E-004    -1.8006136912118373E-004
   4.7775914366949675E-002     5.7618941269801022E-002     2.4784969488935067E-004   5.2381106284180145E-003     1.7961887981642406E-003  -6.4204946739853178E-004    -1.9857971088792426E-004
   4.9224906801048407E-002     5.9809599775884646E-002     2.7249642620884990E-004   5.4592373717546475E-003     1.8868409837028304E-003  -6.9685858661029838E-004    -2.1621903103493290E-004
   5.0444049173104057E-002     6.1677286238804876E-002     2.9493633233778672E-004   5.6493811846216680E-003     1.9658732343555076E-003  -7.4597811030647533E-004    -2.3210767797556903E-004
   5.1404770480157194E-002     6.3165279805975375E-002     3.1380993448418151E-004   5.8019496880373110E-003     2.0300223302548029E-003  -7.8675427055130420E-004    -2.4535457646738103E-004
   5.2084571448571315E-002     6.4226990928730160E-002     3.2784230386981945E-004   5.9114013835699884E-003     2.0764508659433531E-003  -8.1677058907314581E-004    -2.5513873335289108E-004
   5.2467673341224624E-002     6.4828589437758571E-002     3.3600983934988090E-004   5.9736400348217693E-003     2.1030056472031849E-003  -8.3412824845260913E-004    -2.6080927267954461E-004
   5.2645093010735389E-002     6.5108004984975834E-002     3.3985766564303976E-004   6.0026013980610492E-003     2.1154005293883282E-003  -8.4227746123113553E-004    -2.6347470023598349E-004
   5.3014816813038601E-002     6.5691932329955655E-002     3.4801209076059205E-004   6.0632368324012014E-003     2.1414302378182462E-003  -8.5948892320183642E-004    -2.6911084408236480E-004
   5.3670878825968750E-002     6.6753570368083201E-002     3.6305815532020058E-004   6.1717857768338108E-003     2.1882969324945015E-003  -8.9081231607703558E-004    -2.7939124487936368E-004
   5.4598051312999107E-002     6.8287904985932596E-002     3.8552457634458636E-004   6.3273147707419699E-003     2.2560544520567171E-003  -9.3685775249264039E-004    -2.9455729191149132E-004
   5.5774620685245163E-002     7.0258983012089896E-002     4.1601745810653738E-004   6.5283684032140079E-003     2.3447207732347850E-003  -9.9847195522935472E-004    -3.1495077606452198E-004
   5.7173013652017560E-002     7.2637834468635670E-002     4.5543083517436461E-004   6.7729098098702487E-003     2.4542341837996695E-003  -1.0767151324722526E-003    -3.4101101081454252E-004
   5.8760454599393282E-002     7.5388573974419185E-002     5.0487223254396668E-004   7.0582250402940550E-003     2.5843836630090964E-003  -1.1728315319408725E-003    -3.7327100384429803E-004
   6.0499735904550975E-002     7.8467172009582017E-002     5.6565059288344341E-004   7.3808124178066526E-003     2.7347190192490824E-003  -1.2881849424628330E-003    -4.1234337413884953E-004
   6.2350090610345674E-002     8.1870426880118197E-002     6.3965097537202194E-004   7.7362642294977624E-003     2.9044401356396877E-003  -1.4242032148597678E-003    -4.5890948083840644E-004
   6.4268148158288102E-002     8.5633812222092931E-002     7.2946635947029252E-004   8.1191509715448137E-003     3.0922658679406615E-003  -1.5823167371876081E-003    -5.1370658651670939E-004
   6.6208951035968078E-002     8.9565569588112404E-002     8.3608839128558826E-004   8.5229187320573340E-003     3.2962841169061224E-003  -1.7638726028799002E-003    -5.7750656839812998E-004
   6.8127008583910506E-002     9.3591743589198625E-002     9.6152182328845966E-004   8.9398134363438096E-003     3.5137874466590348E-003  -1.9700552865047297E-003    -6.5109555825722633E-004
   6.9977363289705205E-002     9.7829395059587820E-002     1.1100673233383159E-003   9.3608461265510309E-003     3.7411014916779750E-003  -2.2017684819435109E-003    -7.3523997354247878E-004
   7.1716644594862891E-002    0.10215360588090193          1.2839684051624649E-003   9.7758159428657735E-003     3.9734182323462692E-003  -2.4595457639969304E-003    -8.3066439640636634E-004
   7.3304085542238620E-002    0.10631628655445577          1.4837346529711648E-003   1.0173402946148716E-002     4.2046496693112362E-003  -2.7435048795301769E-003    -9.3806345064787540E-004
   7.4702478509011017E-002    0.11048347226957331          1.7158623591375039E-003   1.0541342877176854E-002     4.4273247842159047E-003  -3.0533909144515765E-003    -1.0582407041943129E-003
   7.5879047881257072E-002    0.11465898756364984          1.9882992007127301E-003   1.0866684080187251E-002     4.6325617233382698E-003  -3.3888647523624884E-003    -1.1928482522947921E-003
   7.6806220368287437E-002    0.11832132904118077          2.3154052470078972E-003   1.1136094542238687E-002     4.8101729058279375E-003  -3.7500183871783058E-003    -1.3485686421353788E-003
   7.7462282381217579E-002    0.12186240944510993          3.1513894382500475E-003   1.1335957708976628E-002     4.9489151450910363E-003  -4.1232316904921303E-003    -1.5572922580011296E-003
   7.7832006183520791E-002    0.12448216407472210          4.4046643376245299E-003   1.1452195339844810E-002     5.0355048965442517E-003  -4.3695228852178103E-003    -1.8281791255892435E-003
   7.7925403170103213E-002    0.12509740750041806          4.8206662675016930E-003   1.1481669794968001E-002     5.0587953547384561E-003  -4.4098978451946385E-003    -1.9230346474847218E-003
   7.7952125660240484E-002    0.12526547023969697          4.9444945774697116E-003   1.1490083323438666E-002     5.0655762468125665E-003  -4.4212322300866058E-003    -1.9505915412428164E-003
   7.8000134935467383E-002    0.12555789478086277          5.1701153552639878E-003   1.1505160275128320E-002     5.0778852103025556E-003  -4.4373691083989999E-003    -2.0026940436866218E-003
   7.8069327816110770E-002    0.12586586820161352          5.5439198456618301E-003   1.1526781646825808E-002     5.0958964937556240E-003  -4.4524205282625599E-003    -2.0790417152745672E-003
   7.8159541495498905E-002    0.12609357034438515          6.0967471360831495E-003   1.1554738593105582E-002     5.1198200997281829E-003  -4.4593111937375795E-003    -2.1763154410212879E-003
   7.8270562310339589E-002    0.12632937826925650          6.7621209644519046E-003   1.1588724720169462E-002     5.1498542786258851E-003  -4.4528449723353399E-003    -2.2876449964545917E-003
   7.8402127036205568E-002    0.12656108081863576          7.5209851207835247E-003   1.1628352807107341E-002     5.1861371721549730E-003  -4.4321536887072356E-003    -2.4050207145573871E-003
   7.8553923658966726E-002    0.12678281733995561          8.3350946100101304E-003   1.1673232423138964E-002     5.2287461622364095E-003  -4.3999820458558853E-003    -2.5225437348102512E-003
   7.8725592153977925E-002    0.12697787629992838          9.0079690649198015E-003   1.1722939506070246E-002     5.2776812332876993E-003  -4.3600985146463080E-003    -2.6374541961034273E-003
   7.8916725353042186E-002    0.12718704816026655          9.7042989134369269E-003   1.1777084767377127E-002     5.3329089176760982E-003  -4.3155401437909744E-003    -2.7491491114890946E-003
   7.9126869915240317E-002    0.12741360830905388          1.0429626292678469E-002   1.1835290096364290E-002     5.3943654643074214E-003  -4.2682437868094801E-003    -2.8579502227725462E-003
   7.9355527404424045E-002    0.12765259146869143          1.1181193899395155E-002   1.1897187187832141E-002     5.4619647285134576E-003  -4.2193088201154770E-003    -2.9643961278052024E-003
   7.9602155472513661E-002    0.12791678099326784          1.1878731728413645E-002   1.1962411267387847E-002     5.5355987603874814E-003  -4.1693237321686286E-003    -3.0689695868031048E-003
   7.9866169146434463E-002    0.12821556336907036          1.2545492284273804E-002   1.2030608491857962E-002     5.6151414779317200E-003  -4.1185945199000915E-003    -3.1720328410351096E-003
   8.0146942215906583E-002    0.12854438550469724          1.3233481602309419E-002   1.2101426754974502E-002     5.7004436184996746E-003  -4.0672787554581532E-003    -3.2738362945195563E-003
   8.0443808718917903E-002    0.12889189444799443          1.3945760925053905E-002   1.2174520737035658E-002     5.7913344216859192E-003  -4.0154557551942034E-003    -3.3745415191933823E-003
   8.0756064521414650E-002    0.12925033795655072          1.4669334905826321E-002   1.2249552458119525E-002     5.8876212380299560E-003  -3.9631667883325596E-003    -3.4742458484784485E-003
   8.1082968987493148E-002    0.12963141627196167          1.5320693200914694E-002   1.2326197057773913E-002     5.9890913445669325E-003  -3.9104357348893979E-003    -3.5730001607848618E-003
   8.1423746736146968E-002    0.13004452227027602          1.5983170960154655E-002   1.2404136877733445E-002     6.0955119047547378E-003  -3.8572802757955004E-003    -3.6708226342037128E-003
   8.1777589480411764E-002    0.13047984611931451          1.6664922614915506E-002   1.2483076765576357E-002     6.2066408003621397E-003  -3.8037172810040064E-003    -3.7677088839301511E-003
   8.2143657944550655E-002    0.13092701018329664          1.7362183272950103E-002   1.2562609764414843E-002     6.3221574405076496E-003  -3.7497651677341759E-003    -3.8636370837539938E-003
   8.2521083854735972E-002    0.13138345429209602          1.8054067195135193E-002   1.2642797103475815E-002     6.4419559920615935E-003  -3.6954435952845470E-003    -3.9585703881442396E-003
   8.2908971998507608E-002    0.13186178677922483          1.8701817554461382E-002   1.2723022732876456E-002     6.5655705859501440E-003  -3.6407779174646854E-003    -4.0524622387507602E-003
   8.3306402348124309E-002    0.13236380193523423          1.9357235492937309E-002   1.2803151392225431E-002     6.6927537476595359E-003  -3.5857994295246717E-003    -4.1452580443335670E-003
   8.3712432242772417E-002    0.13288076171475208          2.0024567911511297E-002   1.2882942777015998E-002     6.8231874641924133E-003  -3.5305451307866744E-003    -4.2368974044208318E-003
   8.4126098624456525E-002    0.13340505408931569          2.0700786171400358E-002   1.2962170452354753E-002     6.9565422536775421E-003  -3.4750595294033432E-003    -4.3273166695670376E-003
   8.4546420322269250E-002    0.13393229746859123          2.1376430825387253E-002   1.3040623793143920E-002     7.0924778306045277E-003  -3.4193920639715297E-003    -4.4164470980271372E-003
   8.4972400379622143E-002    0.13446918042131548          2.2008940036805487E-002   1.3118108205764163E-002     7.2306472702050543E-003  -3.3635971451271840E-003    -4.5042170560432582E-003
   8.5403028418918156E-002    0.13502193611600041          2.2642801389131450E-002   1.3194428560772008E-002     7.3706896489126334E-003  -3.3077354528113345E-003    -4.5905546786167237E-003
   8.5837283038056836E-002    0.13558348662595721          2.3281220107479763E-002   1.3269462566711909E-002     7.5122703257224357E-003  -3.2518731119269232E-003    -4.6753868132129606E-003
   8.6274134233088356E-002    0.13614841619992057          2.3922290422194663E-002   1.3343015009233074E-002     7.6550018835257159E-003  -3.1960818180730693E-003    -4.7586395553114620E-003
   8.6712545841269917E-002    0.13671274231450442          2.4561987034522781E-002   1.3414965520554337E-002     7.7985271300003087E-003  -3.1404394054682892E-003    -4.8402397085304787E-003
   8.7151477998730076E-002    0.13727558396945477          2.5186636148994534E-002   1.3485187071751550E-002     7.9424758866359635E-003  -3.0850310952936257E-003    -4.9201186653219887E-003
   8.7589889606911636E-002    0.13784064180787270          2.5785360015394495E-002   1.3553576536811128E-002     8.0864847867860232E-003  -3.0299404983481510E-003    -4.9982030959529007E-003
   8.8026740801943157E-002    0.13840956807230231          2.6379717356848253E-002   1.3620031394988883E-002     8.2301859294351045E-003  -2.9752566846372296E-003    -5.0744242695724036E-003
   8.8460995421081837E-002    0.13897772097647065          2.6970406875029485E-002   1.3684476230096745E-002     8.3732220015546085E-003  -2.9210723748491502E-003    -5.1487149670049869E-003
   8.8891623460377850E-002    0.13954172035437029          2.7555860684436755E-002   1.3746823216702267E-002     8.5152222330761290E-003  -2.8674831108858635E-003    -5.2210100832119346E-003
   8.9317603517730743E-002    0.14009880091884552          2.8133950112847302E-002   1.3807019754695541E-002     8.6558345527041544E-003  -2.8145868495284589E-003    -5.2912464815188694E-003
   8.9737925215543468E-002    0.14064687227687725          2.8701237755342779E-002   1.3865011839983378E-002     8.7947044751114645E-003  -2.7624838313807121E-003    -5.3593632187184867E-003
   9.0151591597227576E-002    0.14118395066686748          2.9243520364255725E-002   1.3920755901392782E-002     8.9314829230306217E-003  -2.7112781666725257E-003    -5.4253051456574358E-003
   9.0557621491875684E-002    0.14171325940837887          2.9768065649082832E-002   1.3974220448650567E-002     9.0658299924723032E-003  -2.6610732586762036E-003    -5.4890172540058508E-003
   9.0955051841492385E-002    0.14223422767034199          3.0281026321902691E-002   1.4025377654643090E-002     9.1974094575129270E-003  -2.6119711741160491E-003    -5.5504460252861904E-003
   9.1342939985264021E-002    0.14274419342827149          3.0781786300648650E-002   1.4074211982206125E-002     9.3258956711429787E-003  -2.5640747967152176E-003    -5.6095427226171366E-003
   9.1720365895449338E-002    0.14324113737371019          3.1269100850088785E-002   1.4120713988095550E-002     9.4509721538697019E-003  -2.5174867134563090E-003    -5.6662611321575337E-003
   9.2086434359588229E-002    0.14372338129184486          3.1741670118322227E-002   1.4164879050061141E-002     9.5723301773869337E-003  -2.4723086713406475E-003    -5.7205581618267956E-003
   9.2440277103853025E-002    0.14418938587436358          3.2198159714075483E-002   1.4206710985975908E-002     9.6896741528045161E-003  -2.4286410335293655E-003    -5.7723932015609023E-003
   9.2781054852506845E-002    0.14463772214297238          3.2637039535999460E-002   1.4246164515453380E-002     9.8026805531741083E-003  -2.3865826310567450E-003    -5.8217295803454638E-003
   9.3107959318585343E-002    0.14506728540751393          3.3055965021432487E-002   1.4283404630199413E-002     9.9111764074324080E-003  -2.3462294670936780E-003    -5.8685318628789590E-003
   9.3420215121082090E-002    0.14547436133165192          3.3446575288121332E-002   1.4318298963260569E-002     1.0014802142112908E-002  -2.3076752964737296E-003    -5.9127683830785122E-003
   9.3717081624093410E-002    0.14586300506701541          3.3817252938330752E-002   1.4350912761312160E-002     1.0113342349102479E-002  -2.2710111653131675E-003    -5.9544103355018800E-003
   9.3997854693565530E-002    0.14623178173621640          3.4167856017299214E-002   1.4381266150006410E-002     1.0206562461439476E-002  -2.2363261436795009E-003    -5.9934354387791858E-003
   9.4261868367486332E-002    0.14657922356503456          3.4497642712539439E-002   1.4409381225487591E-002     1.0294243695240367E-002  -2.2037017721999418E-003    -6.0298164486433832E-003
   9.4508496435575948E-002    0.14690423047813234          3.4805817905142922E-002   1.4435277456342202E-002     1.0376181567233612E-002  -2.1732159093083413E-003    -6.0635327367614417E-003
   9.4737153924759676E-002    0.14720586021416832          3.5091622563116542E-002   1.4458974241912441E-002     1.0452190377191320E-002  -2.1449418365967303E-003    -6.0945661405840471E-003
   9.4947298486957807E-002    0.14748327760852487          3.5354353033671466E-002   1.4480478971304413E-002     1.0522097624058552E-002  -2.1189464238904315E-003    -6.1229003495305856E-003
   9.5138431686022068E-002    0.14773573670159815          3.5593364096661792E-002   1.4499795358656489E-002     1.0585740094723246E-002  -2.0952909730792522E-003    -6.1485202152852690E-003
   9.5310100181033267E-002    0.14796256895557203          3.5808068592903641E-002   1.4516913766006029E-002     1.0642959788102665E-002  -2.0740296226982209E-003    -6.1714110981303857E-003
   9.5461896803794424E-002    0.14816318566622813          3.5997932146941886E-002   1.4531830740098301E-002     1.0693579435788502E-002  -2.0552119464151229E-003    -6.1915555639696666E-003
   9.5593461529660403E-002    0.14833708483661623          3.6162482641021301E-002   1.4544583882660330E-002     1.0737431160554480E-002  -2.0388874486759953E-003    -6.2089368341203726E-003
   9.5704482344501088E-002    0.14848384371183385          3.6301321696633096E-002   1.4555232995500537E-002     1.0774396088662611E-002  -2.0251030077498861E-003    -6.2235442194030124E-003
   9.5794696023889223E-002    0.14860310814283453          3.6414123717016231E-002   1.4563825327191433E-002     1.0804400997405886E-002  -2.0138979238739797E-003    -6.2353727169016876E-003
   9.5863888904532610E-002    0.14869458957530579          3.6500629915935334E-002   1.4570385482228668E-002     1.0827395701234503E-002  -2.0053023664074292E-003    -6.2444201109339301E-003
   9.5911898179759508E-002    0.14875806730275218          3.6560645430323363E-002   1.4574924353408739E-002     1.0843342419652503E-002  -1.9993380306484784E-003    -6.2506850719860133E-003
   9.5938620669896779E-002    0.14879340096329477          3.6594048247828914E-002   1.4577446300644661E-002     1.0852215874165815E-002  -1.9960181732111559E-003    -6.2541678281446168E-003
   9.5970469405376138E-002    0.14883551391681987          3.6633856383992122E-002   1.4580447989642401E-002     1.0862789282535704E-002  -1.9920614614045568E-003    -6.2583146408437228E-003
   9.6079482891864257E-002    0.14897966906048121          3.6770091769721701E-002   1.4590693224645328E-002     1.0898967736417579E-002  -1.9785186245938353E-003    -6.2724759488482114E-003
   9.6274759222661654E-002    0.14923792426508925          3.7014022147851183E-002   1.4608930949382497E-002     1.0963746963091801E-002  -1.9542618100411181E-003    -6.2977223239005795E-003
   9.6554896391827308E-002    0.14960852570025659          3.7363568396981406E-002   1.4634813963451239E-002     1.1056678318492018E-002  -1.9194656684347958E-003    -6.3336858696551260E-003
   9.6917825739021357E-002    0.15008469773255856          3.7811276178150340E-002   1.4667756554837158E-002     1.1177118828309528E-002  -1.8743685730210936E-003    -6.3798503502071769E-003
   9.7360861552413996E-002    0.15066480170090876          3.8354502639544569E-002   1.4707033851247994E-002     1.1324158974830099E-002  -1.8192753497068542E-003    -6.4355602159466268E-003
   9.7880724182223849E-002    0.15134755750754531          3.8992169830179335E-002   1.4751799953924659E-002     1.1496728352947799E-002  -1.7545562565109436E-003    -6.5000486150115708E-003
   9.8473564925354126E-002    0.15212831562662293          3.9720036860853403E-002   1.4801092235835648E-002     1.1693521328963875E-002  -1.6806487866067553E-003    -6.5724617930178171E-003
   9.9134994680611460E-002    0.15300133285949560          4.0532850234265741E-002   1.4853925582472690E-002     1.1913028942694382E-002  -1.5980517340734666E-003    -6.6518614131011568E-003
   9.9860116497716880E-002    0.15396038273272206          4.1424703615328962E-002   1.4909294552969120E-002     1.2153577652712567E-002  -1.5073232728990069E-003    -6.7372692174086498E-003
  0.10064356185355541         0.15499802731457454          4.2388490665710273E-002   1.4966199860378459E-002     1.2413340587152700E-002  -1.4090803890312847E-003    -6.8276811630539900E-003
  0.10147953040803417         0.15609041400188148          4.3407179901322576E-002   1.5023705020057650E-002     1.2690363814912273E-002  -1.3039953610657629E-003    -6.9220849035024883E-003
  0.10236183295218967         0.15724714252970731          4.4483781959945776E-002   1.5080877470565463E-002     1.2982538470489552E-002  -1.1927931057136854E-003    -7.0194761424122471E-003
  0.10328393723321221         0.15846014795806634          4.5610873286032583E-002   1.5136867710229660E-002     1.3287641828641826E-002  -1.0762609884379659E-003    -7.1188861508231097E-003
  0.10423901631821988         0.15972096188895016          4.6780569127081950E-002   1.5190926363566885E-002     1.3603365224860629E-002  -9.5522833565713991E-004    -7.2193743238263899E-003
  0.10521999913921491         0.16101173370827659          4.7982323947614230E-002   1.5242417152719545E-002     1.3927334213829665E-002  -8.3055981379129284E-004    -7.3200468331345789E-003
  0.10621962284524876         0.16231251072485259          4.9204576507208497E-002   1.5290796944811509E-002     1.4257102243909438E-002  -7.0315388060082640E-004    -7.4200655235427317E-003
  0.10723048657432591         0.16363156664658723          5.0443213428413639E-002   1.5335647401151217E-002     1.4590202314091600E-002  -5.7394104645595162E-004    -7.5186529272303938E-003
  0.10824510624700742         0.16496044499575452          5.1689412933936918E-002   1.5376742015973475E-002     1.4924203032320069E-002  -4.4388050320101624E-004    -7.6150993127328172E-003
  0.10925596997608457         0.16629068187854668          5.2935168836278232E-002   1.5413738348478029E-002     1.5256540753830424E-002  -3.1395822797087442E-004    -7.7087701709586511E-003
  0.11025559368211842         0.16758727892957206          5.4168344077953852E-002   1.5446522348347026E-002     1.5584711007653081E-002  -1.8515381359031705E-004    -7.7990832053768180E-003
  0.11123657650311344         0.16885443367374936          5.5380821155508346E-002   1.5475261306845839E-002     1.5906408350086158E-002  -5.8439854830127230E-005    -7.8855321616817086E-003
  0.11219165558812112         0.17009134049359623          5.6564161331013073E-002   1.5500001006958487E-002     1.6219233711545156E-002   6.5216907278373842E-005    -7.9676730502999619E-003
  0.11311375986914365         0.17128963326524610          5.7709665602132094E-002   1.5520910370437005E-002     1.6520898837646077E-002   1.8486999855363631E-004    -8.0451212190740182E-003
  0.11399606241329915         0.17244140068787650          5.8809649373922163E-002   1.5538237437847562E-002     1.6809210316045830E-002   2.9958822035264579E-004    -8.1175617082389212E-003
  0.11483203096777791         0.17352279114704589          5.9855132680312922E-002   1.5552281808070523E-002     1.7082077511717635E-002   4.0847156102227430E-004    -8.1847288650307558E-003
  0.11561547632361645         0.17452284650018035          6.0836850675554680E-002   1.5563385602664924E-002     1.7337532179214351E-002   5.1067485754289349E-004    -8.2463989116319664E-003
  0.11634059814072187         0.17544931338802985          6.1747464296349641E-002   1.5571915527557555E-002     1.7573733489681942E-002   6.0540710860912395E-004    -8.3023962711226383E-003
  0.11700202789597920         0.17629597109772735          6.2579698227408331E-002   1.5578253918116316E-002     1.7788989885598940E-002   6.9193093300141950E-004    -8.3525817231172757E-003
  0.11759486863910948         0.17705642343451602          6.3327065067072225E-002   1.5582778658348310E-002     1.7981765925787530E-002   7.6957146588099018E-004    -8.3968486768515906E-003
  0.11811473126891933         0.17772470100627449          6.3983650785623472E-002   1.5585851211520108E-002     1.8150687451947829E-002   8.3772334407089880E-004    -8.4351175320481701E-003
  0.11855776708231197         0.17829543555509209          6.4544196834578502E-002   1.5587811652143915E-002     1.8294543931318890E-002   8.9585445889047224E-004    -8.4673292464453702E-003
  0.11892069642950602         0.17876394404499307          6.5004174405958487E-002   1.5588974431920529E-002     1.8412315018949764E-002   9.4350989494068269E-004    -8.4934427924933387E-003
  0.11920083359867167         0.17912627051883584          6.5359830316756171E-002   1.5589600780667415E-002     1.8503171950516963E-002   9.8031668756841384E-004    -8.5134304082036122E-003
  0.11939610992946907         0.17937922746777360          6.5608181509627050E-002   1.5589900279258762E-002     1.8566476052130007E-002   1.0059855677356164E-003    -8.5272750349370697E-003
  0.11950512341595719         0.17952056588515800          6.5747030442803500E-002   1.5590018650603553E-002     1.8601801674834786E-002   1.0203191605155440E-003    -8.5349717814727274E-003
  0.11953540532892146         0.17955983904336431          6.5785630446682189E-002   1.5590047642976409E-002     1.8611615234488260E-002   1.0243011987569571E-003    -8.5371057321743590E-003
  0.11955545195844984         0.17958584004650893          6.5811191261281252E-002   1.5590063219491499E-002     1.8618108777480713E-002   1.0269373979479163E-003    -8.5385173970542114E-003
  0.11959150308107487         0.17963260275140244          6.5857174350381520E-002   1.5590087303527834E-002     1.8629784407049290E-002   1.0316784120026380E-003    -8.5410540741078858E-003
  0.11964354220742356         0.17970013436196303          6.5923594562733209E-002   1.5590125028191338E-002     1.8646647374295625E-002   1.0385224973332198E-003    -8.5447125388039592E-003
  0.11971153494971121         0.17978681208915331          6.6010198166969167E-002   1.5590160381697905E-002     1.8668673987355271E-002   1.0474655118941842E-003    -8.5494859522692000E-003
  0.11979543532957949         0.17989253859515497          6.6116960050751628E-002   1.5590185320245104E-002     1.8695848673775092E-002   1.0585016612570178E-003    -8.5553639844118470E-003
  0.11989518640027200         0.18001820576432576          6.6244000175028281E-002   1.5590190724922730E-002     1.8728153652285171E-002   1.0716238711837162E-003    -8.5623352666981695E-003
  0.12001072039548830         0.18016370229223228          6.6391254915582343E-002   1.5590158219503604E-002     1.8765559153711260E-002   1.0868237544461937E-003    -8.5703864598508164E-003
  0.12014195880472209         0.18032891374059173          6.6558633158116151E-002   1.5590082945983907E-002     1.8808050529760055E-002   1.1040917109440239E-003    -8.5795024026254843E-003
  0.12028881243636240         0.18051372990083328          6.6746025808130313E-002   1.5589942434425411E-002     1.8855590601186495E-002   1.1234169430213228E-003    -8.5896659559164448E-003
  0.12045118148210401         0.18071804309011338          6.6953315094439719E-002   1.5589717469474979E-002     1.8908144762841014E-002   1.1447874548553734E-003    -8.6008581174682290E-003
  0.12062895558644057         0.18094174293246795          6.7180378354839851E-002   1.5589386729249310E-002     1.8965674430839199E-002   1.1681900122640955E-003    -8.6130579978231248E-003
  0.12082201392246243         0.18118471245307977          6.7427087878494912E-002   1.5588926219408742E-002     1.9028136018317952E-002   1.1936101180081322E-003    -8.6262429375180832E-003
  0.12103022527438663         0.18144682631568709          6.7693309627634562E-002   1.5588314867889573E-002     1.9095487711661824E-002   1.2210319883140010E-003    -8.6403885439002865E-003
  0.12125344812696293         0.18172795040555595          6.7978902118434839E-002   1.5587523497304370E-002     1.9167675609229641E-002   1.2504385674326733E-003    -8.6554688046850854E-003
  0.12149153076178522         0.18202794213147280          6.8283715779628357E-002   1.5586526927642830E-002     1.9244647524994895E-002   1.2818115033902538E-003    -8.6714561520472213E-003
  0.12174431136048666         0.18234665094138325          6.8607592778858348E-002   1.5585299341272733E-002     1.9326347910112639E-002   1.3151311509598911E-003    -8.6883215912859062E-003
  0.12201161811477046         0.18268391898927502          6.8950366995488677E-002   1.5583860996219645E-002     1.9412784670130651E-002   1.3503766061183781E-003    -8.7060347533303335E-003
  0.12229326934321361         0.18303958214903618          6.9311864332367107E-002   1.5582022846614044E-002     1.9503709744321494E-002   1.3875256601685315E-003    -8.7245639829952922E-003
  0.12258907361477091         0.18341347121304419          6.9691903391117208E-002   1.5579904194227591E-002     1.9599230729521789E-002   1.4265547876920297E-003    -8.7438764838436572E-003
  0.12289882987889897         0.18380541342471113          7.0090296378701678E-002   1.5577430174358999E-002     1.9699219422938639E-002   1.4674392466528380E-003    -8.7639384011749220E-003
  0.12322232760221433         0.18421523534668879          7.0506850788136385E-002   1.5574565114935844E-002     1.9803606227313343E-002   1.5101530041090744E-003    -8.7847149187481252E-003
  0.12355934691159397         0.18464276724260753          7.0941372559706728E-002   1.5571225722995005E-002     1.9912245229939736E-002   1.5546688377079156E-003    -8.8061702761944444E-003
  0.12390965874362210         0.18508785172634021          7.1393673939037783E-002   1.5567543288512113E-002     2.0025248267995045E-002   1.6009581951950506E-003    -8.8282680057944745E-003
  0.12427302500028201         0.18555035996417810          7.1863594416222254E-002   1.5563308493763648E-002     2.0142333750543757E-002   1.6489913956632130E-003    -8.8509708551938737E-003
  0.12464919871078764         0.18603021358711980          7.2351079062988641E-002   1.5558564023299738E-002     2.0263513405174551E-002   1.6987375321026732E-003    -8.8742411527337264E-003
  0.12503792419944521         0.18652723132717358          7.2856419027087768E-002   1.5553266687417390E-002     2.0388677579124874E-002   1.7501647983898701E-003    -8.8980403685900433E-003
  0.12543893725943087         0.18703016238961861          7.3378142097019206E-002   1.5547388475340675E-002     2.0517736232092014E-002   1.8032402730826756E-003    -8.9223295581819517E-003
  0.12585196533236631         0.18754102610489948          7.3916010185031938E-002   1.5540913486887156E-002     2.0650620468674705E-002   1.8579304607290008E-003    -8.9470676539882624E-003
  0.12627672769357065         0.18806622405947809          7.4470118395497956E-002   1.5533777500580584E-002     2.0787198383083249E-002   1.9141986570225984E-003    -8.9722189810962517E-003
  0.12671293564286251         0.18860600352286033          7.5040001776287751E-002   1.5525959202678675E-002     2.0927389440660096E-002   1.9720031775769288E-003    -8.9977501391529623E-003
  0.12716029270078263         0.18916002601546533          7.5625280861442962E-002   1.5517435436736516E-002     2.1071084539719731E-002   2.0313004907559253E-003    -9.0236144944281591E-003
  0.12761849481010384         0.18972810484683181          7.6225685769097801E-002   1.5508181666602529E-002     2.1218193587281310E-002   2.0920529773575947E-003    -9.0497761843444276E-003
  0.12808723054249133         0.19031001731287112          7.6840930842551225E-002   1.5498159207657170E-002     2.1368605939462576E-002   2.1542218090716721E-003    -9.0761965466290874E-003
  0.12856618131017289         0.19090553216493916          7.7470725066597274E-002   1.5487353123529153E-002     2.1522210474128639E-002   2.2177652074848210E-003    -9.1028369833415449E-003
  0.12905502158247500         0.19151442148676559          7.8114780039047718E-002   1.5475735301219524E-002     2.1678909355560945E-002   2.2826407646684595E-003    -9.1296600994256322E-003
  0.12955341910707813         0.19213648416838547          7.8772822186752370E-002   1.5463274166379722E-002     2.1838583458444062E-002   2.3488053430777631E-003    -9.1566278785674311E-003
  0.13006103513584014         0.19277159160477692          7.9444649127276779E-002   1.5449959702763281E-002     2.2001114943462310E-002   2.4162135158502900E-003    -9.1837031311392415E-003
  0.13057752465503500         0.19341969339388265          8.0130375769780882E-002   1.5435772587115058E-002     2.2166400901510615E-002   2.4848196379618215E-003    -9.2108500109150393E-003
  0.13110253661985000         0.19407523390477008          8.0829735034391892E-002   1.5420688606605372E-002     2.2334321410522731E-002   2.5545776555652676E-003    -9.2380328581583397E-003
  0.13163571419298192         0.19472175845775180          8.1539718511169659E-002   1.5404692136534762E-002     2.2504765967214610E-002   2.6254405563095710E-003    -9.2652165288157461E-003
  0.13217669498717055         0.19537697706457652          8.2261815463323867E-002   1.5387756918436593E-002     2.2677601152427455E-002   2.6973616080619711E-003    -9.2923656468881181E-003
  0.13272511131150400         0.19604140957132712          8.2995161280313590E-002   1.5369892531359480E-002     2.2852709054877112E-002   2.7702925268579676E-003    -9.3194433134903224E-003
  0.13328059042132900         0.19671535758755387          8.3739511399158695E-002   1.5351076590063874E-002     2.3029978912559451E-002   2.8441835165788423E-003    -9.3464235849710191E-003
  0.13384275477159602         0.19739873042169728          8.4494559502103189E-002   1.5331295262927546E-002     2.3209281396646218E-002   2.9189739457399361E-003    -9.3732788298466693E-003
  0.13441122227346702         0.19809094767877988          8.5259830984278806E-002   1.5310546993352147E-002     2.3390482435237170E-002   2.9946052590369594E-003    -9.3999721120749287E-003
  0.13498560655401171         0.19879174500586566          8.6034969444051590E-002   1.5288838927979791E-002     2.3573467084976298E-002   3.0710280784927678E-003    -9.4264770108533694E-003
  0.13556551721881527         0.19950089647437952          8.6819634998313716E-002   1.5266182522793905E-002     2.3758102005565156E-002   3.1481906125786566E-003    -9.4527654703310607E-003
  0.13615056011731969         0.20021828241039716          8.7613602997115153E-002   1.5242573364383973E-002     2.3944380350169030E-002   3.2260391635977811E-003    -9.4788152312375168E-003
  0.13674033761071785         0.20094383817925665          8.8417218999440467E-002   1.5217810573641310E-002     2.4132045671896744E-002   3.3045297458093731E-003    -9.5045962919030249E-003
  0.13733444884221854         0.20166248336052292          8.9227857848108813E-002   1.5192115077952501E-002     2.4320840071177748E-002   3.3835990317083869E-003    -9.5300768995401491E-003
  0.13793249000949864         0.20237017064752744          9.0043886364195039E-002   1.5165521306238565E-002     2.4510836558597503E-002   3.4631898571499467E-003    -9.5552420636238877E-003
  0.13853405463915741         0.20308149955990731          9.0866779872056602E-002   1.5137859425366171E-002     2.4701762456376106E-002   3.5432553512398171E-003    -9.5800645719530154E-003
  0.13913873386298609         0.20379696079036758          9.1695792518557279E-002   1.5109490476599005E-002     2.4893409840237614E-002   3.6237268960545681E-003    -9.6045184758748164E-003
  0.13974611669586523         0.20451647880806662          9.2530549996170719E-002   1.5080425237198873E-002     2.5086217843233206E-002   3.7045473396913643E-003    -9.6286042668592472E-003
  0.14035579031510087         0.20523982216987721          9.3370613831604526E-002   1.5050007242024920E-002     2.5279779790873411E-002   3.7856902277621993E-003    -9.6522921412321820E-003
  0.14096734034100972         0.20596745502932348          9.4215832410005418E-002   1.5018598005628958E-002     2.5473836809385787E-002   3.8670836371646859E-003    -9.6755819326234775E-003
  0.14158035111856246         0.20669837430814403          9.5065489963900934E-002   1.4985823934766612E-002     2.5667891655514391E-002   3.9486688073400687E-003    -9.6984308795435847E-003
  0.14219440599989389         0.20743239312536615          9.5919199350570861E-002   1.4952656707509403E-002     2.5861546873777397E-002   4.0303645424946410E-003    -9.7208130564226287E-003
  0.14280908762748803         0.20816943971331436          9.6776907799409950E-002   1.4919306599331123E-002     2.6055670691102914E-002   4.1121056302438654E-003    -9.7427467433111176E-003
  0.14342397821784528         0.20890553848004628          9.7638350031985122E-002   1.4884878943460906E-002     2.6250171387072960E-002   4.1938647204798792E-003    -9.7642245016758417E-003
  0.14403865984543943         0.20961353499760463          9.8496217278168277E-002   1.4849502127288526E-002     2.6444416574225804E-002   4.2755841965423091E-003    -9.7852196401296831E-003
  0.14465271472677085         0.21031973521796327          9.9355699532995861E-002   1.4813361895339026E-002     2.6638264476961972E-002   4.3572017725157404E-003    -9.8057225999874688E-003
  0.14526572550432360         0.21102491317946309         0.10021578828937558        1.4776535878772510E-002     2.6831706280678533E-002   4.4386613410072225E-003    -9.8257268271739751E-003
  0.14587727553023244         0.21172905681662918         0.10107602847705402        1.4739067008895271E-002     2.7024577840032746E-002   4.5199070231117695E-003    -9.8452251690448397E-003
  0.14648694914946808         0.21243192525471305         0.10193593673071956        1.4701001905794781E-002     2.7216852420106425E-002   4.6008839229834467E-003    -9.8642116084997518E-003
  0.14709433198234723         0.21313320734278496         0.10279500301126451        1.4662280731522499E-002     2.7408271519971505E-002   4.6815388487040227E-003    -9.8826802832867409E-003
  0.14769901120617590         0.21383257628985480         0.10365269712724640        1.4623003770307993E-002     2.7598748886424034E-002   4.7618201149029066E-003    -9.9006214119083946E-003
  0.14830057583583467         0.21453021932672739         0.10450872078829482        1.4583187841438944E-002     2.7788149950631988E-002   4.8416745950441466E-003    -9.9180414983225107E-003
  0.14889861700311477         0.21522587819136102         0.10536265576995998        1.4542913218014476E-002     2.7976370849575518E-002   4.9210315452379166E-003    -9.9349403336723933E-003
  0.14949272823461546         0.21591901445452538         0.10621437063917838        1.4502185062428272E-002     2.8163270387679247E-002   4.9998272187070404E-003    -9.9513118838560188E-003
  0.15008250572801363         0.21659807717465884         0.10706049435951148        1.4461062051065721E-002     2.8348719169108930E-002   5.0780131578081686E-003    -9.9671602356949489E-003
  0.15066754862651804         0.21725067102631498         0.10789638723054418        1.4419610061484546E-002     2.8532601343773993E-002   5.1555388444290730E-003    -9.9824865251992786E-003
  0.15124745929132161         0.21789671214862155         0.10872724779594575        1.4377861902921653E-002     2.8714808092425596E-002   5.2323525146705935E-003    -9.9972926382659692E-003
  0.15182184357186629         0.21853668183648450         0.10955218149564555        1.4335865809649618E-002     2.8895193410805226E-002   5.3084030802521553E-003    -1.0011581962015910E-002
  0.15239031107373729         0.21917049026260255         0.11037067487713059        1.4293688691651159E-002     2.9073648379229586E-002   5.3836400567610111E-003    -1.0025357851456263E-002
  0.15295247542400431         0.21979787310967208         0.11118219502991630        1.4251366636283028E-002     2.9250073505809611E-002   5.4580128203010198E-003    -1.0038625029373319E-002
  0.15350795453382932         0.22041850774755400         0.11198619053939775        1.4208935800738638E-002     2.9424315535965900E-002   5.5314727588368848E-003    -1.0051389142109596E-002
  0.15405637085816276         0.22103205379600852         0.11278210109304834        1.4166492722965256E-002     2.9596253048138031E-002   5.6039714005134064E-003    -1.0063655288735453E-002
  0.15459735165235139         0.22163816958708510         0.11356937084887132        1.4124082363924598E-002     2.9765817379838428E-002   5.6754612419721365E-003    -1.0075430386023565E-002
  0.15513052922548332         0.22223652954817161         0.11434745754093598        1.4081751660125270E-002     2.9932880200462513E-002   5.7458973302775725E-003    -1.0086721058555773E-002
  0.15565554119029831         0.22282685746113035         0.11511586315333563        1.4039558973558439E-002     3.0097307138281414E-002   5.8152365708137414E-003    -1.0097530378806518E-002
  0.15617203070949318         0.22340927839855543         0.11587446003542207        1.3997557246209519E-002     3.0259010541154700E-002   5.8834370766096822E-003    -1.0107870968200865E-002
  0.15667964673825518         0.22398037692083778         0.11662224564720403        1.3955811864048991E-002     3.0417865115220381E-002   5.9504452403376651E-003    -1.0117759087288276E-002
  0.15717804426285831         0.22451696327901521         0.11734929413572212        1.3914389455575250E-002     3.0573784958315836E-002   6.0162012552268107E-003    -1.0127194256915484E-002
  0.15766688453516042         0.22504229872450909         0.11806429084690387        1.3873335415374485E-002     3.0726679593870911E-002   6.0806675092016545E-003    -1.0136190264735924E-002
  0.15814583530284199         0.22555677377330335         0.11876626328762380        1.3832689230902952E-002     3.0876413313745729E-002   6.1438053891075990E-003    -1.0144757465884032E-002
  0.15861457103522947         0.22606033903259548         0.11945469138258730        1.3792548891876175E-002     3.1022879285093376E-002   6.2055760328450608E-003    -1.0152905980822380E-002
  0.15907277314455068         0.22655277539184104         0.12012906286060812        1.3752979799492034E-002     3.1166012119769292E-002   6.2659413169105192E-003    -1.0160645599073740E-002
  0.15952013020247080         0.22703380951986923         0.12078885699491956        1.3714008801719670E-002     3.1305728055478418E-002   6.3248634869114938E-003    -1.0167986416169957E-002
  0.15995633815176266         0.22750314637218311         0.12143355068133009        1.3675709286661883E-002     3.1441874294278790E-002   6.3823063646360340E-003    -1.0174939055522797E-002
  0.16038110051296700         0.22796048300259991         0.12206262227435305        1.3638199703365893E-002     3.1574404830487353E-002   6.4382351386810463E-003    -1.0181513660402812E-002
  0.16079412858590245         0.22840551581993460         0.12267555520535194        1.3601497304800744E-002     3.1703286039730584E-002   6.4926159333552162E-003    -1.0187720116504718E-002
  0.16119514164588811         0.22883794366346022         0.12327184114686433        1.3565630981519597E-002     3.1828398237681466E-002   6.5454163031005361E-003    -1.0193569079915445E-002
  0.16158386713454567         0.22925747058681514         0.12385098129060954        1.3530670580289089E-002     3.1949662337016946E-002   6.5966050801353412E-003    -1.0199069303637261E-002
  0.16196004084505131         0.22966380944911036         0.12441248887791098        1.3496638806266528E-002     3.2066976292021730E-002   6.6461547861149731E-003    -1.0204231192301282E-002
  0.16232340710171123         0.23005668676203092         0.12495589434531953        1.3463670384662261E-002     3.2180182676781029E-002   6.6940368993692496E-003    -1.0209061668677312E-002
  0.16267371893373933         0.23043584733684602         0.12548075942310011        1.3431934178203198E-002     3.2289317908659895E-002   6.7402251753352696E-003    -1.0213569034446351E-002
  0.16301073824311899         0.23080105031777715         0.12598670995250372        1.3401402079779638E-002     3.2394423930027089E-002   6.7846965234037368E-003    -1.0217760597817453E-002
  0.16333423596643434         0.23115199463684066         0.12647349990777676        1.3372066780843822E-002     3.2495385917254122E-002   6.8274302866407725E-003    -1.0221640869938355E-002
  0.16364399223056242         0.23148310655556115         0.12693819532220280        1.3344002082391372E-002     3.2592123784969368E-002   6.8684068025271043E-003    -1.0225212306328849E-002
  0.16393979650211971         0.23178758019666254         0.12737688068621289        1.3317311462155645E-002     3.2684571837044457E-002   6.9076097937718767E-003    -1.0228475535518304E-002
  0.16422144773056285         0.23207688975501248         0.12779500792632772        1.3292091154388379E-002     3.2772756890747323E-002   6.9450254434626178E-003    -1.0231425057878678E-002
  0.16448875448484665         0.23235139164126861         0.12819212094929597        1.3268359849343242E-002     3.2856652931845830E-002   6.9806480627955837E-003    -1.0234065976149205E-002
  0.16474153508354811         0.23261080326217259         0.12856764334171694        1.3246172729094174E-002     3.2936382165534281E-002   7.0144579428619257E-003    -1.0236377130493683E-002
  0.16497961771837039         0.23285490148972904         0.12892109356171788        1.3225482965161579E-002     3.3011891580843812E-002   7.0464458543705449E-003    -1.0238333572891526E-002
  0.16520284057094670         0.23308357568416785         0.12925203733619012        1.3206345287501697E-002     3.3083149984692369E-002   7.0766071413074644E-003    -1.0239899424549104E-002
  0.16541105192287087         0.23329674815691090         0.12956001503895093        1.3188859952842902E-002     3.3150227643224998E-002   7.1049325824068879E-003    -1.0241019084372529E-002
  0.16560411025889274         0.23349441333435234         0.12984453976297075        1.3173004621001832E-002     3.3213351010768360E-002   7.1313993239506858E-003    -1.0241610634123682E-002
  0.16578188436322930         0.23367669448570871         0.13010511181499773        1.3158554509924352E-002     3.3272695566735178E-002   7.1559513550797579E-003    -1.0241561156602127E-002
  0.16594425340897093         0.23384391797827159         0.13034127774357540        1.3145195032170598E-002     3.3328316862392571E-002   7.1784668727708674E-003    -1.0240733527509840E-002
  0.16609110704061122         0.23399667437708443         0.13055277804346130        1.3132546053819336E-002     3.3380156833219300E-002   7.1987149391060171E-003    -1.0239003253060010E-002
  0.16622234544984502         0.23413576060781421         0.13073981120463515        1.3120154245804865E-002     3.3427959151977056E-002   7.2163301111402116E-003    -1.0236352364479754E-002
  0.16633787944506132         0.23426182667521950         0.13090329744343504        1.3107658032306613E-002     3.3471143439841748E-002   7.2308820375484584E-003    -1.0233012956737907E-002
  0.16643763051575383         0.23437471823940553         0.13104476310608029        1.3095060193863865E-002     3.3508901075001027E-002   7.2421062189715023E-003    -1.0229539423951483E-002
  0.16652153089562211         0.23447304794452711         0.13116554411249787        1.3082836623404981E-002     3.3540491786747180E-002   7.2501744714860150E-003    -1.0226623312096447E-002
  0.16658952363790977         0.23455468217999295         0.13126583716609228        1.3071792937917992E-002     3.3565545108692113E-002   7.2556957761605347E-003    -1.0224706896174846E-002
  0.16664156276425846         0.23461781872699533         0.13134459768279846        1.3062737851264300E-002     3.3584147431768123E-002   7.2593859406113494E-003    -1.0223771618547064E-002
  0.16667761388688346         0.23466158359928466         0.13140029500547690        1.3056231244910805E-002     3.3596659701790189E-002   7.2617504885334194E-003    -1.0223482960765610E-002
  0.16669766051641186         0.23468584279169949         0.13143167012583554        1.3052555458917408E-002     3.3603470118980565E-002   7.2630248411247912E-003    -1.0223464598913767E-002
  0.16670705401158811         0.23469717850957633         0.13144646863249937        1.3050822062155673E-002     3.3606623591534587E-002   7.2636166399711322E-003    -1.0223492221195169E-002
  0.16672710064111651         0.23472128258524538         0.13147824862106416        1.3047108941363600E-002     3.3613272053538028E-002   7.2648758988764148E-003    -1.0223629208728458E-002
  0.16676315176374151         0.23476424892348452         0.13153603120637986        1.3040411177961491E-002     3.3624946744523966E-002   7.2671626703681748E-003    -1.0224140407203047E-002
  0.16681519089009020         0.23482515587064345         0.13162062350716480        1.3030811152281586E-002     3.3641179421277305E-002   7.2706354891584855E-003    -1.0225440294472438E-002
  0.16688318363237786         0.23490237960135046         0.13173249861290615        1.3018655409478792E-002     3.3661448422008848E-002   7.2757257786073733E-003    -1.0227954078002352E-002
  0.16696708401224614         0.23499396725220800         0.13187112955689470        1.3004542723336013E-002     3.3685216627067471E-002   7.2831318099543796E-003    -1.0231836970658100E-002
  0.16706683508293865         0.23509858094310276         0.13203484965474149        1.2989324160906802E-002     3.3712593185182042E-002   7.2935349909008795E-003    -1.0236770908583723E-002
  0.16718236907815495         0.23521620500034485         0.13222165894857180        1.2973613744928003E-002     3.3743968672493463E-002   7.3072346931700866E-003    -1.0242108860176860E-002
  0.16731360748738874         0.23534785019523075         0.13243023762213141        1.2957633361218971E-002     3.3780019409346537E-002   7.3240746705928519E-003    -1.0247254566804120E-002
  0.16746046111902904         0.23549470398779071         0.13266022553127590        1.2941156195859962E-002     3.3821169636755896E-002   7.3436730227032267E-003    -1.0251896536638336E-002
  0.16762283016477067         0.23565758142063781         0.13291185749025480        1.2923847548153185E-002     3.3867617051690752E-002   7.3656626818345422E-003    -1.0255981715801945E-002
  0.16780060426910723         0.23583685230939155         0.13318553475855519        1.2905513777552238E-002     3.3919499386280770E-002   7.3897877389614459E-003    -1.0259588222733752E-002
  0.16799366260512910         0.23603257959897039         0.13348159784336294        1.2885912278265278E-002     3.3976695620150987E-002   7.4158969513824363E-003    -1.0262827815259855E-002
  0.16820187395705327         0.23624466290141671         0.13380026383789090        1.2864857128457807E-002     3.4039163909831339E-002   7.4439078152119462E-003    -1.0265801142322690E-002
  0.16842509680962958         0.23647292941274589         0.13414163583553657        1.2842223794361653E-002     3.4106760904379058E-002   7.4737756029356200E-003    -1.0268585375709884E-002
  0.16866317944445186         0.23671718064520364         0.13450573024912510        1.2817951197518804E-002     3.4179348234842373E-002   7.5054738506313071E-003    -1.0271235152064241E-002
  0.16891596004315332         0.23697721384514631         0.13489250220903826        1.2792008370683346E-002     3.4256807414272228E-002   7.5389836830366888E-003    -1.0273787222129512E-002
  0.16918326679743712         0.23725283163778743         0.13530186516424625        1.2764377180477498E-002     3.4339029181740546E-002   7.5742883388852170E-003    -1.0276265007170601E-002
  0.16946491802588026         0.23754384779072646         0.13573370674397317        1.2735049329557067E-002     3.4425914550417810E-002   7.6113706408791164E-003    -1.0278682383562047E-002
  0.16976072229743755         0.23785009371170426         0.13618790664885072        1.2704023022985702E-002     3.4517368820774316E-002   7.6502117566626358E-003    -1.0281046253274143E-002
  0.17007047856156562         0.23817142490593521         0.13666437265227249        1.2671305672317380E-002     3.4613309487959439E-002   7.6907908461360287E-003    -1.0283358556017428E-002
  0.17039397628488098         0.23850767995173339         0.13716312687790594        1.2636905308909596E-002     3.4713673280633982E-002   7.7330848649846962E-003    -1.0285617527176452E-002
  0.17073099559426064         0.23885424782153641         0.13768164987408410        1.2600780291188832E-002     3.4818443396595712E-002   7.7770687146709039E-003    -1.0287818716094523E-002
  0.17108130742628874         0.23919974543515987         0.13821304164483927        1.2562697209516683E-002     3.4927337998163603E-002   7.8227153446282609E-003    -1.0289955632843684E-002
  0.17144467368294866         0.23955764037552513         0.13876542552466595        1.2522833428418777E-002     3.5040280117166513E-002   7.8699959826031805E-003    -1.0292020285890876E-002
  0.17182084739345430         0.23992790612660725         0.13933827500974771        1.2481350357676231E-002     3.5157050391958530E-002   7.9188805423541370E-003    -1.0294003507874783E-002
  0.17220957288211186         0.24031044769408300         0.13993128630930163        1.2438468633945345E-002     3.5277818755870757E-002   7.9693378848357255E-003    -1.0295894059705640E-002
  0.17261058594209752         0.24070508843207916         0.14054417783570672        1.2393994413022719E-002     3.5402475717036280E-002   8.0213380499720432E-003    -1.0297679743536972E-002
  0.17302361401503297         0.24111184194804974         0.14117677559036085        1.2347797869573632E-002     3.5530989403515907E-002   8.0748505744907134E-003    -1.0299348595630729E-002
  0.17344837637623731         0.24153088250386873         0.14182900585135036        1.2299904629598950E-002     3.5663188485264896E-002   8.1298398859670183E-003    -1.0300899276581574E-002
  0.17388458432552917         0.24196141643201713         0.14250027034645651        1.2250346809458718E-002     3.5798967032334324E-002   8.1862403318262653E-003    -1.0302305451196987E-002
  0.17433194138344929         0.24240317903129399         0.14319026504125770        1.2199142132238418E-002     3.5938228357078418E-002   8.2440146719386098E-003    -1.0303562112151936E-002
  0.17479014349277050         0.24285590726029127         0.14389866405509361        1.2146302892186971E-002     3.6080875825711775E-002   8.3031234987345111E-003    -1.0304658326838563E-002
  0.17525887922515798         0.24331934014141804         0.14462513097268981        1.2091838940623913E-002     3.6226805795283520E-002   8.3635270767346281E-003    -1.0305583812456260E-002
  0.17573782999283954         0.24379322069176559         0.14536932249178963        1.2035772982179317E-002     3.6375921262890708E-002   8.4251824056086506E-003    -1.0306326968333439E-002
  0.17622667026514166         0.24427730232835282         0.14613089355769340        1.1978117224945607E-002     3.6528115858307432E-002   8.4880458138868846E-003    -1.0306876940511165E-002
  0.17672506778974478         0.24477136502672681         0.14690951145227144        1.1918887918063045E-002     3.6683289243602715E-002   8.5520726532193128E-003    -1.0307223065700777E-002
  0.17723268381850679         0.24527525200556743         0.14770491669133595        1.1858101851464645E-002     3.6841333496300747E-002   8.6172171444774126E-003    -1.0307354912766490E-002
  0.17774917333770165         0.24578878197878126         0.14851722328264311        1.1795774745749707E-002     3.7002139984915208E-002   8.6834330053536662E-003    -1.0307262712486267E-002
  0.17827418530251665         0.24629126726753856         0.14933205592363211        1.1731929737937234E-002     3.7165600528565546E-002   8.7506729885658899E-003    -1.0306936882976627E-002
  0.17880736287564858         0.24679212657535651         0.15015608421034254        1.1666586600685917E-002     3.7331603837675434E-002   8.8188892642134392E-003    -1.0306368531850253E-002
  0.17934834366983721         0.24729967360710145         0.15099448233921431        1.1599759298063429E-002     3.7500031122758959E-002   8.8880335446654829E-003    -1.0305549221590193E-002
  0.17989675999417065         0.24781391371122624         0.15184670691298482        1.1531486362710786E-002     3.7670775037357628E-002   8.9580572718493089E-003    -1.0304471167590656E-002
  0.18045223910399566         0.24833465443451969         0.15271232171711491        1.1461786873971411E-002     3.7843712572020127E-002   9.0289116926522209E-003    -1.0303126963491597E-002
  0.18101440345426267         0.24886162797753519         0.15359087183587020        1.1390675450237767E-002     3.8018723646933691E-002   9.1005499604879976E-003    -1.0301509634741824E-002
  0.18158287095613368         0.24939453882787560         0.15448186640936493        1.1318182809571434E-002     3.8195624911159763E-002   9.1729280149165926E-003    -1.0299606776637927E-002
  0.18215725523667836         0.24993385673191146         0.15538524471315940        1.1244635834512962E-002     3.8374529431128200E-002   9.2460136694702613E-003    -1.0297424877664161E-002
  0.18273716590148192         0.25047906710945483         0.15630039847587057        1.1169616123774290E-002     3.8555062925316533E-002   9.3197261287391864E-003    -1.0294951522640461E-002
  0.18332220879998634         0.25102941121773925         0.15722659445084930        1.1093210162736344E-002     3.8737297150886155E-002   9.3939926964294075E-003    -1.0292178716672661E-002
  0.18391198629338451         0.25158459858741028         0.15816335369368129        1.1015587336803349E-002     3.8920939313440560E-002   9.4687661207332185E-003    -1.0289108709525567E-002
  0.18450609752488520         0.25214441493476114         0.15911025125495631        1.0936784710660459E-002     3.9105934455522920E-002   9.5439965247193122E-003    -1.0285739967556259E-002
  0.18510413869216530         0.25270866729417341         0.16006723705641290        1.0856847985952892E-002     3.9292151580997588E-002   9.6196323818689040E-003    -1.0282071057480652E-002
  0.18570570332182407         0.25325499567432230         0.16101603023258587        1.0775808626738950E-002     3.9479470839709083E-002   9.6956215101921331E-003    -1.0278101332433282E-002
  0.18631038254565274         0.25379321774381780         0.16196476894604939        1.0693705280127218E-002     3.9667758146781557E-002   9.7719115230961405E-003    -1.0273830809544218E-002
  0.18691776537853189         0.25433306756273905         0.16292074134043646        1.0610620348557809E-002     3.9856908441264230E-002   9.8484497940996320E-003    -1.0269260190683928E-002
  0.18752743899776753         0.25487453566512486         0.16388330006876589        1.0526578588801482E-002     4.0046778097175509E-002   9.9251836585988878E-003    -1.0264391072173402E-002
  0.18813898902367637         0.25541740140143532         0.16485188283226598        1.0441612728079530E-002     4.0237252551067290E-002   1.0002060702925551E-002    -1.0259225839526168E-002
  0.18875199980122911         0.25596137913105155         0.16582590701870059        1.0355781203143538E-002     4.0428196331528020E-002   1.0079028828155524E-002    -1.0253767547106760E-002
  0.18936605468256054         0.25650616025583373         0.16680477315552289        1.0269139476644866E-002     4.0619480404284217E-002   1.0156036549016676E-002    -1.0248020051626705E-002
  0.18998073631015469         0.25705142634566025         0.16778786788876648        1.0181739807922023E-002     4.0810972570067265E-002   1.0233034178890651E-002    -1.0241987753871765E-002
  0.19059562690051193         0.25759685991181858         0.16877455579292211        1.0093648748023896E-002     4.1002549367562272E-002   1.0309976255555950E-002    -1.0235671355580227E-002
  0.19121030852810608         0.25814278276653674         0.16976457257618005        1.0004923826847430E-002     4.1194076597261535E-002   1.0386831366541130E-002    -1.0229082601536588E-002
  0.19182436340943751         0.25868921846087012         0.17075751040195003        9.9156240052280520E-003     4.1385429019772248E-002   1.0463535004684412E-002    -1.0222230697031681E-002
  0.19243737418699025         0.25923515419060811         0.17175255817922122        9.8258134487828261E-003     4.1576476476432547E-002   1.0539993914961146E-002    -1.0215110196102047E-002
  0.19304892421289910         0.25976742113521356         0.17273709851966143        9.7355554419327819E-003     4.1767089185118102E-002   1.0616163444012696E-002    -1.0207736839218252E-002
  0.19365859783213474         0.26027949676099799         0.17370486264484131        9.6449178491581355E-003     4.1957139611167808E-002   1.0691996007437084E-002    -1.0200120614617527E-002
  0.19426598066501388         0.26078864824345971         0.17467210039994438        9.5539706517970349E-003     4.2146500477288004E-002   1.0767442483064122E-002    -1.0192271234505451E-002
  0.19487065988884256         0.26129492893084516         0.17563802946553009        9.4627785556198260E-003     4.2335040583136668E-002   1.0842453977091136E-002    -1.0184199148020434E-002
  0.19547222451850133         0.26179814682419500         0.17660200540009069        9.3714182052636527E-003     4.2522646737989431E-002   1.0916981475131281E-002    -1.0175915144291635E-002
  0.19607026568578143         0.26229803993961320         0.17756336774749906        9.2799207474273393E-003     4.2709148100720129E-002   1.0990976428807746E-002    -1.0167430618673427E-002
  0.19666437691728211         0.26279432485728604         0.17852144334672004        9.1884221712356315E-003     4.2894481195606571E-002   1.1064390770407585E-002    -1.0158757504006674E-002
  0.19725415441068028         0.26328671147848465         0.17947555143880664        9.0969907214950158E-003     4.3078466589641248E-002   1.1137177035468581E-002    -1.0149908266048059E-002
  0.19783919730918470         0.26377491011931986         0.18042500741022915        9.0056788766571874E-003     4.3261013227041380E-002   1.1209288483661397E-002    -1.0140895875371215E-002
  0.19841910797398826         0.26425863733256022         0.18136912690077547        8.9145675803582528E-003     4.3441993047040293E-002   1.1280679278788747E-002    -1.0131733790340925E-002
  0.19899349225453294         0.26473762440399340         0.18230723371706187        8.8237099664799229E-003     4.3621257849036990E-002   1.1351304796026772E-002    -1.0122435804602562E-002
  0.19956195975640395         0.26521163457939417         0.18323868750062058        8.7332194943419567E-003     4.3798722831020966E-002   1.1421122928858645E-002    -1.0113015692544806E-002
  0.20012412410667096         0.26568043126787466         0.18416301963654277        8.6431820965557765E-003     4.3974244712149661E-002   1.1490095625020715E-002    -1.0103481740392554E-002
  0.20067960321649597         0.26613098630807519         0.18506489879213628        8.5536358630280834E-003     4.4147688218746643E-002   1.1558207695251153E-002    -1.0093864012729430E-002
  0.20122801954082942         0.26656329445222104         0.18594444774149232        8.4647007160996574E-003     4.4318982873989402E-002   1.1625379457403492E-002    -1.0084167324407145E-002
  0.20176900033501804         0.26698891805967240         0.18681456944705166        8.3764584194669575E-003     4.4487974484208978E-002   1.1691542606522800E-002    -1.0074403965079394E-002
  0.20230217790814997         0.26740781751661663         0.18767453535539208        8.2889497699996789E-003     4.4654545976569052E-002   1.1756657508961762E-002    -1.0064604822572057E-002
  0.20282718987296497         0.26781977397049994         0.18852368361235389        8.2022734953115795E-003     4.4818606066843313E-002   1.1820714676755089E-002    -1.0054795330055830E-002
  0.20334367939215983         0.26822459687142780         0.18936129530617238        8.1165248037459725E-003     4.4980014861036192E-002   1.1883673841016240E-002    -1.0044949705481475E-002
  0.20385129542092184         0.26862209129110326         0.19018673698262994        8.0317879234294565E-003     4.5138679167556962E-002   1.1945469413681312E-002    -1.0035094896333096E-002
  0.20434969294552496         0.26901201757366311         0.19099935897695935        7.9481447247215509E-003     4.5294490226065985E-002   1.2006067224537627E-002    -1.0025257067067042E-002
  0.20483853321782708         0.26939414355368480         0.19179850424062606        7.8656717998614595E-003     4.5447338605432104E-002   1.2065432872862360E-002    -1.0015453905844527E-002
  0.20531748398550864         0.26976824337675159         0.19258352083448194        7.7844498087201799E-003     4.5597124097850092E-002   1.2123531263801099E-002    -1.0005702081437281E-002
  0.20578621971789612         0.27013409725450072         0.19335376432937146        7.7045575342583258E-003     4.5743738557445381E-002   1.2180327663754452E-002    -9.9960180998191032E-003
  0.20624442182721733         0.27049149270274520         0.19410859987644943        7.6260758008605198E-003     4.5887084804035166E-002   1.2235788036710112E-002    -9.9864183888247714E-003
  0.20669177888513746         0.27084022690524134         0.19484740556029168        7.5490850475851620E-003     4.6027062395948795E-002   1.2289879180816282E-002    -9.9769192888846288E-003
  0.20712798683442932         0.27118011099016276         0.19556958036703814        7.4736627297479763E-003     4.6163573671105289E-002   1.2342568799109055E-002    -9.9675370147155103E-003
  0.20755274919563366         0.27151097314877698         0.19627457110981211        7.3998870629186433E-003     4.6296527616871426E-002   1.2393825576073936E-002    -9.9582876309478180E-003
  0.20796577726856910         0.27183258750397010         0.19696194410665988        7.3278317853582853E-003     4.6425824871988916E-002   1.2443619353863872E-002    -9.9491872274876415E-003
  0.20836679032855476         0.27213143606314394         0.19761336215381048        7.2575767513485268E-003     4.6551387641552228E-002   1.2491920266286663E-002    -9.9402510385012792E-003
  0.20875551581721233         0.27241670123446926         0.19824103356551404        7.1891941000146245E-003     4.6673116746702992E-002   1.2538701065771797E-002    -9.9314949147315448E-003
  0.20913168952771796         0.27269226132709767         0.19884963440900677        7.1227560064061474E-003     4.6790928795781277E-002   1.2583934879340182E-002    -9.9229335559140684E-003
  0.20949505578437788         0.27295805600798606         0.19943860326730090        7.0583473678150557E-003     4.6904774029917586E-002   1.2627597034551671E-002    -9.9145806288777061E-003
  0.20984536761640599         0.27321398573343014         0.20000741859761112        6.9960129326209972E-003     4.7014497989992229E-002   1.2669663540256129E-002    -9.9064457133291161E-003
  0.21018238692578564         0.27346069583968063         0.20055612857937508        6.9358394232347242E-003     4.7120121666359253E-002   1.2710137326442390E-002    -9.8985633300584588E-003
  0.21050588464910100         0.27369743541898295         0.20108381467709777        6.8778878128431115E-003     4.7221495721099481E-002   1.2748957890324215E-002    -9.8909286034410664E-003
  0.21081564091322907         0.27392392800539006         0.20158992177391932        6.8222199905485018E-003     4.7318587093606430E-002   1.2786096082106145E-002    -9.8835557239494061E-003
  0.21111144518478636         0.27414004293103600         0.20207400235017506        6.7688939221745292E-003     4.7411313886976031E-002   1.2821532221385434E-002    -9.8764599871964676E-003
  0.21139309641322951         0.27434565803934347         0.20253562314785695        6.7179687023712423E-003     4.7499617185213706E-002   1.2855247181635374E-002    -9.8696545925705068E-003
  0.21166040316751331         0.27454065821054774         0.20297436868210739        6.6695014112486961E-003     4.7583433425690963E-002   1.2887222365674827E-002    -9.8631517689708893E-003
  0.21191318376621476         0.27472493460483322         0.20338984233612969        6.6235471706800261E-003     4.7662704713591443E-002   1.2917439895335336E-002    -9.8569630469595160E-003
  0.21215126640103704         0.27489838444532855         0.20378166703295147        6.5801582480479598E-003     4.7737376605286166E-002   1.2945882834438878E-002    -9.8510993985823150E-003
  0.21237448925361335         0.27506091098152935         0.20414948582374520        6.5393828795896058E-003     4.7807395118737821E-002   1.2972535134473454E-002    -9.8455711570258446E-003
  0.21258270060553752         0.27521242350995367         0.20449296244063722        6.5012659846969897E-003     4.7872707802609299E-002   1.2997381797760769E-002    -9.8403881067490179E-003
  0.21277575894155940         0.27535283741318051         0.20481178181970813        6.4658521322092100E-003     4.7933277911970017E-002   1.3020408873188630E-002    -9.8355594520387630E-003
  0.21295353304589595         0.27548207420449561         0.20510565059409708        6.4331812669442684E-003     4.7989064810763114E-002   1.3041603094350464E-002    -9.8310935021682089E-003
  0.21311590209163758         0.27560006157627748         0.20537429755718054        6.4032846357298043E-003     4.8039993817248862E-002   1.3060952829940783E-002    -9.8269983668654252E-003
  0.21326275572327788         0.27570673345167862         0.20561747409877429        6.3762038789953318E-003     4.8086078645520856E-002   1.3078447047439594E-002    -9.8232811714816966E-003
  0.21339399413251167         0.27580203003841008         0.20583495461740450        6.3519689316792055E-003     4.8127263835735040E-002   1.3094075885683717E-002    -9.8199484730514836E-003
  0.21350952812772797         0.27588589787948770         0.20602653691276357        6.3306089341113383E-003     4.8163521381803659E-002   1.3107830504615586E-002    -9.8170061349940121E-003
  0.21360927919842049         0.27595828988948468         0.20619204255679191        6.3121487653187563E-003     4.8194826974936815E-002   1.3119703125999908E-002    -9.8144593553298604E-003
  0.21369317957828876         0.27601916537135107         0.20633131723022274        6.2966121160000152E-003     4.8221181840811929E-002   1.3129687012872690E-002    -9.8123126471602352E-003
  0.21376117232057643         0.27606849003866984         0.20644423102186935        6.2840102200615866E-003     4.8242522991734912E-002   1.3137776487233473E-002    -9.8105698335853031E-003
  0.21381321144692511         0.27610623612091656         0.20653067879206224        6.2743598423626173E-003     4.8258857754683394E-002   1.3143966982798558E-002    -9.8092340470012866E-003
  0.21384926256955011         0.27613238285646380         0.20659058129726623        6.2676715620942694E-003     4.8270174552496201E-002   1.3148255114235445E-002    -9.8083076856392126E-003
  0.21386930919907851         0.27614692112923755         0.20662389576145726        6.2639514615803610E-003     4.8276467592388912E-002   1.3150639415159066E-002    -9.8077922286279907E-003
  0.21388719740250159         0.27615989351578896         0.20665362627236994        6.2606312896433952E-003     4.8282083185358649E-002   1.3152766898811848E-002    -9.8073320635200072E-003
  0.21394349678510030         0.27620071805780144         0.20674721548441471        6.2501778955918671E-003     4.8299757865217244E-002   1.3159462081208093E-002    -9.8058825030749516E-003
  0.21404472595122262         0.27627411012039382         0.20691556505447031        6.2313671247053240E-003     4.8331540686542135E-002   1.3171497991558652E-002    -9.8032712658626120E-003
  0.21419080850107650         0.27637999341216957         0.20715867086832640        6.2041865563355267E-003     4.8377411791697453E-002   1.3188861339657167E-002    -9.7994920847826981E-003
  0.21438160445803967         0.27651823723513080         0.20747647893325424        6.1686230534082065E-003     4.8437329151978424E-002   1.3211529377305978E-002    -9.7945369926845244E-003
  0.21461692805741783         0.27668867064246527         0.20786891606662988        6.1246616774217819E-003     4.8511240213143028E-002   1.3239472171221053E-002    -9.7883960188788650E-003
  0.21489654958788490         0.27689108704232118         0.20833589649035444        6.0722857455499726E-003     4.8599076032001941E-002   1.3272653051766128E-002    -9.7810571953775502E-003
  0.21522019592537167         0.27712524886559214         0.20887733723564017        6.0114773394364523E-003     4.8700757854408590E-002   1.3311028687978031E-002    -9.7725065464242585E-003
  0.21558755088219467         0.27739086112826372         0.20949320396321752        5.9422132649631018E-003     4.8816185363431873E-002   1.3354549162831450E-002    -9.7627282105206218E-003
  0.21599825554336663         0.27767906767424666         0.21017003263682094        5.8644713165025772E-003     4.8945260439988786E-002   1.3403158071209620E-002    -9.7517045976210429E-003
  0.21645190862793592         0.27798861897763805         0.21090658363121131        5.7782287662566864E-003     4.9087861826669812E-002   1.3456792703854852E-002    -9.7394165938470417E-003
  0.21694806688572685         0.27832631866406243         0.21171411996130551        5.6834581909068690E-003     4.9243853491847400E-002   1.3515384217496401E-002    -9.7258437312143352E-003
  0.21748624553265922         0.27869176852544408         0.21259233573444233        5.5801456434589961E-003     4.9413114282204719E-002   1.3578858036475308E-002    -9.7109643847493911E-003
  0.21806591872556816         0.27908448346332904         0.21354095478533339        5.4682461684547046E-003     4.9595457108343621E-002   1.3647134470528156E-002    -9.6947554823706740E-003
  0.21868652007662184         0.27950391609554603         0.21455967114568883        5.3477228856874393E-003     4.9790738863822917E-002   1.3720133268759094E-002    -9.6771971255721935E-003
  0.21934744320708799         0.27994947523025271         0.21564812494231109        5.2185678612266806E-003     4.9998777850072638E-002   1.3797754492670102E-002    -9.6582521413935488E-003
  0.22004804234003103         0.28042172229163737         0.21680677715965455        5.0807527732138688E-003     5.0219375753763514E-002   1.3879970258584506E-002    -9.6379183843660066E-003
  0.22078763293142317         0.28091992865123006         0.21803517940143294        4.9342492692124179E-003     5.0452340794548703E-002   1.3966634192345534E-002    -9.6161593692918965E-003
  0.22156549233908651         0.28144256224758457         0.21933232631868119        4.7790346536448203E-003     5.0697456834941111E-002   1.4057586251504169E-002    -9.5929426541292578E-003
  0.22238086052883124         0.28198893771433825         0.22069780671952527        4.6150858977527243E-003     5.0954501819056107E-002   1.4152718740214419E-002    -9.5682521189034749E-003
  0.22323294081711081         0.28255841172525331         0.22213136749828927        4.4423916034477262E-003     5.1223245003114912E-002   1.4251915261970713E-002    -9.5420664343988364E-003
  0.22412090064947499         0.28312969065606108         0.22359493134174652        4.2609489011686541E-003     5.1503457693739298E-002   1.4355053351068063E-002    -9.5143647361317467E-003
  0.22504387241406415         0.28371006915105562         0.22510367509000928        4.0706591240794454E-003     5.1794838297155026E-002   1.4462005854380469E-002    -9.4851273983281581E-003
  0.22600095428935243         0.28430886960581192         0.22667558411850636        3.8715435197546333E-003     5.2097166487202737E-002   1.4572641700908461E-002    -9.4543363920229703E-003
  0.22699121112531320         0.28492538828061864         0.22830999595099261        3.6636536767361838E-003     5.2410134327089193E-002   1.4686826877383277E-002    -9.4219756402031986E-003
  0.22801367535714667         0.28555878191511785         0.23000620722445292        3.4469548121313920E-003     5.2733453395508029E-002   1.4804426378825286E-002    -9.3880312294331511E-003
  0.22906734795067793         0.28620816603264615         0.23176342719400117        3.2215432640432806E-003     5.3066874187976863E-002   1.4925314412939185E-002    -9.3524856070280500E-003
  0.23015119937850184         0.28687460965283595         0.23358227958983016        2.9874002717084069E-003     5.3410053449871951E-002   1.5049430247587085E-002    -9.3153421362716197E-003
  0.23126417062592156         0.28755719661717416         0.23546213020032516        2.7444653421821869E-003     5.3762683424849203E-002   1.5176567262504999E-002    -9.2765838177635979E-003
  0.23240517422569795         0.28822008327963328         0.23732755003098580        2.4929367947563452E-003     5.4124505467284180E-002   1.5306485669898326E-002    -9.2361968254234175E-003
  0.23357309532059908         0.28889262563585361         0.23924606583196217        2.2326971910271720E-003     5.4495091635670158E-002   1.5439045082488834E-002    -9.1941892806453457E-003
  0.23476679275271162         0.28957493010304025         0.24121842388568851        1.9637467623834087E-003     5.4874173357561555E-002   1.5574094228685512E-002    -9.1505647746482691E-003
  0.23598510017844990         0.29026608207188498         0.24324356020675053        1.6862716226344471E-003     5.5261361844642767E-002   1.5711478385680731E-002    -9.1053298589695766E-003
  0.23722682720817359         0.29096514319107158         0.24532034672373446        1.4002932437354593E-003     5.5656305952591398E-002   1.5851042352156890E-002    -9.0584946941818963E-003
  0.23849076056929983         0.29167121595377787         0.24744770769616148        1.1059158175529132E-003     5.6058656934101794E-002   1.5992636710759671E-002    -9.0100716989118031E-003
  0.23977566529177405         0.29236570668755013         0.24957553744032188        8.0324060216731274E-004     5.6468033859430028E-002   1.6136154666513365E-002    -8.9600746709139565E-003
  0.24108028591474095         0.29305396468481060         0.25171481694447428        4.9234611646672977E-004     5.6884062885873894E-002   1.6281547800173428E-002    -8.9085441877441440E-003
  0.24240334771323652         0.29374495425303715         0.25389818748369053        1.7335460915969547E-004     5.7306357017199869E-002   1.6428413376307585E-002    -8.8554676826668628E-003
  0.24374355794370278         0.29443775772283776         0.25612419706164263       -1.5360862936227015E-004     5.7734518314374629E-002   1.6576613345488343E-002    -8.8008903085107937E-003
  0.24509960710710821         0.29513144861257201         0.25839133333910413       -4.8839345699426551E-004     5.8168148978216441E-002   1.6725992144000848E-002    -8.7448462572845068E-003
  0.24647017022843934         0.29582516446170787         0.26069814495665211       -8.3081915573014753E-004     5.8606846178791118E-002   1.6876391719362956E-002    -8.6873730223310554E-003
  0.24785390815131411         0.29649615663829421         0.26296850997304722       -1.1807184862145936E-003     5.9050195669779690E-002   1.7027656638903391E-002    -8.6285122467400516E-003
  0.24924946884645133         0.29715830853656988         0.26525306951743693       -1.5379036973161009E-003     5.9497783459927692E-002   1.7179650385952067E-002    -8.5683027328669111E-003
  0.25065548873271792         0.29781998980291635         0.26757262434191720       -1.9021319571918549E-003     5.9949213502540517E-002   1.7332380925711099E-002    -8.5068134815409740E-003
  0.25207059400946363         0.29847876704173976         0.26992406474414421       -2.2734005683514025E-003     6.0403955880862677E-002   1.7485530351384601E-002    -8.4440727326875464E-003
  0.25349340199884079         0.29913222743847179         0.27230425285460813       -2.6512656800339041E-003     6.0861693247672079E-002   1.7638852930288523E-002    -8.3801339952845871E-003
  0.25492252249679781         0.29977208710946512         0.27467763048306393       -3.0353480579811826E-003     6.1321914071240873E-002   1.7792208374869972E-002    -8.3150646760834605E-003
  0.25635655913142669         0.30039030409547796         0.27701065873993097       -3.4255748748023701E-003     6.1784219136750258E-002   1.7945447693751518E-002    -8.2489294577447296E-003
  0.25779411072733682         0.30099995099457705         0.27936463620182717       -3.8216091918718831E-003     6.2248145926965655E-002   1.8098425104380825E-002    -8.1817965426461935E-003
  0.25923377267472208         0.30160035845222627         0.28173739975209078       -4.2231259705311219E-003     6.2713246258984182E-002   1.8251011644584245E-002    -8.1137325198831454E-003
  0.26067413830178393         0.30219386685252880         0.28412936420819590       -4.6298111988113261E-003     6.3179063811013306E-002   1.8403219173454444E-002    -8.0448271346716775E-003
  0.26211380024916919         0.30277856911817869         0.28653204223637896       -5.0413172266113304E-003     6.3645146665122124E-002   1.8554818572324237E-002    -7.9751443901579060E-003
  0.26355135184507933         0.30333803996103603         0.28885529314485742       -5.4572682083852408E-003     6.4111034865337799E-002   1.8705512242013625E-002    -7.9047504364626077E-003
  0.26498538847970821         0.30388543983513450         0.29118747590831134       -5.8772685236698624E-003     6.4576281944767111E-002   1.8855177841468382E-002    -7.8337374950665888E-003
  0.26641450897766522         0.30442027952893846         0.29352624209584066       -6.3009755286420888E-003     6.5040399431961132E-002   1.9003684100076572E-002    -7.7621921528235474E-003
  0.26783731696704238         0.30494208644345555         0.29586919417284940       -6.7279670944657421E-003     6.5502945084131875E-002   1.9150901949920640E-002    -7.6902031191903482E-003
  0.26925242224378809         0.30545042952707357         0.29821387840149594       -7.1577608282669680E-003     6.5963435948427032E-002   1.9296715718884444E-002    -7.6178582011465559E-003
  0.27065844213005469         0.30593990655358450         0.30048388523356684       -7.5898646888914734E-003     6.6421442576567902E-002   1.9441126786806186E-002    -7.5452595417182210E-003
  0.27205400282519188         0.30641674255970930         0.30273526823442531       -8.0238063705574819E-003     6.6876485857345583E-002   1.9584038208549398E-002    -7.4725034566899733E-003
  0.27343774074806670         0.30687896444547413         0.30498069439325703       -8.4591465003719113E-003     6.7328116863746276E-002   1.9725096617767682E-002    -7.3996588620115480E-003
  0.27480830386939781         0.30732627307556748         0.30721763436533839       -8.8953677232977840E-003     6.7775869430749605E-002   1.9864202960951406E-002    -7.3268344615712586E-003
  0.27616435303280323         0.30775846447443234         0.30944354374508309       -9.3319403874885798E-003     6.8219290845304842E-002   2.0001247899555631E-002    -7.2541299167860071E-003
  0.27750456326326950         0.30817403575150970         0.31161728110091508       -9.7683130977306298E-003     6.8657930627863156E-002   2.0136123211269612E-002    -7.1816453699466510E-003
  0.27882762506176506         0.30857243429925130         0.31372639231738136       -1.0203943088649414E-002     6.9091333613003181E-002   2.0268726001525274E-002    -7.1094819109763880E-003
  0.28013224568473194         0.30895525033567051         0.31581700714971267       -1.0638254126751220E-002     6.9519063175325399E-002   2.0398972321044734E-002    -7.0377348033987862E-003
  0.28141715040720622         0.30932687076381948         0.31789090843941381       -1.1070619440425589E-002     6.9940703764877737E-002   2.0527009544357905E-002    -6.9665364232606606E-003
  0.28268108376833245         0.30968393836968322         0.31994235449843644       -1.1500583481623972E-002     7.0355742765909168E-002   2.0652475540127363E-002    -6.8959507797248000E-003
  0.28392281079805615         0.31002552338597084         0.32196789038748952       -1.1927584073169489E-002     7.0763785564467246E-002   2.0775225870974301E-002    -6.8260827894653679E-003
  0.28514111822379440         0.31035282141108972         0.32390311927201443       -1.2350725602877671E-002     7.1164463299591793E-002   2.0895178588278523E-002    -6.7570376305541710E-003
  0.28633481565590690         0.31066508359957778         0.32579277899236925       -1.2769405600944722E-002     7.1557300556528480E-002   2.1012249522938342E-002    -6.6889167461995054E-003
  0.28750273675080806         0.31096218393593794         0.32765000402211408       -1.3183157031253917E-002     7.1941930975766427E-002   2.1126356742356120E-002    -6.6218206066223839E-003
  0.28864374035058443         0.31124432735779356         0.32947241768609370       -1.3591305396000036E-002     7.2317934473722242E-002   2.1237422271833409E-002    -6.5558487978737970E-003
  0.28975671159800420         0.31151175541115039         0.33125765413414787       -1.3993197744700397E-002     7.2684922669559018E-002   2.1345376213167087E-002    -6.4910982449061308E-003
  0.29084056302582806         0.31176581215226346         0.33300443765382814       -1.4388184962292619E-002     7.3042511445058231E-002   2.1450221018243877E-002    -6.4276695705873989E-003
  0.29189423561935934         0.31201198931917989         0.33467481373390817       -1.4775616710699727E-002     7.3390333438896921E-002   2.1552015347206160E-002    -6.3656761169339883E-003
  0.29291669985119284         0.31224608365509221         0.33627644410145535       -1.5154830518398610E-002     7.3728046713860046E-002   2.1650434971276160E-002    -6.3051762706909861E-003
  0.29390695668715361         0.31246653267865709         0.33783335338645248       -1.5525285567279778E-002     7.4055200667392934E-002   2.1745428303171874E-002    -6.2462719837238084E-003
  0.29486403856244187         0.31267367464298024         0.33934345164386837       -1.5886279506775416E-002     7.4371613418911603E-002   2.1836938569157589E-002    -6.1890540221031494E-003
  0.29578701032703103         0.31286788498252738         0.34080470588099121       -1.6237053022287687E-002     7.4676824932385838E-002   2.1924909708792496E-002    -6.1336101997016357E-003
  0.29667497015939520         0.31304955589457895         0.34221513798125935       -1.6577116591812810E-002     7.4970591069388900E-002   2.2009287880376191E-002    -6.0800257251085645E-003
  0.29752705044767480         0.31321909020077415         0.34357282089892982       -1.6905852181433284E-002     7.5252566356595385E-002   2.2090021958415793E-002    -6.0283831527443814E-003
  0.29834241863741950         0.31337789590123222         0.34486744451612755       -1.7222688256808671E-002     7.5522394258538572E-002   2.2167063739715831E-002    -5.9787622738683962E-003
  0.29912027804508284         0.31352978863121395         0.34606829228494951       -1.7526728712934286E-002     7.5780211597966551E-002   2.2240368008530659E-002    -5.9312399389463933E-003
  0.29985986863647496         0.31367056889776140         0.34721304736803527       -1.7817535552706307E-002     7.6025027946348245E-002   2.2309893859289415E-002    -5.8858898599171705E-003
  0.30056046776941803         0.31380061920217506         0.34830011039876524       -1.8095034438793428E-002     7.6257220938076520E-002   2.2375606446307088E-002    -5.8427787218037121E-003
  0.30122139089988420         0.31392230105338248         0.34933010088110023       -1.8358248864988408E-002     7.6476244807280519E-002   2.2437593639638598E-002    -5.8019931604727740E-003
  0.30184199225093788         0.31403490104938747         0.35030040875133883       -1.8606715733681514E-002     7.6681947087184010E-002   2.2495729344693294E-002    -5.7635820772579177E-003
  0.30242166544384680         0.31413779360919780         0.35120860919100155       -1.8839960536406991E-002     7.6874112048892773E-002   2.2549912717859208E-002    -5.7275986440891331E-003
  0.30295984409077914         0.31423133157895744         0.35205342461717537       -1.9057524748865975E-002     7.7052556008886358E-002   2.2600117667048940E-002    -5.6941026691507248E-003
  0.30345600234857006         0.31431586130204525         0.35283366269973865       -1.9258968892095024E-002     7.7217083812891635E-002   2.2646318606659180E-002    -5.6631473575259605E-003
  0.30390965543313941         0.31439171258271448         0.35354821963467981       -1.9443890655350807E-002     7.7367539724181977E-002   2.2688491470866726E-002    -5.6347815864520459E-003
  0.30432036009431135         0.31445919499371328         0.35419608106672318       -1.9611910908100230E-002     7.7503765705853545E-002   2.2726614176761042E-002    -5.6090500998543374E-003
  0.30468771505113434         0.31451859719394604         0.35477632324302771       -1.9762688320152183E-002     7.7625619429754392E-002   2.2760666945518433E-002    -5.5859935411208504E-003
  0.30501136138862112         0.31457086931562572         0.35528397100202669       -1.9895914635400747E-002     7.7732984723825338E-002   2.2790631447661636E-002    -5.5656481707488919E-003
  0.30529098291908818         0.31461745465081153         0.35571096037150696       -2.0011311942546517E-002     7.7825754881486436E-002   2.2816493110545552E-002    -5.5480463545927623E-003
  0.30552630651846635         0.31465626314565209         0.35607060848232558       -2.0108634988480048E-002     7.7903817771511619E-002   2.2838237888599573E-002    -5.5332157687754627E-003
  0.30571710247542955         0.31468745972554135         0.35636240940615987       -2.0187688904655443E-002     7.7967135493943213E-002   2.2855854869893028E-002    -5.5211799438022657E-003
  0.30586318502528342         0.31471118163841832         0.35658595054048053       -2.0248297523673797E-002     7.8015604440437480E-002   2.2869335226834084E-002    -5.5119578961121459E-003
  0.30596441419140574         0.31472753627189115         0.35674091856534301       -2.0290339841944671E-002     7.8049192018427027E-002   2.2878672455581332E-002    -5.5055639702744057E-003
  0.30602071357400440         0.31473660228829714         0.35682712762177482       -2.0313737386752712E-002     7.8067872336511981E-002   2.2883863991680548E-002    -5.5020067402000526E-003
  0.30606706664256755         0.31474405063894484         0.35689811827352247       -2.0333009642916691E-002     7.8083252734946082E-002   2.2888137579687405E-002    -5.4990773190140268E-003
  0.30620860683659645         0.31476670482478197         0.35711495683910954       -2.0391904503608713E-002     7.8130218732675574E-002   2.2901182841985925E-002    -5.4901286862756313E-003
  0.30646314752554760         0.31480710527956879         0.35750516413700145       -2.0497995300640767E-002     7.8214684354203465E-002   2.2924627190760223E-002    -5.4740221420861643E-003
  0.30683057228540833         0.31486465133151803         0.35806899195202396       -2.0651536216556035E-002     7.8336613789509943E-002   2.2958433120250546E-002    -5.4507410985909343E-003
  0.30731063831956740         0.31493846464523101         0.35880668668013693       -2.0852865279262875E-002     7.8495935217511664E-002   2.3002539374864427E-002    -5.4202659552260966E-003
  0.30790302099560951         0.31502739574810834         0.35971855572713130       -2.1102418148838592E-002     7.8692549490266883E-002   2.3056865451347573E-002    -5.3825719601255945E-003
  0.30860731823821630         0.31513002443805721         0.36080497072063672       -2.1400734748984948E-002     7.8926327277569402E-002   2.3121312351086887E-002    -5.3376293536722495E-003
  0.30942305158015720         0.31524465941502433         0.36206636351279003       -2.1748467093969853E-002     7.9197118229780566E-002   2.3195763917909458E-002    -5.2854037566774535E-003
  0.31034966669421832         0.31536933836371023         0.36350320807869047       -2.2146379485498760E-002     7.9504733993115403E-002   2.3280091027345060E-002    -5.2258543345534226E-003
  0.31138653383873138         0.31550408310619904         0.36511854644659247       -2.2595332642484950E-002     7.9848977351718448E-002   2.3374297045840951E-002    -5.1589542866906707E-003
  0.31253294831234668         0.31565907200439125         0.36685714076704395       -2.3096286912404895E-002     8.0229598096694055E-002   2.3478250147658579E-002    -5.0846584448425991E-003
  0.31378813094469254         0.31581943262467871         0.36876310248810629       -2.3650344731675377E-002     8.0646327017219549E-002   2.3591569697637135E-002    -5.0028965261140305E-003
  0.31515122863154932         0.31598122652844074         0.37084125780635863       -2.4258715498595429E-002     8.1098851103402550E-002   2.3714056945810684E-002    -4.9136229926776097E-003
  0.31662131491755707         0.31614117803510305         0.37309220516519553       -2.4922725682870100E-002     8.1586823655482171E-002   2.3845494088456681E-002    -4.8167861339813399E-003
  0.31819739062747032         0.31630116195200253         0.37549510254966728       -2.5643821907482933E-002     8.2109851664297490E-002   2.3985646432100764E-002    -4.7123330811253885E-003
  0.31987838454617012         0.31646793184682409         0.37800859107623980       -2.6423577017144900E-002     8.2667503817833499E-002   2.4134271652368464E-002    -4.6002097509813527E-003
  0.32166315414727775         0.31662669069689769         0.38069463218166510       -2.7263720400260150E-002     8.3259277161301756E-002   2.4291360216159859E-002    -4.4803846529508536E-003
  0.32355048637003236         0.31677522660265633         0.38355623965496366       -2.8166085931480234E-002     8.3884643273533302E-002   2.4456752271424312E-002    -4.3528135223153469E-003
  0.32553909844399009         0.31692728412096677         0.38650684430495763       -2.9132614250362926E-002     8.4542992544024753E-002   2.4629772848452205E-002    -4.2174117250548858E-003
  0.32762763876102907         0.31706036194224085         0.38960887916635600       -3.0165457078324937E-002     8.5233656540264560E-002   2.4810129182571715E-002    -4.0741388834289556E-003
  0.32981468779409739         0.31716846070597138         0.39286749155894202       -3.1266820471471446E-002     8.5955921613136269E-002   2.4997515188940091E-002    -3.9229515211946057E-003
  0.33209875906209319         0.31728054302665926         0.39620572216735173       -3.2439318601131167E-002     8.6708880272379441E-002   2.5192067241774779E-002    -3.7638490575947550E-003
  0.33447830014023378         0.31736198053295633         0.39971028844090561       -3.3685690691561132E-002     8.7491581719566808E-002   2.5393363697710884E-002    -3.5967858847337185E-003
  0.33695169371523104         0.31742872636465186         0.40330057565177119       -3.5008242662971839E-002     8.8303090112612850E-002   2.5600672862931488E-002    -3.4217013775913610E-003
  0.33951725868456162         0.31746035813808648         0.40701762282074944       -3.6409874671559539E-002     8.9142275726637007E-002   2.5813648583465257E-002    -3.2385752228513368E-003
  0.34217325129908682         0.31747622618173293         0.41083108366538762       -3.7893971844244173E-002     9.0007841876478534E-002   2.6032544066946578E-002    -3.0474422189373752E-003
  0.34491786634824717         0.31745616166038271         0.41476795114978210       -3.9463849865916917E-002     9.0898331485210482E-002   2.6256798095548782E-002    -2.8482740137812778E-003
  0.34774923838702781         0.31741152316830679         0.41876723892770024       -4.1122937334619775E-002     9.1812192867480394E-002   2.6485606494181337E-002    -2.6410331638417649E-003
  0.35066544300386182         0.31732143603707730         0.42287533118625198       -4.2874776449064983E-002     9.2747697317039718E-002   2.6718788795632234E-002    -2.4257430299866860E-003
  0.35366449812860890         0.31720659595089490         0.42706947389054756       -4.4723399848000417E-002     9.3702871281888048E-002   2.6956773859406945E-002    -2.2024865924442352E-003
  0.35674436537972298         0.31705154046919692         0.43132552496533966       -4.6672873345232985E-002     9.4675540619572091E-002   2.7198160821059622E-002    -1.9712002176617690E-003
  0.35990295144969175         0.31684950909338855         0.43565377260172394       -4.8727487433862904E-002     9.5663289000019275E-002   2.7442676482375424E-002    -1.7319248349821903E-003
  0.36313810952780728         0.31661351747924449         0.44005949774850617       -5.0891821604678533E-002     9.6663401055539638E-002   2.7691024242962513E-002    -1.4847958818714271E-003
  0.36644764075930092         0.31632700449366130         0.44451310851570203       -5.3170632470266738E-002     9.7672865576969858E-002   2.7941573884915472E-002    -1.2297595918214560E-003
  0.36982929573985091         0.31599245961008299         0.44901802494600496       -5.5568840975599915E-002     9.8688345515382192E-002   2.8194406652040191E-002    -9.6691249882272737E-004
  0.37328077604444676         0.31561713021386123         0.45357146637855916       -5.8091698768201000E-002     9.9706094619941191E-002   2.8449656623487467E-002    -6.9637180354753699E-004
  0.37679973578957149         0.31518679827539187         0.45815676786558546       -6.0744651213221423E-002    0.10072194451006870        2.8705862609702849E-002    -4.1812465568991011E-004
  0.38038378322764010         0.31470925646985726         0.46276875095804515       -6.3533323657535251E-002    0.10173126484150800        2.8963941571589137E-002    -1.3236873648333862E-004
  0.38403048237261056         0.31417771841972553         0.46740305575377433       -6.6463574076258858E-002    0.10272889753219289        2.9222556431407337E-002     1.6087332532865872E-004
  0.38773735465566206         0.31359361599078245         0.47205044267477303       -6.9541392498091159E-002    0.10370914232506978        2.9481640783365272E-002     4.6147447970160387E-004
  0.39150188060981611         0.31295492272333264         0.47671453475898917       -7.2773313375221860E-002    0.10466548290813586        2.9741157485824066E-002     7.6928446586886808E-004
  0.39532150158235474         0.31225525269840582         0.48137106625962889       -7.6165717034345964E-002    0.10559081708004109        2.9999940629846282E-002     1.0842482655983778E-003
  0.39919362147387194         0.31150745100811816         0.48602990014391667       -7.9724475423251062E-002    0.10647749829092829        3.0258796539827451E-002     1.4061324975891357E-003
  0.40311560850277706         0.31069681189379933         0.49066000903435092       -8.3456757405057980E-002    0.10731662227907507        3.0516045481677169E-002     1.7349031824272412E-003
  0.40708479699405031         0.30983731090634847         0.49528029473615565       -8.7369050467488329E-002    0.10809853916427609        3.0772728707238031E-002     2.0702978161060148E-003
  0.41109848919103437         0.30891220759442062         0.49986166611916261       -9.1467891447895050E-002    0.10881256924290665        3.1027181079963675E-002     2.4122622641160087E-003
  0.41515395708903141         0.30793058789306860         0.50442071714503367       -9.5759802058944410E-002    0.10944687535288819        3.1280141757993304E-002     2.7605517628397644E-003
  0.41924844428945907         0.30688056534487679         0.50894032091653851      -0.10025101063167141         0.10998843937360506        3.1530552700438239E-002     3.1150457562304059E-003
  0.42337916787330426         0.30577979779908249         0.51339766065496528      -0.10494742336965590         0.11042294310870449        3.1778196503500722E-002     3.4755747632275779E-003
  0.42754332029260317         0.30463219398542996         0.51779565408652473      -0.10985450325935778         0.11073466441884564        3.2023252543523929E-002     3.8419059672066729E-003
  0.43173807127866032         0.30341063234771248         0.52213450003561990      -0.11497713592669037         0.11090635917149128        3.2264479948362235E-002     4.2139392020822588E-003
  0.43596056976571024         0.30212095168193681         0.52642624645547609      -0.12031917236075407         0.11091934623120196        3.2502254319454082E-002     4.5914469745563661E-003
  0.44020794582871497         0.30081043253691381         0.53060429985877866      -0.12588345655702843         0.11075330743980560        3.2736188609871056E-002     4.9742339515800975E-003
  0.44447731263397910         0.29942537231009636         0.53471814372231885      -0.13167209325036547         0.11038594337471988        3.2965507818794378E-002     5.3621740304933829E-003
  0.44876576840125731         0.29796690725447011         0.53876954815619893      -0.13768498648826283         0.10979352094983758        3.3189883865744979E-002     5.7551221333437931E-003
  0.45307039837602125         0.29649983646311012         0.54268642168227799      -0.14392034984186070         0.10895052798807897        3.3408978515327689E-002     6.1529408127487251E-003
  0.45738827681054384         0.29496311129658465         0.54654940180836586      -0.15037387375625605         0.10782995404281009        3.3622355148053507E-002     6.5555404111452753E-003
  0.46171646895245599         0.29338363587723931         0.55034290458557367      -0.15703901938643922         0.10640299443597101        3.3829300544170590E-002     6.9629492459292444E-003
  0.46605203303942327         0.29180325304219401         0.55404686921336954      -0.16390597560986941         0.10463955409719833        3.4027901466957194E-002     7.3755684196281680E-003
  0.47039202229858734         0.29021181270123070         0.55782747028982083      -0.17096150917364045         0.10250831352305839        3.4210225432733110E-002     7.7942736074192399E-003
  0.47473348694941242         0.28795603907420353         0.56201395502543339      -0.17818689479738470          9.9977018187431016E-002   3.4388236652080253E-002     8.2026746334025770E-003
  0.47907347620857649         0.28543215351627149         0.56523531366309654      -0.18555947064048328          9.7018539791191516E-002   3.4558436239753784E-002     8.6053505449283571E-003
  0.48340904029554377         0.28298423912602783         0.56823819330959879      -0.19305698242236186          9.3593510999059437E-002   3.4729488969564584E-002     9.0109565949367948E-003
  0.48773723243745593         0.28056420716728642         0.57099935336129137      -0.20066331600674309          8.9656989768641060E-002   3.4895271310584466E-002     9.4186763654265232E-003
  0.49205511087197851         0.27806748350548988         0.57361513333831005      -0.20831971060728685          8.5195231309438513E-002   3.5054812696437690E-002     9.8275327589642178E-003
  0.49635974084674245         0.27558062734185107         0.57596590971994666      -0.21597298462688574          8.0192458820369517E-002   3.5207836637357603E-002     1.0236951076289280E-002
  0.50064819661402071         0.27301006250420851         0.57816421010453656      -0.22359402586178156          7.4609084972495354E-002   3.5354410243026733E-002     1.0646396752457318E-002
  0.50491756341928473         0.27040956517686598         0.58012411614451054      -0.23112480541375033          6.8428060188596485E-002   3.5494205956574293E-002     1.1055428075780031E-002
  0.50916493948228947         0.26775136440260328         0.58186819962331815      -0.23850582539436868          6.1636012587453493E-002   3.5626592637832147E-002     1.1463816256539387E-002
  0.51338743796933950         0.26503916706574049         0.58341730343755205      -0.24567403970337268          5.4225626158158236E-002   3.5752321134992798E-002     1.1870919301486087E-002
  0.51758218895539654         0.26229649896869084         0.58470703362797449      -0.25255918330227278          4.6201655055227442E-002   3.5871037208012310E-002     1.2276406822364739E-002
  0.52174634137469555         0.25948043260032161         0.58580291215395475      -0.25909287960698835          3.7573721714213637E-002   3.5982292638345612E-002     1.2680063994728610E-002
  0.52587706495854070         0.25665860917578637         0.58661949362043986      -0.26520376385391453          2.8363591241585606E-002   3.6086724660360711E-002     1.3081200226903917E-002
  0.52997155215896830         0.25375284895077882         0.58724741279781179      -0.27082145210856184          1.8603317199514691E-002   3.6183629740861555E-002     1.3479836909291798E-002
  0.53402702005696545         0.25086127818420978         0.58757297972401390      -0.27587883115102596          8.3355302308294466E-003   3.6273628732635996E-002     1.3875097610328329E-002
  0.53804071225394945         0.24788185301747800         0.58772056449475540      -0.28031230294408732         -2.3848172341169871E-003   3.6356371190674697E-002     1.4267121807925973E-002
  0.54200990074522271         0.24493363058713435         0.58754031461270562      -0.28406623788621654         -1.3493811981837744E-002   3.6432029780209083E-002     1.4655066643774479E-002
  0.54593188777412782         0.24190320281962080         0.58719318038721169      -0.28709324173301498         -2.4917537195617845E-002   3.6501029409498259E-002     1.5038875038839123E-002
  0.54980400766564508         0.23891092517297291         0.58650309793296329      -0.28935675563519492         -3.6574947474189323E-002   3.6562664438047614E-002     1.5418203456771730E-002
  0.55362362863818371         0.23584319669145726         0.58566818317762670      -0.29083351892368059         -4.8382056177117549E-002   3.6618229190631214E-002     1.5792283668339999E-002
  0.55738815459233770         0.23283416633193571         0.58445225033835779      -0.29151079799450574         -6.0246554720952861E-002   3.6666118876246684E-002     1.6161998726000552E-002
  0.56109502687538926         0.22974415579666368         0.58314552056738633      -0.29139221987917652         -7.2086199250106064E-002   3.6707285746028766E-002     1.6525130198233887E-002
  0.56474172602035966         0.22672868336399937         0.58144965912699598      -0.29049195087855773         -8.3802977599488071E-002   3.6743596890753620E-002     1.6882568055556837E-002
  0.56832577345842827         0.22365999080381044         0.57962400651049828      -0.28882517850308209         -9.5265321259287883E-002   3.6772337901218581E-002     1.7234213113028286E-002
  0.57184473320355300         0.22065220587387263         0.57747977876167300      -0.28645342622292347        -0.10645104667499838        3.6795649186555243E-002     1.7578562025647962E-002
  0.57529621350814886         0.21762540077315218         0.57517080309509483      -0.28342358319748784        -0.11730426975189456        3.6813766842305917E-002     1.7916738948868621E-002
  0.57867786848869884         0.21465910543857225         0.57257432792343721      -0.27979513593761773        -0.12777367551564711        3.6824770399014925E-002     1.8247890404839078E-002
  0.58198739972019253         0.21168288896775128         0.56984701943016280      -0.27561518053044065        -0.13773736151573956        3.6831440682985869E-002     1.8570827619295526E-002
  0.58522255779830801         0.20877706849836014         0.56684586546642124      -0.27096775231990922        -0.14717339014501274        3.6834025770800347E-002     1.8886793149658430E-002
  0.58838114386827678         0.20590378796025077         0.56367493565809679      -0.26591455432885353        -0.15600408951574762        3.6829710865110887E-002     1.9195543934688333E-002
  0.59146101111939087         0.20305465497086528         0.56037202748467063      -0.26054641869031303        -0.16434049300663955        3.6820843198920830E-002     1.9494849141564199E-002
  0.59446006624413794         0.20029043714285427         0.55683946721739153      -0.25491899059327450        -0.17210125728021808        3.6810278275195715E-002     1.9785992056406361E-002
  0.59737627086097189         0.19755853871133650         0.55321726233632340      -0.24910298908320735        -0.17928083079102053        3.6794172294112998E-002     2.0070081642867249E-002
  0.60020764289975259         0.19492436862513152         0.54938247387346140      -0.24316332296934842        -0.18588379754077489        3.6772285220082607E-002     2.0344565908381171E-002
  0.60295225794891294         0.19231490108899074         0.54552318331902883      -0.23715953114134364        -0.19193765879658342        3.6749142860706858E-002     2.0609211279900799E-002
  0.60560825056343814         0.18981344528533489         0.54149420564439676      -0.23114649770917184        -0.19746230035053314        3.6724565608974358E-002     2.0865371600145153E-002
  0.60817381553276872         0.18739741574523650         0.53737581668769652      -0.22517301573328918        -0.20246371002145380        3.6695862165166585E-002     2.1113671612347965E-002
  0.61064720910776593         0.18501973471307914         0.53328522092272390      -0.21928441857402062        -0.20697970776160712        3.6662230866707446E-002     2.1352143317684369E-002
  0.61302675018590658         0.18276770719255631         0.52905791363267340      -0.21351559018995867        -0.21103950903399993        3.6627619310951834E-002     2.1579807162840976E-002
  0.61531082145390237         0.18058140908826104         0.52486896122119364      -0.20790118068631674        -0.21469024197852149        3.6593579984978059E-002     2.1797953069331223E-002
  0.61749787048697069         0.17849483841237301         0.52067269404448790      -0.20246948198239989        -0.21792644775761644        3.6558534274273073E-002     2.2007305601081346E-002
  0.61958641080400967         0.17653674348791842         0.51643317784850540      -0.19724465710517386        -0.22080268433206895        3.6520900177248523E-002     2.2207994302681631E-002
  0.62157502287796740         0.17463707016201141         0.51231912172170180      -0.19224577993276110        -0.22334097421218863        3.6479881396097716E-002     2.2398448675566583E-002
  0.62346235510072201         0.17282518171066524         0.50828810393599411      -0.18748825588088780        -0.22557482354604808        3.6438851867376769E-002     2.2577492822551129E-002
  0.62524712470182964         0.17114601853336892         0.50428132611808030      -0.18298553979975085        -0.22753143797947767        3.6400078805823639E-002     2.2746226125968577E-002
  0.62692811862052944         0.16955449740698175         0.50042689063775558      -0.17874891809219495        -0.22922986725083322        3.6362369947796555E-002     2.2905352780373998E-002
  0.62850419433044269         0.16805364528269656         0.49674220881245934      -0.17479088688031047        -0.23069268708284063        3.6325394409592697E-002     2.3054932255140045E-002
  0.62997428061645044         0.16670147195021651         0.49311828404589297      -0.17110992632669869        -0.23194447866881979        3.6288944227777974E-002     2.3194975651046248E-002
  0.63133737830330716         0.16544596993162086         0.48969393878454048      -0.16784686408749072        -0.23301713155855630        3.6252448195451190E-002     2.3325402825947198E-002
  0.63259256093565308         0.16427718496484911         0.48650389644911995      -0.16481349294520603        -0.23404594948314850        3.6215262756498771E-002     2.3445427814203224E-002
  0.63373897540926838         0.16318817340390668         0.48357227371925204      -0.16202036630268746        -0.23494727396793280        3.6179255067878724E-002     2.3554020543974465E-002
  0.63477584255378150         0.16222627724580141         0.48082697357180204      -0.15948193508587466        -0.23572959826696349        3.6147040292385323E-002     2.3651614225845802E-002
  0.63570245766784250         0.16137905623991133         0.47831271859360380      -0.15720494460752837        -0.23639427787888034        3.6117880216816875E-002     2.3738916854355373E-002
  0.63651819100978346         0.16063171484170258         0.47607732047327977      -0.15519564841705236        -0.23695388616095814        3.6091652378291490E-002     2.3815948719557323E-002
  0.63722248825239025         0.15998537819111491         0.47413074916955500      -0.15345684022076500        -0.23741503966270272        3.6068417689733387E-002     2.3882655805527109E-002
  0.63781487092843236         0.15944097728822626         0.47248162448360720      -0.15199267530921701        -0.23778929281062711        3.6048317789604725E-002     2.3938954385130821E-002
  0.63829493696259143         0.15899928580696654         0.47113722580162731      -0.15080514344888796        -0.23808136390209761        3.6031543675256544E-002     2.3984742528679361E-002
  0.63866236172245217         0.15866092375455149         0.47010347125300989      -0.14989534109978997        -0.23829738591641880        3.6018322415162327E-002     2.4019905836872527E-002
  0.63891690241140331         0.15842635702171720         0.46938488299060932      -0.14926504286509573        -0.23844416076941921        3.6008910783853446E-002     2.4044330602676741E-002
  0.63905844260543221         0.15829586366172260         0.46898444426824537      -0.14891444765835743        -0.23852454530295147        3.6003565756430045E-002     2.4057932231981952E-002
  0.63911144943177212         0.15824698209824606         0.46883432190957275      -0.14878312502056923        -0.23855440991723953        3.6001540436700494E-002     2.4063028735816828E-002
  0.63919615796928375         0.15816885193081898         0.46859423721227955      -0.14857324806106509        -0.23860188465135623        3.5998273928476196E-002     2.4071174558974704E-002
  0.63934851638582291         0.15802827945480696         0.46816186043584040      -0.14819571655056207        -0.23868649894108640        3.5992297550821332E-002     2.4085822487889350E-002
  0.63956849215269207         0.15783356015021938         0.46751769953366562      -0.14765041091136988        -0.23880670022930472        3.5983406859806832E-002     2.4106908746617476E-002
  0.63985599356926537         0.15757996601372820         0.46667112755001638      -0.14693797163972705        -0.23896123936026742        3.5971412884456537E-002     2.4134089339431449E-002
  0.64021089635526451         0.15726672374278106         0.46562242240575413      -0.14605758856945761        -0.23914585605712313        3.5956231011520512E-002     2.4167948950756451E-002
  0.64063304620145922         0.15689387518432502         0.46436975050620832      -0.14501103806694449        -0.23935961382470328        3.5936785384879523E-002     2.4206211356011073E-002
  0.64112225930222522         0.15646146657342769         0.46291094831870638      -0.14379790170281326        -0.23959563048007637        3.5915157187313806E-002     2.4249045063638289E-002
  0.64167832255931034         0.15596955148052621         0.46124352471720309      -0.14242029648041410        -0.23984979018707731        3.5891311381557225E-002     2.4297121839137188E-002
  0.64230099371582283         0.15541819366396653         0.45936467636025613      -0.14087816413837440        -0.24011309752116183        3.5865035809094094E-002     2.4350630061876776E-002
  0.64299000147779051         0.15480746221899977         0.45727133282943822      -0.13917434016992802        -0.24038158677319355        3.5835977489716245E-002     2.4409610603663846E-002
  0.64374504563936197         0.15413726700140795         0.45496031218789978      -0.13731478395932167        -0.24063981155646202        3.5803335175441348E-002     2.4473853267908012E-002
  0.64456579721695684         0.15340663849602615         0.45241642577859187      -0.13536306408463794        -0.24086353680115979        3.5766591952150185E-002     2.4542789386342440E-002
  0.64545189859432983         0.15263457067297959         0.44959675289113887      -0.13310086322873194        -0.24093030206952815        3.5727519387165334E-002     2.4615743005041185E-002
  0.64640296367932970         0.15180524673805695         0.44654002981095320      -0.13072358439125209        -0.24163225715849157        3.5686870938251354E-002     2.4693060548800987E-002
  0.64741857807266456         0.15091915774456993         0.44324147749019271      -0.12821185765048182        -0.24172150100230594        3.5644251871100686E-002     2.4775075975007020E-002
  0.64849829924878577         0.14997663160421809         0.43969592631652832      -0.12559418693580149        -0.24182044151292215        3.5599435143022398E-002     2.4861811158994721E-002
  0.64964165674890495         0.14900824615786329         0.43583083480530505      -0.12284541375845803        -0.24184575717023188        3.5552238478197898E-002     2.4953254799477357E-002
  0.65084815238611071         0.14800413942035862         0.43166311516490907      -0.12008773846141851        -0.24181288004071866        3.5502465728963900E-002     2.5049394999379176E-002
  0.65211726046252327         0.14694817152677780         0.42722356268290262      -0.11725395371894287        -0.24180850145240229        3.5449871944163422E-002     2.5150239958681722E-002
  0.65344842799840885         0.14585141803250895         0.42248252781606199      -0.11429849169458217        -0.24178628871200003        3.5393888534414178E-002     2.5255814207113814E-002
  0.65484107497316490         0.14475004552287024         0.41735466760057038      -0.11123356465975320        -0.24172165205180790        3.5333848489332506E-002     2.5366229107672323E-002
  0.65629459457807537         0.14359504442539256         0.41193474403558383      -0.10807091947215164        -0.24160825640327122        3.5267425637748193E-002     2.5480592515245228E-002
  0.65780835348073019         0.14239259761356193         0.40617673175642821      -0.10483654680536647        -0.24141476637404174        3.5195395880249822E-002     2.5596272964724717E-002
  0.65938169210099795         0.14118063894478891         0.40002441466732463      -0.10149872738876659        -0.24114168943816588        3.5123077417044818E-002     2.5714336387099856E-002
  0.66101392489842947         0.13993962523889639         0.39351576078941397       -9.8040776115266293E-002   -0.24096975231723877        3.5048804718379914E-002     2.5835959173256262E-002
  0.66270434067097228         0.13871232229733996         0.38655256103933455       -9.4562662470733860E-002   -0.24057275196568237        3.4971842030518535E-002     2.5961296677017551E-002
  0.66445220286486339         0.13746911746185356         0.37919530088060593       -9.1030553480261622E-002   -0.24010268680824878        3.4891515269467412E-002     2.6090467310245540E-002
  0.66625674989556760         0.13623977730196876         0.37137637108349386       -8.7438227866378837E-002   -0.23958223603671638        3.4806814808794502E-002     2.6223682816179851E-002
  0.66811719547962112         0.13502561774510574         0.36308576290336880       -8.3801865793292296E-002   -0.23897257711874109        3.4714179720098652E-002     2.6360976041287097E-002
  0.67003272897723598         0.13378541918722667         0.35435217789315265       -8.0149415960512949E-002   -0.23827599318405049        3.4612023937210593E-002     2.6496248703663388E-002
  0.67200251574551739         0.13257734297595941         0.34510060100885731       -7.6477765802951958E-002   -0.23742798072050950        3.4510837982356345E-002     2.6632091779563896E-002
  0.67402569750213859         0.13141067564914566         0.33531180593200149       -7.2710659045076675E-002   -0.23669160370480688        3.4407709601739576E-002     2.6770428744525527E-002
  0.67610139269931580         0.13029531940846861         0.32493862929880724       -6.9013836292793174E-002   -0.23568386742221814        3.4301292396125317E-002     2.6911603150164203E-002
  0.67822869690792098         0.12924924010600070         0.31400339029410418       -6.5306268744928841E-002   -0.23462392229712786        3.4190062497131420E-002     2.7055971710226952E-002
  0.68040668321156239         0.12827089956408427         0.30244907117248010       -6.1592026710373671E-002   -0.23350166073302175        3.4069310811459613E-002     2.7203676214593395E-002
  0.68263440261046604         0.12734186571505293         0.29027165219947459       -5.7894601197594042E-002   -0.23228566359267591        3.3936535947300533E-002     2.7345843120192465E-002
  0.68491088443497650         0.12651506293315551         0.27741937137745376       -5.4226927545321602E-002   -0.23097922180431504        3.3805850313524774E-002     2.7487184049746458E-002
  0.68723513676850168         0.12582125581518011         0.26383769856493355       -5.0593383695687832E-002   -0.22957397747725747        3.3673003311303490E-002     2.7630087767353990E-002
  0.68960614687971422         0.12526712371024212         0.24951371297062508       -4.6948166732879049E-002   -0.22815958661172336        3.3535847412257153E-002     2.7775129974052383E-002
  0.69202288166382275         0.12485798904897735         0.23443960262425634       -4.3342373459592909E-002   -0.22666553452838256        3.3389531212414877E-002     2.7922803686291707E-002
  0.69448428809272023         0.12457763832602070         0.21860738777455602       -3.9815510930132803E-002   -0.22504499514980925        3.3229481725689319E-002     2.8064427557582060E-002
  0.69698929367381302         0.12454161299847563         0.20183349153072072       -3.6335525647347544E-002   -0.22336539008585690        3.3067701645706674E-002     2.8201678493178693E-002
  0.69953680691733156         0.12469546071873375         0.18423886871121331       -3.2909845800706994E-002   -0.22162110806262633        3.2905362860654416E-002     2.8338733383353569E-002
  0.70212571781191824         0.12509893972051439         0.16572111402589673       -2.9543393925476447E-002   -0.21981514928610235        3.2738748208640506E-002     2.8477004343102706E-002
  0.70475489830828519         0.12581775148367522         0.14617522958953444       -2.6240788612300892E-002   -0.21795046898094422        3.2561080280449822E-002     2.8617241693664822E-002
  0.70742320281073257         0.12673727843363958         0.12577467519627517       -2.3005366583330356E-002   -0.21603146146278152        3.2366485782542337E-002     2.8745479696105011E-002
  0.71012946867631110         0.12814147367782538         0.10408102272973974       -1.9840322069927696E-002   -0.21406213674790231        3.2173954121414036E-002     2.8868706156917334E-002
  0.71287251672141305         0.12980246360360898          8.1492453111275953E-002  -1.6748394042403636E-002   -0.21204671429485142        3.1980110803455017E-002     2.8991294455072647E-002
  0.71565115173557081         0.13199481814762420          5.7573251515957047E-002  -1.3731946942648565E-002   -0.20998929204077799        3.1779008512636236E-002     2.9114587837054569E-002
  0.71846416300223770         0.13455438684780074          3.2604440605336293E-002  -1.0792433573695082E-002   -0.20789471248387234        3.1562392709627490E-002     2.9232126391510960E-002
  0.72131032482632562         0.13772417406130183          6.2283326849561504E-003  -7.9318150107380858E-003   -0.20576662266967236        3.1334840060550387E-002     2.9335340757422806E-002
  0.72418839706826987         0.14138404145684219         -2.1342618707997030E-002  -5.1511026228444612E-003   -0.20360942531807172        3.1111046241190932E-002     2.9434876402417792E-002
  0.72709712568438645         0.14572990979190767         -5.0383330847425523E-002  -2.4510951638473388E-003   -0.20142723019180436        3.0883361083104757E-002     2.9533840023536241E-002
  0.73003524327328873         0.15066887381523103         -8.0723547303043652E-002   1.6772996211483759E-004   -0.19922412013748528        3.0641435698323158E-002     2.9631871145027223E-002
  0.73300146962812396         0.15651233414146620        -0.11273106896966612        2.7051141091137265E-003   -0.19700383550946313        3.0378369655645193E-002     2.9705952292054458E-002
  0.73599451229438961         0.16305247241502402        -0.14611781049663763        5.1619058751921632E-003   -0.19477102846355251        3.0123418440961863E-002     2.9773937909097672E-002
  0.73901306713308579         0.17062503364808895        -0.18130924842249430        7.5372959129139661E-003   -0.19252809636573240        2.9866507608781068E-002     2.9840299177074973E-002
  0.74205581888895988         0.17892983711312044        -0.21786827090869609        9.8321516287504518E-003   -0.19027890450106463        2.9595800833315089E-002     2.9906530001048634E-002
  0.74512144176359385         0.18873575377531074        -0.25661051083528275        1.2047721402712153E-002   -0.18802726350530813        2.9299879080296992E-002     2.9942257258462224E-002
  0.74820859999308542         0.19929806471964334        -0.29666155997346122        1.4184620372967138E-002   -0.18577594773976125        2.9013493223221443E-002     2.9969394424907342E-002
  0.75131594843007266         0.21161511608953959        -0.33917668507839682        1.6244136833845846E-002   -0.18352813581546953        2.8726515710225609E-002     2.9993992816720716E-002
  0.75444213312984543         0.22462199714683828        -0.38286912532422868        1.8227469256145101E-002   -0.18128657493879941        2.8424808108571370E-002     3.0017688413256735E-002
  0.75758579194029152         0.24016523767189735        -0.42951215323818914        2.0136065948597792E-002   -0.17905394554639184        2.8095231745730281E-002     3.0001889898887371E-002
  0.76074555509541786         0.25662915952662002        -0.47748581591700212        2.1971676544853769E-002   -0.17683295306841884        2.7779213818062864E-002     2.9977550411048673E-002
  0.76392004581219020         0.27538115444131284        -0.52814775537876146        2.3735530167844299E-002   -0.17462555423957341        2.7461374261372934E-002     2.9950426953250821E-002
  0.76710788089042958         0.29563469253775743        -0.58058729208917237        2.5429528743089957E-002   -0.17243409988144168        2.7126018116539918E-002     2.9913875954382808E-002
  0.77030767131550526         0.31856795935931848        -0.63559276343471627        2.7055487824041158E-002   -0.17026063310054285        2.6768793936144203E-002     2.9835420256113535E-002
  0.77351802286356075         0.34373125572917235        -0.69294139067259186        2.8614992253903682E-002   -0.16810679095850556        2.6425427960168252E-002     2.9748683729446453E-002
  0.77673753670901036         0.37082752498830218        -0.75225905960830941        3.0110095478414700E-002   -0.16597443450811306        2.6077210758894936E-002     2.9659144169661207E-002
  0.77996481003404017         0.40160502344060955        -0.81473513781363183        3.1542746581017966E-002   -0.16386514997909740        2.5706863549301101E-002     2.9542593853436411E-002
  0.78319843663984845         0.43427190359812273        -0.87868269866553206        3.2914687371928097E-002   -0.16178019861344289        2.5328296396666089E-002     2.9388651993524320E-002
  0.78643700755935986         0.47176871859325092        -0.94653675068817522        3.4227931345398088E-002   -0.15972093725576281        2.4961869882269172E-002     2.9227787213227628E-002
  0.78967911167114557         0.51093500671307246         -1.0158154325540556        3.5484364018673609E-002   -0.15768848059523025        2.4585233121262817E-002     2.9064441998699217E-002
  0.79292333631428158         0.55552270310878415         -1.0884291354316566        3.6685825584031939E-002   -0.15568379536721869        2.4180428979185153E-002     2.8844238974798611E-002
  0.79616826790387885         0.60365511298436991         -1.1633644469183100        3.7834259094251699E-002   -0.15370783694715101        2.3788459432017683E-002     2.8601600116623487E-002
  0.79941249254701485         0.65537591980240473         -1.2405993122380288        3.8931479246758882E-002   -0.15176134047713541        2.3401612400405114E-002     2.8354477544865156E-002
  0.80265459665880057         0.71298057950362081         -1.3211525994034670        3.9979549286602856E-002   -0.14984517407270620        2.2997183879828631E-002     2.8086534862569436E-002
  0.80589316757831198         0.77420526222675767         -1.4029752610277182        4.0979848719051248E-002   -0.14795962314823596        2.2575902713286522E-002     2.7751346510005236E-002
  0.80912679418412026         0.84373673709757302         -1.4889652366930881        4.1934350389073560E-002   -0.14610530686573092        2.2177359459282175E-002     2.7408007532197382E-002
  0.81235406750915007         0.91604741927069766         -1.5762449001623677        4.2845618562257215E-002   -0.14428326056754806        2.1772886175055239E-002     2.7062224855343153E-002
  0.81557358135459967         0.99696827887962358         -1.6661747852203623        4.3713970393497337E-002   -0.14249279587759792        2.1344776159869905E-002     2.6644622316059713E-002
  0.81878393290265516          1.0847463636953396         -1.7583220560034962        4.4541755920738280E-002   -0.14073474217674514        2.0932517876435131E-002     2.6192661937618683E-002
  0.82198372332773084          1.1768770689321317         -1.8518122719100802        4.5330534667995359E-002   -0.13900924158606859        2.0531133382196975E-002     2.5736967058896859E-002
  0.82517155840597023          1.2806588088089972         -1.9483220969614867        4.6081873277658669E-002   -0.13731643887764194        2.0115255175984614E-002     2.5249297347086030E-002
  0.82834604912274257          1.3902275192930458         -2.0448816626725961        4.6797347412246226E-002   -0.13565644434650972        1.9693761584558545E-002     2.4674880258442042E-002
  0.83150581227786891          1.5110442476998089         -2.1436153190841072        4.7478665981895485E-002   -0.13402943960867736        1.9301900083307788E-002     2.4095068456708765E-002
  0.83464947108831500          1.6386481373935275         -2.2433356266749027        4.8126899963750469E-002   -0.13243520340481338        1.8904036960518955E-002     2.3514660832971379E-002
  0.83777565578808777          1.7768633330039669         -2.3421948470695102        4.8742981877210545E-002   -0.13087337309749228        1.8493267841379502E-002     2.2819243415800591E-002
  0.84088300422507500          1.9295526896705186         -2.4417527822602443        4.9329446211430372E-002   -0.12934467371571429        1.8116644859948461E-002     2.2100973728802056E-002
  0.84397016245456657          2.0863306261908461         -2.5409265024704903        4.9886800631949224E-002   -0.12784841559217658        1.7748572375687666E-002     2.1383192826323547E-002
  0.84703578532920054          2.2614755171434702         -2.6381722196701629        5.0416524789257844E-002   -0.12638461473101270        1.7375794600503758E-002     2.0590042769060735E-002
  0.85007853708507464          2.4475840155622630         -2.7328377992864068        5.0919925760289975E-002   -0.12495315433079163        1.7027117463781050E-002     1.9719967438638242E-002
  0.85309709192377081          2.6422710309211843         -2.8257382562878748        5.1397876262936459E-002   -0.12355363688683373        1.6706093169901681E-002     1.8851524393695585E-002
  0.85609013459003647          2.8562496046792893         -2.9146082953774819        5.1851754939122419E-002   -0.12218601148979490        1.6382761878190766E-002     1.7956148237939812E-002
  0.85905636094487170          3.0801596319560174         -2.9972499728390636        5.2282539451697974E-002   -0.12084995815881143        1.6084324188457400E-002     1.6920617731209203E-002
  0.86199447853377398          3.3225760827842667         -3.0738766195011591        5.2691286740883858E-002   -0.11954522943688908        1.5830308790037995E-002     1.5889256941501284E-002
  0.86490320714989055          3.5759636471981864         -3.1458622114195633        5.3079015199471724E-002   -0.11827156318808699        1.5575422399367267E-002     1.4864611867518140E-002
  0.86778127939183480          3.8424798222902172         -3.2068196100112663        5.3446622325255766E-002   -0.11702863428581244        1.5357872538596884E-002     1.3676098450069257E-002
  0.87062744121592273          4.1345923150433119         -3.2543452538630695        5.3795125898759455E-002   -0.11581619120788207        1.5193466873152262E-002     1.2473050740210795E-002
  0.87344045248258961          4.4307803727851489         -3.2972722137028927        5.4125533420812555E-002   -0.11463401274043789        1.5041274385610426E-002     1.1281525805969250E-002
  0.87621908749674737          4.7471906829770489         -3.3213654553654965        5.4438273330356446E-002   -0.11348152028466441        1.4933208298213985E-002     9.9703938767360389E-003
  0.87896213554184932          5.0824898284058637         -3.3274745095641007        5.4734570184832354E-002   -0.11235865617050306        1.4889472644207480E-002     8.5929163245428153E-003
  0.88166840140742786          5.4208219877229045         -3.3273523414980164        5.5015053935267899E-002   -0.11126499597097400        1.4872453786883399E-002     7.2328691411868706E-003
  0.88433670590987523          5.7846795033620158         -3.2972287292583471        5.5280415146179207E-002   -0.11020018445816938        1.4896175859871796E-002     5.8039363562718549E-003
  0.88696588640624219          6.1588042494139597         -3.2457728370563927        5.5531464165238853E-002   -0.10916395362676512        1.5013069131208145E-002     4.2569320506594677E-003
  0.88955479730082887          6.5370221580632606         -3.1829653569261387        5.5768878853909964E-002   -0.10815595328355138        1.5169826133987208E-002     2.7354528052900839E-003
  0.89210231054434741          6.9366028717473949         -3.0833834329408174        5.5993430331420957E-002   -0.10717595093463837        1.5350482574150393E-002     1.1987303132591220E-003
  0.89460731612544020          7.3391339998292686         -2.9572539656899215        5.6205252477510181E-002   -0.10622331166022200        1.5671936101524953E-002    -5.0116096438318491E-004
  0.89706872255433767          7.7471518915636910         -2.8085956590642289        5.6405611233766251E-002   -0.10529811418227110        1.6041824303645091E-002    -2.1657429436083842E-003
  0.89948545733844620          8.1643433126928766         -2.6276881974773385        5.6594839472449421E-002   -0.10439987782388509        1.6409187707019268E-002    -3.8008356221935213E-003
  0.90185646744965875          8.5774805060099055         -2.4121107613313448        5.6773334254469843E-002   -0.10352820747928651        1.6973051875149636E-002    -5.6150207669113938E-003
  0.90418071978318393          8.9919077587895053         -2.1621902674246734        5.6941712058720839E-002   -0.10268285396321179        1.7591622282741026E-002    -7.3906714939591112E-003
  0.90645720160769439          9.4048132140041076         -1.8837800582896445        5.7100453364725356E-002   -0.10186349282931857        1.8211336442786608E-002    -9.1265893512753049E-003
  0.90868492100659803          9.8044170378517208         -1.5730343602807335        5.7250113883252018E-002   -0.10106986380929071        1.9024540565829695E-002    -1.0977042973003781E-002
  0.91086290731023944          10.194118911056936         -1.2155940631954629        5.7391131231638526E-002   -0.10030166259423920        1.9920662835930192E-002    -1.2814125134812171E-002
  0.91299021151884463          10.573235649976315        -0.83474367091209301        5.7523847791427274E-002    -9.9558547132490308E-002   2.0819216335929092E-002    -1.4601409702660051E-002
  0.91506590671602184          10.930700838189420        -0.42792783519642286        5.7648738144528977E-002    -9.8840271527755458E-002   2.1890392955624893E-002    -1.6439115761886891E-002
  0.91708908847264303          11.261491907580773          2.9457365867300161E-002   5.7766218849530704E-002    -9.8146568549149105E-002   2.3081679800717847E-002    -1.8272593997631981E-002
  0.91905887524092444          11.573793196482024         0.50590742315538217        5.7876668864699665E-002    -9.7477167694401540E-002   2.4272742286649773E-002    -2.0045991429711973E-002
  0.92097440873853931          11.858811372481361         0.99825896876864184        5.7980442452956915E-002    -9.6831808095483182E-002   2.5598189281255346E-002    -2.1813957354359925E-002
  0.92283485432259282          12.101008138465078          1.5322780938285734        5.8077831889224774E-002    -9.6210209318812939E-002   2.7079542982281213E-002    -2.3567713348461639E-002
  0.92463940135329703          12.315581986255239          2.0833230481906533        5.8169177284938700E-002    -9.5612135649179031E-002   2.8550666333622354E-002    -2.5253375462412908E-002
  0.92638726354718814          12.501686334113559          2.6378891964806508        5.8254813400145988E-002    -9.5037362772698933E-002   3.0103468704066216E-002    -2.6892673742363482E-002
  0.92807767931973095          12.639011708425517          3.2124633696613927        5.8335035291855131E-002    -9.4485661738565832E-002   3.1838457705492429E-002    -2.8488284403941522E-002
  0.92970991211716247          12.734456892725861          3.8038533357749822        5.8410105641139465E-002    -9.3956802292709696E-002   3.3549409807827724E-002    -3.0010206525772687E-002
  0.93128325073743023          12.805307485375087          4.3862233786257843        5.8480290830520476E-002    -9.3450571416587830E-002   3.5283838171925819E-002    -3.1463292815224086E-002
  0.93279700964008505          12.831665367083788          4.9664789448661608        5.8545858657199912E-002    -9.2966778378205023E-002   3.7205474954140838E-002    -3.2832128196478738E-002
  0.93425052924499552          12.811536897785810          5.5498650607266296        5.8607006492318925E-002    -9.2505200637615859E-002   3.9082484512414917E-002    -3.4126901237044094E-002
  0.93564317621975157          12.765979898693001          6.1196195360228298        5.8663980094290025E-002    -9.2065673214156582E-002   4.0925126495134467E-002    -3.5349954886048862E-002
  0.93697434375563715          12.676088703566748          6.6740664719247382        5.8716947639319728E-002    -9.1647977627729735E-002   4.2934440341229729E-002    -3.6446642590156508E-002
  0.93824345183204971          12.578508337518659          7.2050227133375921        5.8766187583082496E-002    -9.1252022736493799E-002   4.4878302064437214E-002    -3.7472737162175473E-002
  0.93944994746925548          12.436256740389471          7.7221445242196687        5.8811694015920901E-002    -9.0877491419341885E-002   4.6741023659840231E-002    -3.8436489646699545E-002
  0.94059330496937466          12.253204408194215          8.2127264023138729        5.8853919031778112E-002    -9.0524430422687693E-002   4.8724718023293923E-002    -3.9246765762580349E-002
  0.94167302614549586          12.070436610725375          8.6753176490519195        5.8892866259859761E-002    -9.0192577773587218E-002   5.0618157232353189E-002    -3.9996040996710058E-002
  0.94268864053883072          11.889683206106973          9.1098130956981045        5.8928691476289013E-002    -8.9881805494183079E-002   5.2407529248964524E-002    -4.0692699529730758E-002
  0.94363970562383059          11.674279368122175          9.5108667948177370        5.8961571873283991E-002    -8.9592010238736433E-002   5.4229834459401216E-002    -4.1245449215159713E-002
  0.94452580700120359          11.444224494433648          9.8820445607747516        5.8991621921234666E-002    -8.9323066645768417E-002   5.5953991524139601E-002    -4.1740468313169576E-002
  0.94534655857879846          11.225035070247802          10.223824802899477        5.9018928270748783E-002    -8.9074833384468269E-002   5.7558809274830702E-002    -4.2190408974561944E-002
  0.94610160274036992          11.002796206949396          10.530701539358629        5.9043641438841998E-002    -8.8847260249238932E-002   5.9120183338564614E-002    -4.2531159171674271E-002
  0.94679061050233759          10.792562400854965          10.807716486412996        5.9065776438167794E-002    -8.8640166823566416E-002   6.0567041315442882E-002    -4.2822179395997639E-002
  0.94741328165885008          10.598936789473326          11.056470876431101        5.9085525195413102E-002    -8.8453556910030734E-002   6.1878553258980284E-002    -4.3081652073961973E-002
  0.94796934491593521          10.412673685815468          11.272660599695245        5.9102941001379361E-002    -8.8287325579203213E-002   6.3089358817355778E-002    -4.3268495762561088E-002
  0.94845855801670120          10.229254994061604          11.456111971189873        5.9118081699935598E-002    -8.8141392554914544E-002   6.4171417980423140E-002    -4.3414767747220973E-002
  0.94888070786289591          10.069362228054231          11.613262686499866        5.9131020247074562E-002    -8.8015707966024495E-002   6.5107857342296516E-002    -4.3536108392537409E-002
  0.94923561064889506          9.9307947790903199          11.742563162852512        5.9141811555233625E-002    -8.7910222599852081E-002   6.5911945779227876E-002    -4.3625616119275623E-002
  0.94952311206546836          9.8164371054443702          11.845816604633491        5.9150487997274459E-002    -8.7824871448584002E-002   6.6570889690302337E-002    -4.3696246042643772E-002
  0.94974308783233752          9.7284767429551398          11.924448353360198        5.9157098781556866E-002    -8.7759633761055361E-002   6.7079359457073329E-002    -4.3753118815590186E-002
  0.94989544624887667          9.6677423396687363          11.979551666959562        5.9161658807824036E-002    -8.7714474644116441E-002   6.7409556723724062E-002    -4.3756315702271786E-002
  0.94998015478638831          9.6340812490986902          12.010499975273211        5.9164183837717071E-002    -8.7689374357702854E-002   6.7581926026889061E-002    -4.3740694600852281E-002
  0.95000694735242019          9.6234217286879797          12.020279465114912        5.9164980555713925E-002    -8.7681436601805149E-002   6.7636379849061790E-002    -4.3735477250325339E-002
  0.95003658708718342          9.6105116964725354          12.029659816028820        5.9166000251899886E-002    -8.7672862839869539E-002   6.7731101260848137E-002    -4.3767842948535973E-002
  0.95008983744583586          9.5881582703933290          12.047637909570113        5.9167582427511967E-002    -8.7657096409835350E-002   6.7872672186569005E-002    -4.3793666860981739E-002
  0.95016658398477138          9.5565080767667450          12.074341256543013        5.9169855235851526E-002    -8.7634379857948072E-002   6.8055118094018763E-002    -4.3806519011821088E-002
  0.95026664612401590          9.5151222328688494          12.109085739554239        5.9172830842813468E-002    -8.7604813045734531E-002   6.8290999106009664E-002    -4.3821089013635461E-002
  0.95038978687505249          9.4639562911998176          12.151665539239076        5.9176423760772451E-002    -8.7568372187358412E-002   6.8580530060275091E-002    -4.3838038860688489E-002
  0.95053571427773198          9.4030320022059541          12.201943311862705        5.9180550384625108E-002    -8.7525046363014294E-002   6.8921346288700169E-002    -4.3853934343300205E-002
  0.95070408225592107          9.3321144120878170          12.259395017545746        5.9185468555860044E-002    -8.7475337454730503E-002   6.9319330200999563E-002    -4.3873738355989067E-002
  0.95089449148175254          9.2513325876217483          12.323921492820343        5.9191017643423632E-002    -8.7419155308334245E-002   6.9769482229555368E-002    -4.3891064831661941E-002
  0.95110649033723360          9.1605662714183147          12.395049434090586        5.9197180699676527E-002    -8.7356658026701992E-002   7.0274277355014902E-002    -4.3907561947485796E-002
  0.95133957599105878          9.0597845668633745          12.472382274609366        5.9203927742385698E-002    -8.7288008723590854E-002   7.0833178870130853E-002    -4.3921925358534786E-002
  0.95159319559373090          8.9490442111257256          12.555597975973358        5.9211222977690936E-002    -8.7213378794684548E-002   7.1442999957540110E-002    -4.3929854588161898E-002
  0.95186674759003753          8.8281141110129280          12.643946860162171        5.9219038568812332E-002    -8.7132964160357942E-002   7.2108152792211833E-002    -4.3934533478879656E-002
  0.95215958314647975          8.6970595252201033          12.737059041315232        5.9227356288563016E-002    -8.7046988306778067E-002   7.2822675956230043E-002    -4.3927756657754280E-002
  0.95247100769056425          8.5465576108148440          12.828726676605360        5.9236140891040762E-002    -8.6955666296792494E-002   7.3589915139648188E-002    -4.3913202287133357E-002
  0.95280028255844262          8.3852400833542369          12.923365548061382        5.9245370799890007E-002    -8.6859250662523743E-002   7.4406427630996141E-002    -4.3887024687038645E-002
  0.95314662674705419          8.2135768358284196          13.020575067027922        5.9254993512707355E-002    -8.6757964468950247E-002   7.5271188005234357E-002    -4.3847262543707188E-002
  0.95350921876664885          8.0316590933094858          13.119634525660695        5.9264994442775748E-002    -8.6652095413884994E-002   7.6184652198906244E-002    -4.3794170115777353E-002
  0.95388719858931548          7.8395239769912122          13.219760162400572        5.9275319068202714E-002    -8.6541889562650118E-002   7.7143434115452214E-002    -4.3721096384964797E-002
  0.95427966968890299          7.6372840411972112          13.320071152582164        5.9285955965968029E-002    -8.6427682061712294E-002   7.8149031552443349E-002    -4.3628409312813865E-002
  0.95468570116750062          7.4254196922625217          13.420153553242029        5.9296755862289691E-002    -8.6309602240621550E-002   7.9196913537917135E-002    -4.3514188255804553E-002
  0.95510432996343930          7.2042215825372313          13.519285976431126        5.9307880837716903E-002    -8.6188170450021320E-002   8.0285822024230180E-002    -4.3376979614987876E-002
  0.95553456313557716          6.9740274287155017          13.616752287683269        5.9319216641307404E-002    -8.6063584494158171E-002   8.1413862513026736E-002    -4.3215476411396336E-002
  0.95597538021845274          6.7351905158582372          13.711803693347788        5.9330742390701963E-002    -8.5936158591867026E-002   8.2578411030287180E-002    -4.3027137335965415E-002
  0.95642573564272182          6.4798259069384025          13.795109344632911        5.9342465133973454E-002    -8.5806148676161473E-002   8.3778927867771191E-002    -4.2804639817614287E-002
  0.95688456121513610          6.2134852723581835          13.870834111542715        5.9354723490442962E-002    -8.5674506694381383E-002   8.5011281895268187E-002    -4.2552104235020094E-002
  0.95735076865218216          5.9401717044809192          13.941697655671154        5.9366277068484463E-002    -8.5540262762268587E-002   8.6271848094246151E-002    -4.2267783492330402E-002
  0.95782325216137210          5.6605349140697543          14.007118212410191        5.9377860702736152E-002    -8.5404593989899399E-002   8.7557756366039019E-002    -4.1950519801347230E-002
  0.95830089106406280          5.3751675661735661          14.066323298745395        5.9389456551845271E-002    -8.5267742959742057E-002   8.8867160912516896E-002    -4.1600003092952864E-002
  0.95878255245358313          5.0843862632955732          14.117724640046371        5.9401012372493539E-002    -8.5130013920122330E-002   9.0195454935174668E-002    -4.1204739333394524E-002
  0.95926709388236486          4.7894908569733285          14.161890861568542        5.9412485647953039E-002    -8.4991750819529685E-002   9.1540696820734069E-002    -4.0774722825945631E-002
  0.95975336607170270          4.4903021233548301          14.196948896194849        5.9423776874982515E-002    -8.4853297422225096E-002   9.2896823995095468E-002    -4.0309135184973588E-002
  0.96024021563771711          4.1811383000855713          14.212066734126894        5.9434600103379587E-002    -8.4714537894872474E-002   9.4259634983776097E-002    -3.9806824909903504E-002
  0.96072648782705494          3.8704930352604023          14.217575092133513        5.9445867578876682E-002    -8.4576766919159066E-002   9.5630175857165489E-002    -3.9263497116674095E-002
  0.96121102925583668          3.5596190185000132          14.214104915039316        5.9456956574980457E-002    -8.4439676757840906E-002   9.6997635613474742E-002    -3.8678374288433348E-002
  0.96169269064535701          3.2496293568512140          14.202185680254326        5.9467813351472831E-002    -8.4303632558181407E-002   9.8362483681238899E-002    -3.8059852732341248E-002
  0.96217032954804771          2.9414638599549590          14.181922227710752        5.9478447911617993E-002    -8.4168988027946465E-002   9.9720554040679477E-002    -3.7411901576924311E-002
  0.96264281305723765          2.6358537328356677          14.151945526005010        5.9488840015324063E-002    -8.4036047837893355E-002  0.10106258730937667         -3.6719572144209733E-002
  0.96310902049428371          2.3316394160549234          14.107016964400735        5.9498984948818778E-002    -8.3905112580694108E-002  0.10239286973106709         -3.5995031811436151E-002
  0.96356784606669799          2.0292696517390842          14.046384792874866        5.9508918720310416E-002    -8.3776520954502345E-002  0.10370154926045361         -3.5246235684818439E-002
  0.96401820149096706          1.7330368438531845          13.978760817365496        5.9518640794309907E-002    -8.3650661429158668E-002  0.10498291101871304         -3.4470106922870114E-002
  0.96445901857384264          1.4436480986036984          13.901403275244107        5.9527791429058174E-002    -8.3527459975416662E-002  0.10624225284625710         -3.3660027931153635E-002
  0.96488925174598050          1.1622064662488039          13.818595058047537        5.9536598357676329E-002    -8.3407440492173524E-002  0.10746649209864512         -3.2835478574740673E-002
  0.96530788054191918         0.88941918214557414          13.731176835404344        5.9545097783280543E-002    -8.3290884061905809E-002  0.10865332746403578         -3.1998059948395774E-002
  0.96571391202051682         0.62605792339396338          13.635175519979603        5.9553255371468328E-002    -8.3178003778875687E-002  0.10980822457958106         -3.1134050186006235E-002
  0.96610638312010433         0.37057552266697003          13.525933491973440        5.9561145304882823E-002    -8.3069209592394444E-002  0.11091808380784240         -3.0270874599300113E-002
  0.96648436294277096         0.12579276109257531          13.412382674567976        5.9568426660982721E-002    -8.2964328784348326E-002  0.11197992306704241         -2.9402892671936076E-002
  0.96684695496236561        -0.10714112220277772          13.294521108099200        5.9575465703670449E-002    -8.2864015412150438E-002  0.11300103595595012         -2.8527981405144009E-002
  0.96719329915097718        -0.32807069243210196          13.177730424508571        5.9582133874546028E-002    -8.2768330676784643E-002  0.11397444070897755         -2.7676182792903070E-002
  0.96752257401885555        -0.53617489605204427          13.058689138977279        5.9588403286809144E-002    -8.2677479313098726E-002  0.11488608906007258         -2.6816293971000160E-002
  0.96783399856294006        -0.73151688602027298          12.942302265872641        5.9594242055391600E-002    -8.2591622256574473E-002  0.11574968870546909         -2.5985631483171012E-002
  0.96812683411938227        -0.91343727725560808          12.826150730075785        5.9599716609489706E-002    -8.2511034623600987E-002  0.11656320475018567         -2.5173070247071827E-002
  0.96840038611568890         -1.0825641289091417          12.709562012307281        5.9604723754260402E-002    -8.2435740301842211E-002  0.11731786043049142         -2.4399119530649882E-002
  0.96865400571836102         -1.2380680388236251          12.592530456672332        5.9609426660248016E-002    -8.2366115717131705E-002  0.11800671503619209         -2.3646898444047437E-002
  0.96888709137218620         -1.3800171943266952          12.484057756480368        5.9613717940263877E-002    -8.2302182382347489E-002  0.11863974698920299         -2.2951180874376753E-002
  0.96909909022766727         -1.5074135422233503          12.378857318479564        5.9617568578726410E-002    -8.2244049179454409E-002  0.11921857973665428         -2.2284553948464847E-002
  0.96928949945349874         -1.6211550992640058          12.283851510414991        5.9621001783972893E-002    -8.2191869286442842E-002  0.11973748603644141         -2.1685541423790644E-002
  0.96945786743168783         -1.7210504678373217          12.198595051288304        5.9624039808479079E-002    -8.2145782677415985E-002  0.12019393565097847         -2.1149202767352993E-002
  0.96960379483436732         -1.8066962312239112          12.121361080213532        5.9626661942030923E-002    -8.2105860933378613E-002  0.12058036142821049         -2.0659842720821553E-002
  0.96972693558540390         -1.8786558497913521          12.055966802645379        5.9628866044960122E-002    -8.2072188494017664E-002  0.12090683533894819         -2.0245833785123901E-002
  0.96982699772464842         -1.9369182753212839          12.002679736476495        5.9630650700086163E-002    -8.2044836954064684E-002  0.12117209258664957         -1.9908539008952619E-002
  0.96990374426358394         -1.9814767435984688          11.961718656777403        5.9632015110820114E-002    -8.2023864553744968E-002  0.12137535915067099         -1.9649331051048380E-002
  0.96995699462223639         -2.0122855070564554          11.933011105011417        5.9632991796517959E-002    -8.2009360542195542E-002  0.12151650788754365         -1.9467959545534264E-002
  0.96998663435699961         -2.0292642831278318          11.916191708758863        5.9633516632409983E-002    -8.2001263921280959E-002  0.12159590168499479         -1.9362469297677043E-002
  0.97003852157482562         -2.0589445125142669          11.886720070047144        5.9634434424964050E-002    -8.1987092730716485E-002  0.12173478062377613         -1.9177716921987997E-002
  0.97022726423685035         -2.1664481532844917          11.779218385593403        5.9637756224655170E-002    -8.1935565457078446E-002  0.12223900675940486         -1.8505252515876425E-002
  0.97055436796369132         -2.3505278775269831          11.580671444809859        5.9643465520913819E-002    -8.1846359293738138E-002  0.12310175823149977         -1.7315475032833927E-002
  0.97099935792959247         -2.5948196734679261          11.291619021359601        5.9651138267913517E-002    -8.1725186730394653E-002  0.12424898321503269         -1.5603063745714518E-002
  0.97153428369065264         -2.8777287379209273          10.919439068055219        5.9660209799851621E-002    -8.1579786649137773E-002  0.12562661539880093         -1.3396101321476284E-002
  0.97212553643112265         -3.1759166468078739          10.471884472237779        5.9670048506191592E-002    -8.1419438118907547E-002  0.12711392988369957         -1.0749072964397755E-002
  0.97273596659429706         -3.4632360381617717          9.9397463140415994        5.9679883425309721E-002    -8.1254214236390718E-002  0.12861156414099012         -7.7022982577554799E-003
  0.97332721933476707         -3.7198877162433028          9.3689975639275147        5.9689074696041178E-002    -8.1094239464094248E-002  0.13003234863461932         -4.3382598971286601E-003
  0.97386214509582725         -3.9222661614366334          8.7349324808262132        5.9698073769237109E-002    -8.0950555764539717E-002  0.13128806804209026         -7.1934616043112243E-004
  0.97430713506172839         -4.0639620370760561          8.0977572043843757        5.9705016407616829E-002    -8.0830791693459969E-002  0.13228036201253002          3.0475987917339964E-003
  0.97463423878856936         -4.1312513931787080          7.4412951056636594        5.9710058569784175E-002    -8.0742899179908970E-002  0.13296392574495497          6.7340101509560935E-003
  0.97482298145059409         -4.0725577471751642          6.8040753323890826        5.9712952364761512E-002    -8.0692226523470995E-002  0.13433684928088430          1.0266412468211028E-002
  0.97488927803803727         -3.8539153901688401          6.4867417352517016        5.9713966712038102E-002    -8.0674432900723708E-002  0.13540065206613561          1.1970986950310625E-002
  0.97498022958830244         -3.4482178023234518          6.4944223306265734        5.9715356541822529E-002    -8.0650028658956124E-002  0.12943481515515720          1.3093411984878012E-002
  0.97514296689895019         -3.1750494903755317          6.5029547380436199        5.9717856840404926E-002    -8.0606415444246265E-002  0.12763343098678048          1.3483123698184718E-002
  0.97537600707996486         -2.8502679963839910          6.4889917704481448        5.9721375886026329E-002    -8.0543958140663383E-002  0.12591080486808692          1.3985823000066677E-002
  0.97567717879338334         -2.5519984768491994          6.4658374136147962        5.9725854766473851E-002    -8.0463268010795050E-002  0.12400659957951754          1.4525954293805210E-002
  0.97604367115989255         -2.3170729220225645          6.4392912787618002        5.9731433639220566E-002    -8.0365445318085357E-002  0.12224204824938290          1.5026266292883284E-002
  0.97647206270149922         -2.0497523394551109          6.4030526391620732        5.9737630635231687E-002    -8.0251074400009767E-002  0.12020686521355911          1.5609748713561800E-002
  0.97695835379128260         -1.8630648588455401          6.3512373300503295        5.9744392369217969E-002    -8.0121360858813218E-002  0.11883615270958198          1.6160908017096132E-002
  0.97749800413133936         -1.6598059376873096          6.2924467642136435        5.9751887645252355E-002    -7.9977860705123721E-002  0.11729947350885433          1.6750286185453156E-002
  0.97808597518924190         -1.4717931997393237          6.2320502514165668        5.9759791284747676E-002    -7.9821819649772377E-002  0.11583778436239034          1.7344001699036049E-002
  0.97871677725901796         -1.3204488448934342          6.1737768250078684        5.9767872178231651E-002    -7.9654678166659679E-002  0.11460773551731412          1.7927884763435431E-002
  0.97938452072477666         -1.1613685287672482          6.1130051768506348        5.9776257130441546E-002    -7.9478274874280816E-002  0.11330401889856806          1.8550872826655462E-002
  0.98008297105418785         -1.0276776951000137          6.0513318318204448        5.9784769315837705E-002    -7.9294251793756515E-002  0.11219411160232290          1.9154210400530669E-002
  0.98080560701057107        -0.90873702571539994          5.9891396559287653        5.9793292380104945E-002    -7.9104385435661007E-002  0.11119392994211286          1.9740362961182312E-002
  0.98154568154100885        -0.78710957107779578          5.9271501790393870        5.9801722123079826E-002    -7.8910491103585542E-002  0.11016398617841366          2.0332720433473117E-002
  0.98229628477241449        -0.68586599807196080          5.8698800109796379        5.9809976350824745E-002    -7.8714405217050115E-002  0.10927568888951489          2.0895199089840721E-002
  0.98305040852758541        -0.59969232134945827          5.8165403503897970        5.9818014792209634E-002    -7.8518028439429691E-002  0.10849352527173844          2.1432421454465667E-002
  0.98380101175899104        -0.51373041812168907          5.7649459209032932        5.9825615736531418E-002    -7.8323046183198672E-002  0.10771298441862343          2.1965808588634728E-002
  0.98454108628942882        -0.43026857383667760          5.7155770711319418        5.9832951706785681E-002    -7.8131474513728372E-002  0.10695362303015177          2.2492727595440076E-002
  0.98526372224581205        -0.37021753550518000          5.6701406284848179        5.9839704526838539E-002    -7.7944853350642232E-002  0.10638772447593781          2.2958733202870230E-002
  0.98596217257522323        -0.31188377063100248          5.6273033225664983        5.9845951390718466E-002    -7.7764973046047486E-002  0.10583504599289567          2.3401860823506704E-002
  0.98662991604098194        -0.25569723346306716          5.5872741033206115        5.9851706700055185E-002    -7.7593469613839922E-002  0.10530510101522866          2.3822301577333560E-002
  0.98726071811075800        -0.20232965451153717          5.5503521037380894        5.9856954839221321E-002    -7.7431873796014433E-002  0.10480291650934437          2.4219533719715525E-002
  0.98784868916866053        -0.16013647819183774          5.5183509215535773        5.9861675662598007E-002    -7.7281606181678647E-002  0.10439032186751779          2.4573990611057583E-002
  0.98838833950871730        -0.12751312764175537          5.4908353965634511        5.9865877035665094E-002    -7.7143985447926153E-002  0.10405702114216397          2.4884279670722265E-002
  0.98887463059850067         -9.7958595528776726E-002     5.4664579650718705        5.9869612201539912E-002    -7.7020317239681585E-002  0.10375512029658801          2.5161954560545041E-002
  0.98930302214010735         -7.1813774518631135E-002     5.4453236365931037        5.9872618872609334E-002    -7.6911385843892788E-002  0.10348865913528277          2.5405653680592222E-002
  0.98966951450661655         -4.9241211062987844E-002     5.4274630666425541        5.9875211447921128E-002    -7.6818435049332071E-002  0.10326047231598828          2.5613865489717114E-002
  0.98997068622003503         -3.0678174237529277E-002     5.4129692040657673        5.9877299058150868E-002    -7.6742148047022979E-002  0.10307284432603886          2.5785041771697825E-002
  0.99020372640104970         -1.6305867817628439E-002     5.4018679090108499        5.9878878116644468E-002    -7.6683171896965413E-002  0.10292759037608545          2.5917725678752612E-002
  0.99036646371169745         -6.2648746775302300E-003     5.3941747126528661        5.9879963951532778E-002    -7.6642016813963598E-002  0.10282609099404710          2.6010609787489924E-002
  0.99045741526196263         -5.8926006161286182E-004     5.3898771124864915        5.9880567306676624E-002    -7.6619029218581408E-002  0.10276931943207912          2.6062637893592422E-002
  0.99053292886096633          4.1298808083709559E-003     5.3863184814364971        5.9881065139973877E-002    -7.6599949155917391E-002  0.10272214412714770          2.6105911377439783E-002
  0.99076411119313934          1.8581218566936286E-002     5.3754881023914329        5.9882572757995356E-002    -7.6541569210451132E-002  0.10257732585827034          2.6238865393655386E-002
  0.99117998454557799          4.1543510037127973E-002     5.3565619696718514        5.9885233896303680E-002    -7.6436692874317008E-002  0.10234202877131277          2.6470498724943337E-002
  0.99178057034409051          6.8903449776305692E-002     5.3302905892833206        5.9888919557584269E-002    -7.6285539022842158E-002  0.10205029992360248          2.6786355438638498E-002
  0.99256577742615559         0.10513301161982014          5.2966596497653988        5.9893362020851937E-002    -7.6088366529822482E-002  0.10166433280408871          2.7193603617158280E-002
  0.99353547451237589         0.15053176795658985          5.2562259469567181        5.9898503401124792E-002    -7.5845734375060384E-002  0.10118544142000707          2.7692169782756126E-002
  0.99468949704099918         0.20537267925437241          5.2097317056559884        5.9904106465799356E-002    -7.5558194351378574E-002  0.10061275154968419          2.8286768343926294E-002
  0.99602764846557501         0.25372246553871491          5.1616709562685301        5.9909812159266329E-002    -7.5226330640114733E-002  0.10006442743245825          2.8932789371906686E-002
  0.99754970062589932         0.30700941712759899          5.1099933849055752        5.9915536570933431E-002    -7.4851064224365049E-002   9.9456535547149005E-002     2.9651058484381210E-002
  0.99925539389915574         0.36746402571015224          5.0550025053774394        5.9920293444931549E-002    -7.4432893685215121E-002   9.8778330471861187E-002     3.0456495937442485E-002
   1.0011444372878613         0.41830297231041058          4.9993689334752478        5.9924102795680112E-002    -7.3972975514578626E-002   9.8169989173865879E-002     3.1285927432995742E-002
   1.0032165084885871         0.47616531136421170          4.9417735071083726        5.9926703591004438E-002    -7.3472377069134745E-002   9.7491466022759321E-002     3.2184142269422455E-002
   1.0054712539560702         0.52751415287056513          4.8862827763127221        5.9927407321757414E-002    -7.2932062152419652E-002   9.6848475823509750E-002     3.3116057177807967E-002
   1.0079082889682243         0.57958174140397567          4.8315546139051389        5.9925771577423209E-002    -7.2353212478213455E-002   9.6188127735212625E-002     3.4099321365985924E-002
   1.0105271976943393         0.62824188632245104          4.7781258896367085        5.9921276241408139E-002    -7.1737029973007918E-002   9.5552222246592156E-002     3.5114818429880179E-002
   1.0133275332674965         0.67624052717075545          4.7259050147764228        5.9913577539201124E-002    -7.1084866948301587E-002   9.4919578323580167E-002     3.6166442035861390E-002
   1.0163088178616926         0.71967721630549830          4.6772249732934537        5.9901948434672808E-002    -7.0397958595198235E-002   9.4311253921834870E-002     3.7242979308659496E-002
   1.0194705427739112         0.76207089150228624          4.6313884362125126        5.9886029367328786E-002    -6.9677762130020068E-002   9.3704405942038937E-002     3.8357520518806143E-002
   1.0228121685112697         0.79964088275692458          4.5884572947371680        5.9865154965699052E-002    -6.8925631651991212E-002   9.3137815012392711E-002     3.9486136317222420E-002
   1.0263331248833010         0.83893048026022576          4.5477056101017048        5.9839142375840038E-002    -6.8143161000839822E-002   9.2559593285579056E-002     4.0652051715703519E-002
   1.0300328110993977         0.87027274712918157          4.5118911890482210        5.9807219248215998E-002    -6.7331719424952849E-002   9.2035312506731470E-002     4.1824289904645928E-002
   1.0339105958714327         0.90233313639192847          4.4793759608877970        5.9769135895003767E-002    -6.6492917659017922E-002   9.1495251407597511E-002     4.3031797364948998E-002
   1.0379658175215500         0.93144643990595544          4.4491360910328677        5.9724121675854169E-002    -6.5628170872449834E-002   9.1001501266521179E-002     4.4247935392608406E-002
   1.0421977840951206         0.95596497404979974          4.4240227764623370        5.9671633375717459E-002    -6.4739002758077674E-002   9.0505896183552315E-002     4.5484525400553810E-002
   1.0466057734788521         0.98247846755219648          4.4010345741693193        5.9611476346222381E-002    -6.3827057990739108E-002   9.0026695588378725E-002     4.6744660143664851E-002
   1.0511890335240304          1.0018067597046567          4.3827951104114415        5.9543098882599010E-002    -6.2893831437490832E-002   8.9573021862833835E-002     4.8014081429871847E-002
   1.0559467821748842          1.0237515073338113          4.3666890422061257        5.9466293625343003E-002    -6.1940942393044846E-002   8.9112912029503888E-002     4.9310273975761487E-002
   1.0608782076020440          1.0405046050713089          4.3543482833952769        5.9379992260635783E-002    -6.0969692147062909E-002   8.8688393978477886E-002     5.0616160745579619E-002
   1.0659824683410781          1.0515145847957283          4.3469660854308660        5.9284549689457317E-002    -5.9981872208863807E-002   8.8259922792758350E-002     5.1938388549301440E-002
   1.0712586934360853          1.0703153583120804          4.3390943571917964        5.9179276803952491E-002    -5.8978857533049614E-002   8.7841473993562069E-002     5.3281493009647796E-002
   1.0767059825883143          1.0808476145665651          4.3361639924434847        5.9063994466651476E-002    -5.7962191998284937E-002   8.7440285265569184E-002     5.4635426188945790E-002
   1.0823234063097908          1.0864744888518496          4.3376092246844822        5.8938271440342166E-002    -5.6933297882734157E-002   8.7032487640486711E-002     5.6010773005869874E-002
   1.0881100060819229          1.1008277787380214          4.3375589009303726        5.8801945613125350E-002    -5.5893656407496675E-002   8.6643244641079309E-002     5.7401032748010783E-002
   1.0940647945190598          1.1074302762731376          4.3419137808250721        5.8654777360127558E-002    -5.4844682629846417E-002   8.6253049946551030E-002     5.8803273908920706E-002
   1.1001867555369760          1.1083460986592346          4.3502736747090420        5.8496117996057306E-002    -5.3787638072129315E-002   8.5857220071002438E-002     6.0231402098143816E-002
   1.1064748445262493          1.1199822492390634          4.3570331711875196        5.8326206844613315E-002    -5.2724026941819047E-002   8.5482080525028925E-002     6.1672562563497402E-002
   1.1129279885305103          1.1249411243880685          4.3671913103341158        5.8144531069577732E-002    -5.1655061118901793E-002   8.5094576864149341E-002     6.3125990742875615E-002
   1.1195450864295231          1.1221954531291729          4.3809366233527314        5.7950071035986539E-002    -5.0581826488957204E-002   8.4704516642831962E-002     6.4604428042629003E-002
   1.1263250091270767          1.1341016804153474          4.3932210763880244        5.7737866035463326E-002    -4.9504400982224667E-002   8.4324275046340269E-002     6.6097789021329789E-002
   1.1332665997436444          1.1415151262520622          4.4075045518032754        5.7531475197705073E-002    -4.8430609778691874E-002   8.3930484571130615E-002     6.7605850123243827E-002
   1.1403686738137901          1.1412334077435800          4.4243972970760765        5.7301197935796577E-002    -4.7352753857979185E-002   8.3534097470045976E-002     6.9137991486674322E-002
   1.1476300194882743          1.1528611427114903          4.4436584437289994        5.7059625830972766E-002    -4.6276248136189552E-002   8.3138396399935699E-002     7.0686141798552260E-002
   1.1550493977408398          1.1671203934629180          4.4645279107971643        5.6805996385568325E-002    -4.5201853300578104E-002   8.2728203066942535E-002     7.2251122335388773E-002
   1.1626255425796286          1.1744289683711138          4.4871908690517985        5.6540200726060225E-002    -4.4130655347185244E-002   8.2313254161793581E-002     7.3840540979503766E-002
   1.1703571612632040          1.1872985134268879          4.5134145898264268        5.6262134480619341E-002    -4.3063717643166216E-002   8.1892538961247485E-002     7.5446740416530211E-002
   1.1782429345211347          1.2131542925831713          4.5437279841334606        5.5971991462758358E-002    -4.2002148993520894E-002   8.1455558730528899E-002     7.7071159851518689E-002
   1.1862815167791074          1.2333750590672592          4.5752866940511350        5.5669787311295960E-002    -4.0946972608087134E-002   8.1010317778849428E-002     7.8721137619137904E-002
   1.1944715363885248          1.2499949747253014          4.6088875144307586        5.5355610385349502E-002    -3.9899201034914900E-002   8.0554624279968234E-002     8.0388941656692969E-002
   1.2028115958605559          1.2888544104543946          4.6628913193194723        5.5029570487246909E-002    -3.8859819475218160E-002   8.0080277519067988E-002     8.2075692818834534E-002
   1.2113002721045947          1.3237680619725696          4.7186770024855038        5.4691920655119075E-002    -3.7829811192633261E-002   7.9593213804955765E-002     8.3789320498441455E-002
   1.2199361166710854          1.3554130727797684          4.7761523199773386        5.4342670006207155E-002    -3.6810067913770284E-002   7.9092051191343549E-002     8.5522494145891526E-002
   1.2287176559986763          1.3884169099491199          4.8502313126853611        5.3982322692885470E-002    -3.5801563381837265E-002   7.8569397825303033E-002     8.7274723717819969E-002
   1.2376433916656593          1.4203626754360243          4.9353772285465336        5.3611178019413216E-002    -3.4805169439888622E-002   7.8028891961992919E-002     8.9054942371411538E-002
   1.2467118006456495          1.4493209750947491          5.0237525499960114        5.3229198304065334E-002    -3.3821652673924313E-002   7.7471010282430419E-002     9.0857385897015308E-002
   1.2559213355674643          1.4760169040180191          5.1174758066058041        5.2837204591488676E-002    -3.2851928008465953E-002   7.6888506784863919E-002     9.2678398789206029E-002
   1.2652704249791564          1.5018048225143632          5.2229255345395273        5.2435144232899744E-002    -3.1896663397178962E-002   7.6282590941429196E-002     9.4528018867178765E-002
   1.2747574736161562          1.5243271358009185          5.3326732228776308        5.2024149648937923E-002    -3.0956735292765963E-002   7.5655670832505906E-002     9.6403700974555973E-002
   1.2843808626734752          1.5435382139763787          5.4465105357935846        5.1604480402083541E-002    -3.0032755898610555E-002   7.5000860017337079E-002     9.8296872843469441E-002
   1.2941389500819300          1.5616482290797098          5.5712960789054637        5.1177104372648219E-002    -2.9125421596351855E-002   7.4316956670910095E-002    0.10021863986779833     
   1.3040300707883326          1.5768053573442469          5.7036094084466642        5.0741241680423738E-002    -2.8235030385135682E-002   7.3607181657045662E-002    0.10217168079306238     
   1.3140525370396030          1.5881468540621029          5.8409561193965365        5.0299168948550715E-002    -2.7362434882083939E-002   7.2865964488832313E-002    0.10414136733681989     
   1.3242046386707580          1.5964793422308263          5.9847540866326252        4.9850945954574039E-002    -2.6507918733214578E-002   7.2091377028372594E-002    0.10613838960455946     
   1.3344846433967203          1.6032562872338429          6.1380077568951581        4.9397536052781632E-002    -2.5671890280700341E-002   7.1283437893063128E-002    0.10816797908380427     
   1.3448907971079043          1.6053604922109583          6.2973045115613049        4.8939025189130916E-002    -2.4854514081102369E-002   7.0439603965376629E-002    0.11021878262041529     
   1.3554213241695250          1.6029193457438256          6.4624973081829076        4.8476635878292720E-002    -2.4056097683157862E-002   6.9558894246621095E-002    0.11229394267165094     
   1.3660744277245813          1.5986961068585357          6.6382552392317171        4.8011120352205700E-002    -2.3276757495846248E-002   6.8637790831849343E-002    0.11440039370626875     
   1.3768482900004582          1.5894211496321518          6.8225607759356972        4.7543246769620018E-002    -2.2516535876792088E-002   6.7672686810725413E-002    0.11653528981320604     
   1.3877410726191000          1.5749623042797936          7.0136244013013380        4.7073793652422591E-002    -2.1775397331704222E-002   6.6667771172759127E-002    0.11869047915014352     
   1.3987509169106973          1.5565284202213396          7.2124919212532621        4.6603524193350288E-002    -2.1053226636816372E-002   6.5617434055772805E-002    0.12087409960703221     
   1.4098759442308393          1.5349229490100829          7.4222474134756693        4.6133117492157913E-002    -2.0349823986234333E-002   6.4512435294494019E-002    0.12309055599085950     
   1.4211142562810712          1.5072433396307554          7.6397549526878299        4.5663286810662368E-002    -1.9664931438160491E-002   6.3363360210799580E-002    0.12532452049109766     
   1.4324639354328093          1.4728650951559130          7.8650835408518063        4.5194689392542453E-002    -1.8998222685115015E-002   6.2170616644998289E-002    0.12757553981590397     
   1.4439230450545484          1.4352825837454279          8.1061443041781391        4.4727891856671295E-002    -1.8349308051333821E-002   6.0945818616228720E-002    0.12985475521198209     
   1.4554896298423186          1.3912472352844496          8.3596036435581969        4.4263452962780878E-002    -1.7717756545840069E-002   5.9678435033347299E-002    0.13221168281330242     
   1.4671617161533237          1.3390492344265228          8.6222963728288384        4.3801842202428110E-002    -1.7103091448423147E-002   5.8331559332861216E-002    0.13461122234219425     
   1.4789373123427092          1.2777569326446745          8.8971297872725366        4.3343504794144463E-002    -1.6504809888555044E-002   5.6906610922735634E-002    0.13704857178753760     
   1.4908144091034055          1.2055988846907821          9.1918150982374627        4.2888777051595564E-002    -1.5922378997839312E-002   5.5393774667034656E-002    0.13952460867004579     
   1.5027909798089791          1.1219553348859952          9.4984754644441658        4.2437967343275526E-002    -1.5355257687006685E-002   5.3787928324771916E-002    0.14203103384028926     
   1.5148649808594450          1.0275303324883174          9.8163000082118863        4.1991329404134484E-002    -1.4802899017961654E-002   5.2102324300769276E-002    0.14456160734359436     
   1.5270343520299705         0.91495508077220844          10.151831268599432        4.1549018385227371E-002    -1.4264752468984468E-002   5.0327425000936343E-002    0.14712069021700003     
   1.5392970168224198         0.78522314928124359          10.503029291688209        4.1111202356375207E-002    -1.3740285482604003E-002   4.8445266862821856E-002    0.14970910757219924     
   1.5516508828196716         0.64001385398275623          10.868072960550780        4.0677927838097983E-002    -1.3228969588793951E-002   4.6451766153929375E-002    0.15231903716647144     
   1.5640938420426560         0.47645223289674199          11.246633984780445        4.0249245419590185E-002    -1.2730303333003123E-002   4.4360632348336260E-002    0.15494373341296874     
   1.5766237713100455         0.28442810635469939          11.641346939938366        3.9825149340028884E-002    -1.2243805902952584E-002   4.2162534406750662E-002    0.15758642591360700     
   1.5892385326005396          7.3535105891206598E-002     12.049759488386078        3.9405600642101496E-002    -1.1769023338896456E-002   3.9845122605472016E-002    0.16024994472284620     
   1.6019359734176823        -0.16162453445526026          12.473531941003756        3.8990534797806925E-002    -1.1305530837794078E-002   3.7373193333806787E-002    0.16292058531329923     
   1.6147139271571502        -0.43189502260885959          12.910057675848963        3.8579880720663387E-002    -1.0852935136999281E-002   3.4785968624319763E-002    0.16559160711249593     
   1.6275702134764454        -0.73485157180421545          13.359595059189962        3.8173503557911201E-002    -1.0410867989339045E-002   3.2069268933674955E-002    0.16826349749600311     
   1.6405026386669357         -1.0657234828504123          13.822462474555579        3.7771290633900750E-002    -9.9789965933884395E-003   2.9212325291082364E-002    0.17093467100465298     
   1.6535089960281730         -1.4293867793819786          14.297199922358715        3.7373105899597275E-002    -9.5570160322371173E-003   2.6196929288922643E-002    0.17360092532232829     
   1.6665870662444302         -1.8497653588849641          14.773303094340639        3.6978816030014336E-002    -9.1446512544018088E-003   2.2996654537603411E-002    0.17624000448546523     
   1.6797346177633903         -2.3059173320537347          15.260150588583411        3.6588278868892488E-002    -8.7416537814848788E-003   1.9646907662712820E-002    0.17885065707496051     
   1.6929494071769216         -2.8009965233369094          15.756680431731517        3.6201353061998454E-002    -8.3478010205267905E-003   1.6132516707647704E-002    0.18142770530769264     
   1.7062291796038798         -3.3520370571726517          16.247139659733293        3.5817899851188176E-002    -7.9628941111738877E-003   1.2443687462268593E-002    0.18396399557187265     
   1.7195716690748633         -3.9575698573687426          16.733470323649815        3.5437748828272692E-002    -7.5867527703317589E-003   8.5697394218112732E-003    0.18645299080734001     
   1.7329745989188643         -4.6147638371681552          17.223082829462786        3.5060782290665587E-002    -7.2192181677663420E-003   4.4765689959443966E-003    0.18886683430983009     
   1.7464356821517435         -5.3266493999781765          17.710444226146763        3.4685929064673472E-002    -6.8600832299842152E-003   1.7649583148438008E-004    0.19118977017357297     
   1.7599526218664658         -6.1128528409716125          18.158443378936241        3.4316106053133733E-002    -6.5095120328734074E-003  -4.3206541795057229E-003    0.19341348494984717     
   1.7735231116250287         -6.9573080370731830          18.598346836508512        3.3948028448208184E-002    -6.1670534296285329E-003  -9.0219252161489738E-003    0.19552602522017878     
   1.7871448358520166         -7.8632987854735070          19.026245395790006        3.3582715548459076E-002    -5.8327585130057008E-003  -1.3934989842461942E-002    0.19750934040481122     
   1.8008154702297152         -8.8424537534147269          19.406216597797929        3.3220068014631822E-002    -5.5065375773120789E-003  -1.9065890103791672E-002    0.19934348130335305     
   1.8145326820947179         -9.8942678029626450          19.738457717813645        3.2860022265548204E-002    -5.1883185188897341E-003  -2.4415672540305688E-002    0.20100881665782461     
   1.8282941308359537         -11.015959160850979          20.039486398934720        3.2502414586376607E-002    -4.8780259646668683E-003  -2.9992076806983320E-002    0.20247835140484893     
   1.8420974682940745         -12.208167852557281          20.297765719737708        3.2146269251998524E-002    -4.5755535720675561E-003  -3.5793118168568422E-002    0.20372666204172232     
   1.8559403391621283         -13.472788148219323          20.438972381422822        3.1794521606535328E-002    -4.2810858559371029E-003  -4.1829619396407142E-002    0.20470166564729128     
   1.8698203813874530         -14.806377398599324          20.523553373971531        3.1444199649461817E-002    -3.9943095541980500E-003  -4.8060376475160926E-002    0.20540176407333088     
   1.8837352265747209         -16.210468851021787          20.542265143016667        3.1096095113654132E-002    -3.7152824523406652E-003  -5.4487676980564920E-002    0.20579283149718069     
   1.8976825003900648         -17.666287609245352          20.435421267222907        3.0750256927287382E-002    -3.4439718538583353E-003  -6.1090004300103612E-002    0.20585078647994759     
   1.9116598229662185         -19.173467850792655          20.204879459085600        3.0406645514244449E-002    -3.1803428731614347E-003  -6.7857465155585411E-002    0.20553982490005318     
   1.9256648093086017         -20.736295709535284          19.877774787553143        3.0065283334063053E-002    -2.9243659881522527E-003  -7.4759115951706451E-002    0.20483572519341545     
   1.9396950697022779         -22.343678731416759          19.432929138812131        2.9726043743971010E-002    -2.6760027032625838E-003  -8.1776001380461330E-002    0.20370379939661937     
   1.9537482101197197         -23.932769120750464          18.787777130882841        2.9389005071491024E-002    -2.4352275364811077E-003  -8.8865812015765794E-002    0.20212433181315390     
   1.9678218326293095         -25.549805611100275          18.015467751425856        2.9054078718158509E-002    -2.2020001823678109E-003  -9.6004141787074018E-002    0.20006589026753313     
   1.9819135358045057         -27.181884957075440          17.108862994589174        2.8721267660751129E-002    -1.9762818689102735E-003 -0.10313743220498114         0.19750573441035657     
   1.9960209151336055         -28.748343071669893          16.000771472888509        2.8390469720761508E-002    -1.7580191953574242E-003 -0.11022650271288326         0.19438672976074178     


==> MI_1000.dat <==
  -1.9988985685690994         0.76447926900770580          3.3267267131446704E-002  -1.1091757989145464E-002    -5.3267106358456176E-003 -0.44236122710492731         -5.8955013385957822E-002
  -1.9942038991871605         0.76273069956563500          3.3183215276921731E-002  -1.1110141071176607E-002    -5.3361720632393870E-003 -0.44184452200991942         -5.8872790833643739E-002
  -1.9857874687398589         0.75959900190959928          3.3032414204548374E-002  -1.1143233562502793E-002    -5.3532129166814768E-003 -0.44090868364530555         -5.8724420294501783E-002
  -1.9736980120086198         0.75512156216329529          3.2816177354174719E-002  -1.1191075524587223E-002    -5.3778690087115770E-003 -0.43955468459207037         -5.8510492918313534E-002
  -1.9580080051741728         0.74933345136781382          3.2535553379336682E-002  -1.1253711943817756E-002    -5.4101858084913300E-003 -0.43776836649072703         -5.8230037113146643E-002
  -1.9388117543555463         0.74229096979821774          3.2192406104691540E-002  -1.1331194943434913E-002    -5.4502199740668654E-003 -0.43554107810869525         -5.7882919155872153E-002
  -1.9162246895076622         0.73403749779006733          3.1788102306866781E-002  -1.1423579556800584E-002    -5.4980376819250667E-003 -0.43286265872989182         -5.7469003315104766E-002
  -1.8903826442708198         0.72466184675272161          3.1325630450330148E-002  -1.1530917740218059E-002    -5.5537121496903683E-003 -0.42972500995142049         -5.6988551396976860E-002
  -1.8614410321415746         0.71427156187614982          3.0808592475161611E-002  -1.1653250876178849E-002    -5.6173204642631699E-003 -0.42611345803418899         -5.6441186249723573E-002
  -1.8295739094937045         0.70295671884742339          3.0239963972517429E-002  -1.1790600696558146E-002    -5.6889396548597910E-003 -0.42201636252106089         -5.5826994057240120E-002
  -1.7949729278838622         0.69076559728198250          2.9620934525896255E-002  -1.1942958508428792E-002    -5.7686419163735262E-003 -0.41742368168644650         -5.5146328770543644E-002
  -1.7578461810424877         0.67790217126559404          2.8958903238524729E-002  -1.2110272604291043E-002    -5.8564888751812443E-003 -0.41232740873462159         -5.4399834485137043E-002
  -1.7184169531844551         0.66449115654081958          2.8258234739894746E-002  -1.2292433759486451E-002    -5.9525247840973060E-003 -0.40672242324602259         -5.3588515653389623E-002
  -1.6769223760538616         0.65054558625778203          2.7518013317616538E-002  -1.2489258762322368E-002    -6.0567685352713990E-003 -0.40060734912084162         -5.2713807833008421E-002
  -1.6336120027322532         0.63634997318045539          2.6749545408596972E-002  -1.2700471991675961E-002    -6.1692043917334098E-003 -0.39398539648765585         -5.1777647054924908E-002
  -1.5887463067660992         0.62203129672310609          2.5957456347059735E-002  -1.2925685158736717E-002    -6.2897713634572248E-003 -0.38686516344346611         -5.0782535749315315E-002
  -1.5425951156295334         0.60760869100137826          2.5140012589814714E-002  -1.3164375470671282E-002    -6.4183511965404186E-003 -0.37926137226562928         -4.9731603051845714E-002
  -1.4954359879383570         0.59339457818209440          2.4311328718617936E-002  -1.3415862660352114E-002    -6.5547550092872730E-003 -0.37119551388337435         -4.8628657211602359E-002
  -1.4475525441720345         0.57947331229110510          2.3473969289497767E-002  -1.3679285561844017E-002    -6.6987087017624210E-003 -0.36269637413982425         -4.7478227785414578E-002
  -1.3992327609412818         0.56594100737528219          2.2629459661386405E-002  -1.3953579195994959E-002    -6.8498373905164682E-003 -0.35380041571484611         -4.6285595280088222E-002
  -1.3507672390587182         0.55303624912336857          2.1791063912036807E-002  -1.4237453657268650E-002    -7.0076492808559361E-003 -0.34455199075804865         -4.5056805968501576E-002
  -1.3024474558279655         0.54079638701452271          2.0957327810594336E-002  -1.4529376444500088E-002    -7.1715195854148454E-003 -0.33500336128027830         -4.3798669698328033E-002
  -1.2545640120616430         0.52938892304702034          2.0137210911957720E-002  -1.4827560222782294E-002    -7.3406753246654955E-003 -0.32521450743754710         -4.2518738704896794E-002
  -1.2074048843704666         0.51889679579163006          1.9336988482778355E-002  -1.5129956483864303E-002    -7.5141811916970688E-003 -0.31525270790108195         -4.1225265676246632E-002
  -1.1612536932339008         0.50939384763302742          1.8556569340736073E-002  -1.5434268392838835E-002    -7.6909331860919678E-003 -0.30519188170723788         -3.9927139642752671E-002
  -1.1163879972677468         0.50093145569913200          1.7806691543447981E-002  -1.5737958044415249E-002    -7.8696480579858903E-003 -0.29511168722213277         -3.8633798672196337E-002
  -1.0730776239461384         0.49357727014860514          1.7086508755843131E-002  -1.6038286356984285E-002    -8.0488681378758486E-003 -0.28510936764244810         -3.7356697650707330E-002
  -1.0315830468155449         0.48733185867953410          1.6404466153978014E-002  -1.6332359614846564E-002    -8.2269696333523400E-003 -0.27528881965475699         -3.6108032079863385E-002
 -0.99215381895751231         0.48215242905223504          1.5761175331267117E-002  -1.6617193451914935E-002    -8.4021810614415150E-003 -0.26571738112528676         -3.4895493987253806E-002
 -0.95502707211613780         0.47799221357542754          1.5159303500492369E-002  -1.6889790594948426E-002    -8.5726116478704872E-003 -0.25648459039460075         -3.3729445490954094E-002
 -0.92042609050629554         0.47487474709758054          1.4603511374441137E-002  -1.7147228340855358E-002    -8.7362895841211225E-003 -0.24772943120776186         -3.2626359868913928E-002
 -0.88855896785842536         0.47253916021467834          1.4096582488994846E-002  -1.7386749468099191E-002    -8.8912089483156528E-003 -0.23950347693607338         -3.1592022214024004E-002
 -0.85961735572918019         0.47106437044933386          1.3637553363062979E-002  -1.7605848318646256E-002    -9.0353828918794208E-003 -0.23190784824180960         -3.0638392393481054E-002
 -0.83377531049233788         0.47018367682437645          1.3231697092789372E-002  -1.7802342690035194E-002    -9.1668995864997646E-003 -0.22503302596680752         -2.9776223717710208E-002
 -0.81118824564445358         0.46972019333901815          1.2879718704391925E-002  -1.7974422525620266E-002    -9.2839766955791301E-003 -0.21894847933393163         -2.9013778225298836E-002
 -0.79199199482582716         0.46954486019387787          1.2581360432700505E-002  -1.8120668610322920E-002    -9.3850100614889832E-003 -0.21370826799285508         -2.8357487055557375E-002
 -0.77630198799138017         0.46982760104244620          1.2338459183174964E-002  -1.8240038632984353E-002    -9.4686130686851347E-003 -0.20941398171595565         -2.7819848494572710E-002
 -0.76421253126014110         0.47013769583642351          1.2151844458689321E-002  -1.8331823626362417E-002    -9.5336447612766155E-003 -0.20607430504095781         -2.7401807069336134E-002
 -0.75579610081283943         0.47040036057371060          1.2022174619058414E-002  -1.8395584311026295E-002    -9.5792272824842557E-003 -0.20373377784171309         -2.7108859344984151E-002
 -0.75110143143090047         0.47056340385616491          1.1949925054247922E-002  -1.8431090179683817E-002    -9.6047613710504298E-003 -0.20242278918439510         -2.6944777152130495E-002
 -0.74845393481664635         0.47066053892599458          1.1909204507353605E-002  -1.8451092225437130E-002    -9.6191947598491551E-003 -0.20168177155736267         -2.6852032899578993E-002
 -0.74189368363753061         0.47091726968180370          1.1808371713213068E-002  -1.8500583997708483E-002    -9.6550631380710288E-003 -0.19984035440982439         -2.6621565382198707E-002
 -0.73025274635654835         0.47148024378872955          1.1630969604380538E-002  -1.8588121268483724E-002    -9.7190676274443999E-003 -0.19657908741064728         -2.6213414760754981E-002
 -0.71380131865999930         0.47241255530855736          1.1380980989577110E-002  -1.8711083447781433E-002    -9.8102735912029317E-003 -0.19193738159753854         -2.5632468024612831E-002
 -0.69292467895353393         0.47379336384112014          1.1064019441926320E-002  -1.8865521978576383E-002    -9.9272063404004188E-003 -0.18598035684806363         -2.4886719482798584E-002
 -0.66811207816346596         0.47629985895504040          1.0689364223177645E-002  -1.9046054055903334E-002    -1.0067753727305499E-002 -0.17885157880833213         -2.3993926972462512E-002
 -0.63994507543893608         0.47994566460676291          1.0265944474437416E-002  -1.9245752055942759E-002    -1.0229038304817447E-002 -0.17065617381952314         -2.2966698086833808E-002
 -0.60908386996096942         0.48463259563648509          9.8057242907869102E-003  -1.9456090154117790E-002    -1.0407285860629441E-002 -0.16159447169828198         -2.1829495918188307E-002
 -0.57625181650687018         0.49028780518325599          9.3163471131293696E-003  -1.9667013382274393E-002    -1.0597717513312075E-002 -0.15182951114176332         -2.0601689671654974E-002
 -0.54221846725503697         0.49809543965443259          8.8123985639313850E-003  -1.9867219296797332E-002    -1.0794509572018761E-002 -0.14161442961202614         -1.9314041808338241E-002
 -0.50778153274496307         0.50770553846156841          8.3046804659301157E-003  -2.0044747563022675E-002    -1.0990877132764917E-002 -0.13118355731009509         -1.7994803463229243E-002
 -0.47374818349312986         0.51807630198589061          7.7996425924814457E-003  -2.0187966618725434E-002    -1.1179349699117753E-002 -0.12078887830197432         -1.6674622709257680E-002
 -0.44091613003903063         0.52890007006225259          7.3068729819767567E-003  -2.0286994122572954E-002    -1.1352300785504492E-002 -0.11071119971620616         -1.5388371408257157E-002
 -0.41005492456106390         0.54255850049492060          6.8490628740275226E-003  -2.0335474979206451E-002    -1.1502755949425958E-002 -0.10121589571293640         -1.4169621889525894E-002
 -0.38188792183653414         0.55602602275818969          6.4249161828850675E-003  -2.0332457642301141E-002    -1.1625418385850116E-002  -9.2535190376070803E-002    -1.3048460318952727E-002
 -0.35707532104646611         0.56847571634269389          6.0439397286260656E-003  -2.0283884567450217E-002    -1.1717716766163866E-002  -8.4907952283229102E-002    -1.2057067207171965E-002
 -0.33619868134000075         0.57929163632728831          5.7159847002503546E-003  -2.0203034122684541E-002    -1.1780530744275871E-002  -7.8506551077597742E-002    -1.1219709518033728E-002
 -0.31974725364345169         0.58808049888679603          5.4526536862608728E-003  -2.0109272357063428E-002    -1.1818175611131885E-002  -7.3488345493104609E-002    -1.0559551164685741E-002
 -0.30810631636246943         0.59573446753484427          5.2692320682641266E-003  -2.0024830319260001E-002    -1.1837342996793766E-002  -6.9948024326223976E-002    -1.0091579544303798E-002
 -0.30154606518335370         0.60043899550928492          5.1661730121959409E-003  -1.9970029287776286E-002    -1.1845073476303213E-002  -6.7957992252773700E-002    -9.8276637541814017E-003
 -0.29927372629449545         0.60208084116124838          5.1302864440979350E-003  -1.9949769795724118E-002    -1.1847197378571005E-002  -6.7270258840610345E-002    -9.7363114866038970E-003
 -0.29619200762946335         0.60433507096524353          5.0816057604441724E-003  -1.9921211237586684E-002    -1.1849603452392981E-002  -6.6340899942379780E-002    -9.6127593968686909E-003
 -0.29072360516775975         0.60835183825183514          4.9946462236481748E-003  -1.9867379278138121E-002    -1.1852477381112701E-002  -6.4694200961019285E-002    -9.3934765888292401E-003
 -0.28299544500824059         0.61406400923946280          4.8704572779657111E-003  -1.9784120491840793E-002    -1.1853317557625661E-002  -6.2372883999369980E-002    -9.0835389989057901E-003
 -0.27318851407069145         0.62137037107906323          4.7106016233577092E-003  -1.9665606190644312E-002    -1.1848498618119997E-002  -5.9438517516566980E-002    -8.6903106671680219E-003
 -0.26153264101111007         0.63013423624147002          4.5171834475664458E-003  -1.9504543802681382E-002    -1.1833289852716075E-002  -5.5970298390225270E-002    -8.2233420524017546E-003
 -0.24830101684547981         0.64028328620477915          4.2936104802086521E-003  -1.9292540223237547E-002    -1.1801925671957559E-002  -5.2071985475104499E-002    -7.6954796051308073E-003
 -0.23380377423233051         0.65155176163147210          4.0428320747327605E-003  -1.9020668112801682E-002    -1.1747771545609999E-002  -4.7845835868531236E-002    -7.1192399626157565E-003
 -0.21838071356310995         0.66367394362839027          3.7689701161832522E-003  -1.8680298071253654E-002    -1.1663641064757400E-002  -4.3408769260039434E-002    -6.5092861531236418E-003
 -0.20239333674485427         0.67760895997851212          3.4820125556831783E-003  -1.8264252365416983E-002    -1.1542329495909763E-002  -3.8895020065190043E-002    -5.8830541912292464E-003
 -0.18621637324930629         0.69522121850102980          3.1942964241237310E-003  -1.7768305643210469E-002    -1.1377428831438764E-002  -3.4420232130019768E-002    -5.2556577922052939E-003
 -0.17022899643105061         0.71293569863925077          2.9004863295538350E-003  -1.7192994062299904E-002    -1.1164467571504693E-002  -3.0112900067455012E-002    -4.6447533593160246E-003
 -0.15480593576183005         0.73023452778836362          2.6080790386680854E-003  -1.6545585710654565E-002    -1.0902358824560790E-002  -2.6080049229447871E-002    -4.0655910228641805E-003
 -0.14030869314868075         0.74671484257599319          2.3259892082664081E-003  -1.5841920444122633E-002    -1.0595032548256014E-002  -2.2418570771140366E-002    -3.5328144810044702E-003
 -0.12707706898305049         0.76196480301060454          2.0633702242015498E-003  -1.5107653267456087E-002    -1.0252958181173163E-002  -1.9203423156366792E-002    -3.0586681769114452E-003
 -0.11542119592346912         0.77550245430394182          1.8287884430739450E-003  -1.4378315790406748E-002    -9.8940778500698490E-003  -1.6483914591233689E-002    -2.6522675730484718E-003
 -0.10561426498591996         0.79097517841836429          1.6372066549494605E-003  -1.3697612006557287E-002    -9.5435325084181639E-003  -1.4290409263906772E-002    -2.3203922101385048E-003
  -9.7886104826400824E-002    0.80337258510352494          1.4850175847920324E-003  -1.3113604892000995E-002    -9.2316190062678716E-003  -1.2628111880518843E-002    -2.0661257381634217E-003
  -9.2417702364697207E-002    0.81218426489550832          1.3768825415402964E-003  -1.2672960961835514E-002    -8.9897905508119023E-003  -1.1490179936008017E-002    -1.8905399207121761E-003
  -8.9335983699665139E-002    0.81716499716590352          1.3158864023784683E-003  -1.2414053070094709E-002    -8.8451839532200996E-003  -1.0863771785924677E-002    -1.7933107328921571E-003
  -8.8501058045469691E-002    0.81851631631355315          1.2993623171475598E-003  -1.2342550530135443E-002    -8.8049256217415262E-003  -1.0695973173367776E-002    -1.7671931404510518E-003
  -8.8040026982751901E-002    0.81926284145996064          1.2902390647801776E-003  -1.2302816336850056E-002    -8.7824941154983922E-003  -1.0603673275008902E-002    -1.7528134673890753E-003
  -8.7221943415651995E-002    0.82058814255294776          1.2740526951586614E-003  -1.2231865156919541E-002    -8.7423335187896342E-003  -1.0440518063068484E-002    -1.7273716251404560E-003
  -8.6065795733637915E-002    0.82246246823811298          1.2511847362084323E-003  -1.2130616819215810E-002    -8.6847897444016896E-003  -1.0211322993293359E-002    -1.6915806046128082E-003
  -8.4598659929373571E-002    0.82484327707643601          1.2221821018508702E-003  -1.2000465858753952E-002    -8.6104175602892720E-003  -9.9228396632448819E-003    -1.6464446329513881E-003
  -8.2854918813567810E-002    0.82768572452139877          1.1877571131650600E-003  -1.1843312287030699E-002    -8.5200174257600274E-003  -9.5835719956434626E-003    -1.5932375841642178E-003
  -8.0875442289710817E-002    0.83093070528333557          1.1487518055398826E-003  -1.1661608338591228E-002    -8.4146869055711157E-003  -9.2032770981520275E-003    -1.5334305369938640E-003
  -7.8706626802347607E-002    0.83449192039029885          1.1061001787831004E-003  -1.1458403922590127E-002    -8.2958761526093650E-003  -8.7924468244222724E-003    -1.4686163066381080E-003
  -7.6399307146152534E-002    0.83828742896370945          1.0608475851632390E-003  -1.1237381685920702E-002    -8.1654409324346013E-003  -8.3622595291417516E-003    -1.4005115283716703E-003
  -7.4007564704435050E-002    0.84222947828010708          1.0141045180094334E-003  -1.1002872258501502E-002    -8.0256856761251587E-003  -7.9240276393663066E-003    -1.3308741084476273E-003
  -7.1587459729725508E-002    0.84622644032336580          9.6701450137040307E-004  -1.0759839987870959E-002    -7.8793880223672601E-003  -7.4888056597006529E-003    -1.2614450450987088E-003
  -6.9195717288008024E-002    0.85018486937179150          9.2071973495597170E-004  -1.0513830076849268E-002    -7.7297958560198898E-003  -7.0670363892668432E-003    -1.1938938611392169E-003
  -6.6888397631812951E-002    0.85401164354321979          8.7632648236415651E-004  -1.0270869847390771E-002    -7.5805883821507295E-003  -6.6682564050727644E-003    -1.1297708291364394E-003
  -6.4719582144449742E-002    0.85761614976856582          8.3487256031408534E-004  -1.0037320047994343E-002    -7.4357946562586125E-003  -6.3008778009862234E-003    -1.0704688389359159E-003
  -6.2740105620592748E-002    0.86091246748047157          7.9729932346887008E-004  -9.8196766854506262E-003    -7.2996664513392548E-003  -5.9720567397748524E-003    -1.0171970342675990E-003
  -6.0996364504786987E-002    0.86382150115450873          7.6443014576442947E-004  -9.6243295058631648E-003    -7.1765073439548199E-003  -5.6876508862737443E-003    -9.7096722529258351E-004
  -5.9529228700522650E-002    0.86627300618124081          7.3695656091611595E-004  -9.4572893664231425E-003    -7.0704660218610018E-003  -5.4522580197867640E-003    -9.3259264605869069E-004
  -5.8373081018508556E-002    0.86820744854907261          7.1543203802533993E-004  -9.3239023728527142E-003    -6.9853081623210767E-003  -5.2693182439369594E-003    -9.0269703570655820E-004
  -5.7554997451408650E-002    0.86957764799346493          7.0027195694522871E-004  -9.2285720874848067E-003    -6.9241861691185279E-003  -5.1412529375063059E-003    -8.8173040423093925E-004
  -5.7093966388690867E-002    0.87035034120752808          6.9175523830746345E-004  -9.1744999420429844E-003    -6.8894209230876561E-003  -5.0695915799367219E-003    -8.6998405004284375E-004
  -5.6876662491309127E-002    0.87071467525156987          6.8774777998282762E-004  -9.1489257282884595E-003    -6.8729539325012717E-003  -5.0359427486923857E-003    -8.6446498493192108E-004
  -5.6415631428591337E-002    0.87148792292519062          6.7926033676946637E-004  -9.0944807722039035E-003    -6.8378455140487493E-003  -4.9648270030537376E-003    -8.5279313955196245E-004
  -5.5597547861491431E-002    0.87286096169202732          6.6425019070937279E-004  -8.9972414551928951E-003    -6.7749662064074800E-003  -4.8395556117097061E-003    -8.3220805577221982E-004
  -5.4441400179477344E-002    0.87481771776306516          6.4316204317271016E-004  -8.8584350563428796E-003    -6.6848191872633947E-003  -4.6646239292062810E-003    -8.0340883885241410E-004
  -5.2974264375213000E-002    0.87730460910625052          6.1660323362403360E-004  -8.6799270725950641E-003    -6.5682182426463230E-003  -4.4461059207063260E-003    -7.6734262488394077E-004
  -5.1230523259407246E-002    0.88026575733032886          5.8534957933816109E-004  -8.4642663650638904E-003    -6.4263470173284579E-003  -4.1915316024546071E-003    -7.2519292241289438E-004
  -4.9251046735550252E-002    0.88363452372037876          5.5031316297362795E-004  -8.2147534432580865E-003    -6.2608426896095699E-003  -3.9094678788826123E-003    -6.7831824668165375E-004
  -4.7082231248187036E-002    0.88777782491911339          5.1275398280050267E-004  -7.9355083051899002E-003    -6.0738882529168241E-003  -3.6091061777792609E-003    -6.2819201687710558E-004
  -4.4774911591991970E-002    0.89291613095318223          4.7385303582802836E-004  -7.6315252813940878E-003    -5.8683036390945421E-003  -3.2998246316812262E-003    -5.7633703922067923E-004
  -4.2383169150274486E-002    0.89825616490232807          4.3429617285528789E-004  -7.3087016135329076E-003    -5.6476239887611884E-003  -2.9907504388478733E-003    -5.2425787619384825E-004
  -3.9963064175564930E-002    0.90367430452176689          3.9515541852246029E-004  -6.9738258267392607E-003    -5.4161511749324948E-003  -2.6903516493889650E-003    -4.7337524896419567E-004
  -3.7571321733847446E-002    0.90904415878597955          3.5744477211145469E-004  -6.6345124768676924E-003    -5.1789632219031798E-003  -2.4060885093284065E-003    -4.2496714793793453E-004
  -3.5264002077652380E-002    0.91423940758238642          3.2207688725365225E-004  -6.2990721034362276E-003    -4.9418663023779539E-003  -2.1441527383329389E-003    -3.8012151306364704E-004
  -3.3095186590289163E-002    0.91913673121530248          2.8982730427317289E-004  -5.9763095351641465E-003    -4.7112763142246753E-003  -1.9093180207861611E-003    -3.3970500026545995E-004
  -3.1115710066432170E-002    0.92361878047566459          2.6131097635500797E-004  -5.6752501340177619E-003    -4.4940222476721955E-003  -1.7049161384153555E-003    -3.0435129874919445E-004
  -2.9371968950626416E-002    0.92758576571401108          2.3697697303734811E-004  -5.4048017681751067E-003    -4.2970718429615092E-003  -1.5329550199369522E-003    -2.7447317335137970E-004
  -2.7904833146362072E-002    0.93094220477716738          2.1711374548150176E-004  -5.1733694106420001E-003    -4.1271908802346536E-003  -1.3943060067151888E-003    -2.5028664836504390E-004
  -2.6748685464347985E-002    0.93359225194198092          2.0187462865887151E-004  -4.9884478474581549E-003    -3.9905593523460580E-003  -1.2890048426211428E-003    -2.3185642863737135E-004
  -2.5930601897248079E-002    0.93547017223695117          1.9132167287204643E-004  -4.8562234990081523E-003    -3.8923777998960190E-003  -1.2166397105238813E-003    -2.1915873338806057E-004
  -2.5469570834530289E-002    0.93652949918468742          1.8546121443484211E-004  -4.7812014147499797E-003    -3.8364907404733494E-003  -1.1766515429442502E-003    -2.1213051710312130E-004
  -2.5273785469360207E-002    0.93697958763926814          1.8299171388832391E-004  -4.7492306610593974E-003    -3.8126347043804616E-003  -1.1598441219071260E-003    -2.0917396668902147E-004
  -2.4904061667056991E-002    0.93782991038944774          1.7835998210200349E-004  -4.6886750193863274E-003    -3.7673840590277002E-003  -1.1283896510037878E-003    -2.0363681814297339E-004
  -2.4247999654126842E-002    0.93933997752157294          1.7024477052961039E-004  -4.5806335899445209E-003    -3.6864377316448583E-003  -1.0734976420096161E-003    -1.9396084018638685E-004
  -2.3320827167096485E-002    0.94147671361064267          1.5900768834209458E-004  -4.4266532707407571E-003    -3.5706042370626054E-003  -9.9795572833178119E-004    -1.8061707301386494E-004
  -2.2144257794850429E-002    0.94419275654920076          1.4515227254633634E-004  -4.2290509119138767E-003    -3.4211468630294503E-003  -9.0557319846438968E-004    -1.6425286824114672E-004
  -2.0745864828078033E-002    0.94742765307921972          1.2929890809087365E-004  -3.9909415379827014E-003    -3.2398419977768696E-003  -8.0092939920130973E-004    -1.4565235939575401E-004
  -1.9158423880702307E-002    0.95110907054157767          1.1215353649099301E-004  -3.7162867502922581E-003    -3.0290638665016623E-003  -6.8907843891069433E-004    -1.2568938082642292E-004
  -1.7419142575544617E-002    0.95515422926828952          9.4469302193342893E-005  -3.4099383512133583E-003    -2.7918760190998090E-003  -5.7521919523165167E-004    -1.0527356536855452E-004
  -1.5568787869749915E-002    0.95947155285411956          7.7002133848548299E-005  -3.0776651125347409E-003    -2.5321182711471211E-003  -4.6435117630331006E-004    -8.5292419138854750E-005
  -1.3650730321807494E-002    0.96396251871937366          6.0462333742750292E-005  -2.7261504943963300E-003    -2.2544760156279074E-003  -3.6094060899488720E-004    -6.6553023479959281E-005
  -1.1709927444127508E-002    0.96852368980534065          4.5465444619175108E-005  -2.3629490356530817E-003    -1.9645167675556661E-003  -2.6862340102692646E-004    -4.9727737847395372E-005
  -9.7918698961850861E-003    0.97304890822422774          3.2486859858336707E-005  -1.9963902126296563E-003    -1.6686776363947120E-003  -1.8997210429836514E-004    -3.5308806879566608E-005
  -7.9415151903903854E-003    0.97792087221973956          2.1836422102938600E-005  -1.6354212120257890E-003    -1.3741879362621796E-003  -1.2635202026959583E-004    -2.3576931432803684E-005
  -6.2022338852326933E-003    0.98273423364290580          1.3598861481938948E-005  -1.2893844735951908E-003    -1.0889140979681974E-003  -7.7887366673368326E-005    -1.4588599350717749E-005
  -4.6147929378569669E-003    0.98715164877530248          7.6744387975264697E-006  -9.6773194776308448E-004    -8.2112000386583967E-004  -4.3543978671701350E-005    -8.1846703344649549E-006
  -3.2163999710845721E-003    0.99105527369936786          3.7922579326250082E-006  -6.7968534864223766E-004    -5.7914493340617947E-004  -2.1338052608716731E-005    -4.0234229589348092E-006
  -2.0398305988385147E-003    0.99434888985292336          1.5475306813240033E-006  -4.3385943429379275E-004    -3.7101285228650053E-004  -8.6462098655068747E-006    -1.6346876408911990E-006
  -1.1126581118081572E-003    0.99695046368479578          4.6576782203773188E-007  -2.3787226588707083E-004    -2.0399919215363161E-004  -2.5877521510628894E-006    -4.9030187655968826E-007
  -4.5659609887801177E-004    0.99879464806991669          7.9079539885554060E-008  -9.7970202251998121E-005    -8.4191360461447699E-005  -4.3761084190443859E-007    -8.3041370999071127E-008
  -8.6872296574794228E-005    0.99983517243880260          2.8758896305190830E-009  -1.8678189376767529E-005    -1.6069865204407520E-005  -1.5878843453154731E-008    -3.0158008990754749E-009
   9.0547372935966680E-005     1.0003348088118413          3.1313213881375889E-009   1.9487564649837498E-005     1.6775583259285377E-005  -1.7270488072041335E-008    -3.2814824441840216E-009
   4.7364926558927413E-004     1.0014143838774781          8.6095484270330393E-008   1.0215604767570123E-004     8.8046017283471980E-005  -4.7374163970454440E-007    -9.0094988949081170E-008
   1.1534502340033916E-003     1.0033903675909048          5.1500719148646519E-007   2.4971867551303441E-004     2.1569254353161993E-004  -2.8218994005003301E-006    -5.3753097967402115E-007
   2.1141715410565309E-003     1.0062343627782662          1.7516401465787791E-006   4.6017492032212178E-004     3.9870007642921743E-004  -9.5400566948503052E-006    -1.8214453811612213E-006
   3.3333139131121806E-003     1.0098527545378535          4.4234131635457258E-006   7.3051021086035866E-004     6.3543553730774924E-004  -2.3906484954145497E-005    -4.5779493867028900E-006
   4.7823063472109111E-003     1.0142666421822233          9.2796584292796066E-006   1.0566440456733967E-003     9.2353577531054326E-004  -4.9686464003811351E-005    -9.5488706757337040E-006
   6.4271872762354460E-003     1.0193399555051252          1.7131396288374714E-005   1.4333469048731858E-003     1.2597448765374296E-003  -9.0748444133863454E-005    -1.7512855615842853E-005
   8.2294027563087641E-003     1.0249233572453065          2.8775653304354917E-005   1.8541607350453832E-003     1.6397304573522132E-003  -1.5063088151341642E-004    -2.9204641538558697E-005
   1.0146710718235818E-002     1.0310794249039572          4.4915021905033383E-005   2.3113406969563076E-003     2.0578961902904722E-003  -2.3208750501686748E-004    -4.5226291299297614E-005
   1.2134171282735990E-002     1.0376154535533766          6.6049335381530399E-005   2.7958365987485571E-003     2.5072121675172115E-003  -3.3664506947997689E-004    -6.5955781189386075E-005
   1.4145200194248721E-002     1.0442785143391935          9.2368240369724254E-005   3.2973330996399043E-003     2.9790902730180090E-003  -4.6421848582008747E-004    -9.1461195320446825E-005
   1.6132660758748894E-002     1.0509289103121642          1.2366481552092946E-004   3.8043666605669726E-003     3.4633365463679995E-003  -6.1281254237860157E-004    -1.2142680563220655E-004
   1.8049968720675949E-002     1.0578198674374888          1.5931715848271368E-004   4.3045336112336593E-003     3.9482149105535000E-003  -7.7836056471123705E-004    -1.5510275710338403E-004
   1.9852184200749266E-002     1.0643359156615386          1.9808280550508443E-004   4.7847970846092549E-003     4.4206545300619800E-003  -9.5476730732448794E-004    -1.9129493968452656E-004
   2.1497065129773799E-002     1.0703177286482972          2.3825437310401841E-004   5.2318914185956744E-003     4.8666248554331791E-003  -1.1341489548077105E-003    -2.2839797451215763E-004
   2.2946057563872531E-002     1.0756159794126225          2.7770119955150872E-004   5.6328106930038611E-003     5.2716858597426416E-003  -1.3073021991263168E-003    -2.6448219450461773E-004
   2.4165199935928180E-002     1.0800956715553622          3.1402379594273417E-004   5.9753561651460429E-003     5.6216974891313710E-003  -1.4643818292565773E-003    -2.9743417852445142E-004
   2.5125921242981318E-002     1.0838047062865523          3.4482615499417950E-004   6.2487062231089165E-003     5.9036432985801243E-003  -1.5957363670047330E-003    -3.2514210316668429E-004
   2.5805722211395439E-002     1.0865458726998811          3.6784536766011042E-004   6.4439667156685511E-003     6.1064962681032188E-003  -1.6928174147802992E-003    -3.4570702498756616E-004
   2.6188824104048745E-002     1.0880937394767274          3.8126623648783556E-004   6.5546830398575283E-003     6.2220604571727334E-003  -1.7490650872398132E-003    -3.5765513251482373E-004
   2.6369396610111839E-002     1.0888240973406371          3.8770625486983561E-004   6.6070385859018999E-003     6.2768460680767387E-003  -1.7759657623431409E-003    -3.6337782453778669E-004
   2.6752498502765149E-002     1.0903752969114362          4.0161509077911667E-004   6.7184782818955728E-003     6.3937537432214898E-003  -1.8338699902664892E-003    -3.7571444054278484E-004
   2.7432299471179266E-002     1.0931335320552413          4.2713362325122689E-004   6.9174428282087769E-003     6.6034869061430811E-003  -1.9394346042717037E-003    -3.9826914615976287E-004
   2.8393020778232407E-002     1.0970442706311623          4.6508191369938850E-004   7.2013073561509773E-003     6.9049705599017307E-003  -2.0948809876877900E-003    -4.3162908515806696E-004
   2.9612163150288057E-002     1.1020290704208915          5.1655773090482219E-004   7.5660986655687861E-003     7.2963556907571919E-003  -2.3029821551698443E-003    -4.7655758751457926E-004
   3.1061155584386789E-002     1.1079901183970247          5.8284907665688199E-004   8.0064113822509737E-003     7.7748040677742148E-003  -2.5666576584946498E-003    -5.3391283279790962E-004
   3.2706036513411321E-002     1.1148190967963711          6.6530902114493996E-004   8.5152791206433553E-003     8.3361707616139806E-003  -2.8884570551284947E-003    -6.0453870879530994E-004
   3.4508251993484639E-002     1.1225598886216090          7.6529921904431588E-004   9.0840491355179930E-003     8.9746264728229504E-003  -3.2698377066982809E-003    -6.8910418604463820E-004
   3.6425559955411690E-002     1.1315477830930891          8.8416920197718516E-004   9.7022867596931357E-003     9.6822420311085261E-003  -3.7105576969835500E-003    -7.8795394778287907E-004
   3.8413020519911870E-002     1.1409544919995505          1.0218705415561270E-003   1.0357737753893554E-002     1.0448566969487283E-002  -4.2079280028743480E-003    -9.0091345917449230E-004
   4.0424049431424594E-002     1.1505737453791969          1.1778354762990437E-003   1.1036378120699852E-002     1.1260248236350698E-002  -4.7561227692413371E-003    -1.0270877901728064E-003
   4.2411509995924773E-002     1.1601888774678910          1.3502700440536002E-003   1.1722579223183222E-002     1.2100751229184789E-002  -5.3455903636661084E-003    -1.1646642243531838E-003
   4.4328817957851825E-002     1.1698974054901761          1.5362837952585446E-003   1.2399409714388434E-002     1.2950260621662327E-002  -5.9626547903524271E-003    -1.3107432575762117E-003
   4.6131033437925142E-002     1.1800180686232105          1.7317749391900041E-003   1.3049083953379691E-002     1.3785848400216471E-002  -6.5894400699316250E-003    -1.4612383075151827E-003
   4.7775914366949675E-002     1.1893721256878853          1.9286803932555678E-003   1.3653549511042815E-002     1.4581994699399895E-002  -7.2041849510000424E-003    -1.6108770605931925E-003
   4.9224906801048407E-002     1.1977016916715091          2.1183001117704783E-003   1.4195186030942171E-002     1.5311525827602163E-002  -7.7819159914372712E-003    -1.7533197005331965E-003
   5.0444049173104057E-002     1.2047799550027385          2.2907111869895718E-003   1.4657568040525943E-002     1.5946986750737222E-002  -8.2960648367130102E-003    -1.8815489944078220E-003
   5.1404770480157194E-002     1.2104059681592318          2.4355593648186960E-003   1.5026230679134649E-002     1.6462390913967617E-002  -8.7203791097421480E-003    -1.9884038264676791E-003
   5.2084571448571315E-002     1.2144139409250285          2.5431602851523514E-003   1.5289376184853116E-002     1.6835199655863813E-002  -9.0313159498269669E-003    -2.0672955324732775E-003
   5.2467673341224624E-002     1.2166828978546596          2.6057539679634144E-003   1.5438503285516169E-002     1.7048343540240613E-002  -9.2105870040633982E-003    -2.1130062332477021E-003
   5.2645093010735389E-002     1.2177362506925737          2.6352337390537534E-003   1.5507768756832144E-002     1.7147810926210528E-002  -9.2946187915073607E-003    -2.1344894347035998E-003
   5.3014816813038601E-002     1.2199366481174727          2.6976895479196724E-003   1.5652522306951931E-002     1.7356652295140777E-002  -9.4718187305177053E-003    -2.1799100785224821E-003
   5.3670878825968750E-002     1.2242242477523138          2.8128742341377603E-003   1.5910748481853872E-002     1.7732522231446186E-002  -9.7933484075283534E-003    -2.2627357738059239E-003
   5.4598051312999107E-002     1.2306990979872114          2.9847241891439022E-003   1.6278648707981121E-002     1.8275590054848297E-002  -1.0263791314038090E-002    -2.3848716385967777E-003
   5.5774620685245163E-002     1.2389921053046216          3.2176905338602642E-003   1.6750462760268491E-002     1.8985611120132737E-002  -1.0889296684118914E-002    -2.5490090843149835E-003
   5.7173013652017560E-002     1.2489688275031925          3.5183540547341925E-003   1.7318322104295542E-002     1.9861566738616016E-002  -1.1677228841799926E-002    -2.7585971674410448E-003
   5.8760454599393282E-002     1.2604773394198092          3.8948282355662305E-003   1.7972038818105621E-002     2.0901097816518725E-002  -1.2635740639793213E-002    -3.0178046574247854E-003
   6.0499735904550975E-002     1.2733318268217890          4.3566421130536498E-003   1.8698900957977119E-002     2.2099780064207646E-002  -1.3772975106949335E-002    -3.3313975880530562E-003
   6.2350090610345674E-002     1.2880857876135434          4.9175934198222096E-003   1.9483518114784985E-002     2.3450240426657106E-002  -1.5096393552254461E-002    -3.7046414937532200E-003
   6.4268148158288102E-002     1.3058803382770958          5.5967019894348838E-003   2.0307773850726164E-002     2.4941126001977912E-002  -1.6612083481534656E-002    -4.1431867319055632E-003
   6.6208951035968078E-002     1.3244130341940756          6.4004602567868749E-003   2.1150946596951135E-002     2.6555946882748260E-002  -1.8323875293458435E-002    -4.6528851486404019E-003
   6.8127008583910506E-002     1.3433841341967243          7.3429196843584708E-003   2.1990069366052047E-002     2.8271839733304990E-002  -2.0232613647924370E-002    -5.2396146695298847E-003
   6.9977363289705205E-002     1.3652196541068218          8.4553702981807841E-003   2.2800594999637169E-002     3.0058323973322535E-002  -2.2335127584761409E-002    -5.9089953625711313E-003
   7.1716644594862891E-002     1.3888138671092216          9.7530406343216292E-003   2.3557426432285283E-002     3.1876161604631616E-002  -2.4623601919088599E-002    -6.6662009789424381E-003
   7.3304085542238620E-002     1.4115404357805483          1.1237726732795784E-002   2.4236334231893194E-002     3.3676455045968043E-002  -2.7085429558331806E-002    -7.5160327900949363E-003
   7.4702478509011017E-002     1.4363562277758726          1.2956112581395552E-002   2.4815737909840482E-002     3.5400158621580496E-002  -2.9703797978021380E-002    -8.4639458550176180E-003
   7.5879047881257072E-002     1.4638543432130480          1.4963864021413066E-002   2.5278712783418630E-002     3.6978185339179306E-002  -3.2460003153112406E-002    -9.5215139959296657E-003
   7.6806220368287437E-002     1.4879088479146365          1.7355450123483877E-002   2.5614816977740627E-002     3.8332209990362777E-002  -3.5337030066829138E-002    -1.0737021936837149E-002
   7.7462282381217579E-002     1.5141810400103282          2.5096392465694357E-002   2.5820822076728395E-002     3.9374961383045179E-002  -3.8213117596411453E-002    -1.2339329473531219E-002
   7.7832006183520791E-002     1.5355727461509650          3.6407685504974689E-002   2.5907312776282759E-002     4.0005571914006464E-002  -4.0060726139947600E-002    -1.4365265438674203E-002
   7.7925403170103213E-002     1.5406375950635767          3.9940797159369733E-002   2.5922533874342422E-002     4.0169546806047375E-002  -4.0355037964036569E-002    -1.5061229905284287E-002
   7.7952125660240484E-002     1.5420307960639474          4.0983679159425905E-002   2.5926265314320057E-002     4.0216700508829500E-002  -4.0441368658610789E-002    -1.5259932173677349E-002
   7.8000134935467383E-002     1.5444673278433698          4.2877781110333725E-002   2.5932239927598862E-002     4.0301594975698345E-002  -4.0565194617361550E-002    -1.5638455693488835E-002
   7.8069327816110770E-002     1.5467052111831814          4.6201552523466263E-002   2.5939207158982715E-002     4.0424197507042764E-002  -4.0683836531550978E-002    -1.6193452799914725E-002
   7.8159541495498905E-002     1.5476872048104873          5.1374471244934931E-002   2.5945457967807763E-002     4.0584144858762938E-002  -4.0746630422912870E-002    -1.6899412330428361E-002
   7.8270562310339589E-002     1.5485916771510240          5.7629542844901474E-002   2.5949049435181962E-002     4.0780566332068828E-002  -4.0717309898089214E-002    -1.7705458527284886E-002
   7.8402127036205568E-002     1.5493378338408197          6.4828448927733900E-002   2.5948094328535155E-002     4.1012051473006336E-002  -4.0591270026683827E-002    -1.8553390592468508E-002
   7.8553923658966726E-002     1.5498726573723038          7.2617128304187525E-002   2.5941048532377914E-002     4.1276947735585531E-002  -4.0389668017374869E-002    -1.9401130576682187E-002
   7.8725592153977925E-002     1.5499017749788455          7.8702130014737470E-002   2.5926603355134671E-002     4.1573340164043543E-002  -4.0140393119081186E-002    -2.0229624974614432E-002
   7.8916725353042186E-002     1.5498839039755865          8.5107760266361909E-002   2.5903747169720596E-002     4.1899364943110952E-002  -3.9865532801997880E-002    -2.1035325073760040E-002
   7.9126869915240317E-002     1.5498435724630011          9.1867005933007381E-002   2.5871646125409715E-002     4.2253166502200845E-002  -3.9578961134384499E-002    -2.1821154055865318E-002
   7.9355527404424045E-002     1.5497496451921908          9.8954131762191783E-002   2.5829602127543920E-002     4.2632914256083621E-002  -3.9288405413732796E-002    -2.2591421487341487E-002
   7.9602155472513661E-002     1.5497188213570769         0.10543980499570908        2.5777017409997334E-002     4.3036781915412117E-002  -3.8997877669114805E-002    -2.3349913554100214E-002
   7.9866169146434463E-002     1.5498115696164556         0.11159703257970953        2.5713406721319131E-002     4.3462968130627472E-002  -3.8709347441177308E-002    -2.4099472673977575E-002
   8.0146942215906583E-002     1.5499851746163298         0.11799320968837233        2.5638372877087694E-002     4.3909659491086488E-002  -3.8423714966941143E-002    -2.4842089050478789E-002
   8.0443808718917903E-002     1.5501646308561954         0.12464292792196166        2.5551619960337335E-002     4.4375040340055801E-002  -3.8141310313797347E-002    -2.5579081947228337E-002
   8.0756064521414650E-002     1.5503007774290860         0.13144186294387716        2.5452952410610009E-002     4.4857299929914392E-002  -3.7862183576837474E-002    -2.6311285939981520E-002
   8.1082968987493148E-002     1.5504529968515521         0.13744189914592397        2.5342284396160125E-002     4.5354640018231661E-002  -3.7586250477276005E-002    -2.7039183311325966E-002
   8.1423746736146968E-002     1.5507171244420066         0.14357471528261462        2.5219633187895406E-002     4.5865269505332915E-002  -3.7313370433240844E-002    -2.7763004589627233E-002
   8.1777589480411764E-002     1.5510296991620500         0.14989117971166815        2.5085133421183920E-002     4.6387483426260590E-002  -3.7043386006453863E-002    -2.8482802393596122E-002
   8.2143657944550655E-002     1.5513243621579043         0.15635929355540359        2.4938762377039771E-002     4.6919161876352658E-002  -3.6776137610297459E-002    -2.9198488530643687E-002
   8.2521083854735972E-002     1.5515883221940847         0.16278108811251407        2.4781466166766838E-002     4.7459935803447761E-002  -3.6511455842986373E-002    -2.9909850544527435E-002
   8.2908971998507608E-002     1.5519120016208792         0.16872635929225371        2.4612887541807984E-002     4.8006884505181716E-002  -3.6249201084526672E-002    -3.0616590532111940E-002
   8.3306402348124309E-002     1.5523184938725214         0.17475063916110736        2.4433695545306208E-002     4.8558869862852037E-002  -3.5989262088717548E-002    -3.1318335956066076E-002
   8.3712432242772417E-002     1.5527530342869196         0.18087865748360155        2.4244376460002642E-002     4.9114376831219927E-002  -3.5731555099146453E-002    -3.2014654796608040E-002
   8.4126098624456525E-002     1.5531695079655725         0.18708449203021452        2.4045460868293168E-002     4.9671927084725793E-002  -3.5476041673872472E-002    -3.2705074413864048E-002
   8.4546420322269250E-002     1.5535440457762890         0.19329410549684789        2.3837551791901099E-002     5.0230074294870163E-002  -3.5222701655143060E-002    -3.3389066531551381E-002
   8.4972400379622143E-002     1.5539074872581142         0.19904775817658313        2.3621316037545057E-002     5.0787443351998397E-002  -3.4971536217465779E-002    -3.4066062539115448E-002
   8.5403028418918156E-002     1.5543346560047513         0.20481438508949532        2.3397428131059807E-002     5.1342663110516447E-002  -3.4722584553195442E-002    -3.4735473322476368E-002
   8.5837283038056836E-002     1.5547833788999084         0.21061256020498476        2.3166704860797617E-002     5.1894639607505386E-002  -3.4475915859113804E-002    -3.5396681172785556E-002
   8.6274134233088356E-002     1.5552234873222910         0.21642516909408346        2.2929840314115192E-002     5.2441989976794813E-002  -3.4231631293620973E-002    -3.6049043378064000E-002
   8.6712545841269917E-002     1.5556351043909165         0.22222028308992051        2.2687678350794518E-002     5.2983618664348496E-002  -3.3989871135118407E-002    -3.6691903252492324E-002
   8.7151477998730076E-002     1.5560142761451292         0.22786562216449607        2.2441047090236529E-002     5.3518418349070063E-002  -3.3750830403088433E-002    -3.7324619797655091E-002
   8.7589889606911636E-002     1.5563877517980971         0.23324425060839335        2.2190811209498729E-002     5.4045373363961931E-002  -3.3514670830310123E-002    -3.7946497150939486E-002
   8.8026740801943157E-002     1.5567899137514558         0.23857668834975193        2.1937827768317382E-002     5.4563495361018802E-002  -3.3281599943948553E-002    -3.8556855499168853E-002
   8.8460995421081837E-002     1.5571965011642350         0.24386514296173026        2.1682974652606192E-002     5.5071905004102258E-002  -3.3051851229285188E-002    -3.9155009260497947E-002
   8.8891623460377850E-002     1.5575922742715091         0.24909596218445187        2.1427105335184861E-002     5.5569667902435498E-002  -3.2825678315196408E-002    -3.9740272852654669E-002
   8.9317603517730743E-002     1.5579663508560633         0.25425164763976471        2.1171113503425529E-002     5.6056009423687762E-002  -3.2603353501825215E-002    -4.0311959298594338E-002
   8.9737925215543468E-002     1.5583126723627136         0.25930546671124699        2.0915851091060946E-002     5.6530150160214794E-002  -3.2385169423170990E-002    -4.0869383728901705E-002
   9.0151591597227576E-002     1.5586087478204322         0.26411343334193960        2.0662186528045814E-002     5.6991339910411880E-002  -3.2171458106210825E-002    -4.1411892622324580E-002
   9.0557621491875684E-002     1.5588967768450632         0.26874958843914654        2.0410981999478599E-002     5.7438914776292024E-002  -3.1962543624543656E-002    -4.1938820927693236E-002
   9.0955051841492385E-002     1.5591892326263217         0.27327469965183820        2.0163071217626803E-002     5.7872219177346529E-002  -3.1758743094005761E-002    -4.2449504565868455E-002
   9.1342939985264021E-002     1.5594758317276645         0.27768287941540482        1.9919289308168376E-002     5.8290664739228754E-002  -3.1560393187599962E-002    -4.2943307006879962E-002
   9.1720365895449338E-002     1.5597507699019271         0.28196388752410462        1.9680438956136276E-002     5.8693702737357079E-002  -3.1367837959293744E-002    -4.3419603568551415E-002
   9.2086434359588229E-002     1.5600105322601578         0.28610722000547600        1.9447303416513864E-002     5.9080803895304561E-002  -3.1181426724634451E-002    -4.3877788325364660E-002
   9.2440277103853025E-002     1.5602524216824651         0.29010223961680665        1.9220652252186582E-002     5.9451494123715941E-002  -3.1001509627097808E-002    -4.4317270356489809E-002
   9.2781054852506845E-002     1.5604743340975646         0.29393700256655653        1.9001163322008983E-002     5.9805103345674217E-002  -3.0828441087454844E-002    -4.4737487286768948E-002
   9.3107959318585343E-002     1.5606752736868559         0.29759233744231323        1.8789771421971305E-002     6.0141859636265969E-002  -3.0662565595901567E-002    -4.5137886448440176E-002
   9.3420215121082090E-002     1.5608196624789428         0.30098375275205863        1.8586952928921176E-002     6.0460786597816910E-002  -3.0504228357087011E-002    -4.5517945997572334E-002
   9.3717081624093410E-002     1.5609630117336428         0.30419765558442452        1.8393429874019755E-002     6.0761746220714286E-002  -3.0353771241873363E-002    -4.5877170013021690E-002
   9.3997854693565530E-002     1.5611024751629696         0.30723260639695127        1.8209820264085092E-002     6.1044440979889862E-002  -3.0211546449019210E-002    -4.6215118758218779E-002
   9.4261868367486332E-002     1.5612339043689745         0.31008282231772927        1.8036715512409804E-002     6.1308618754119845E-002  -3.0077848574675804E-002    -4.6531321677326043E-002
   9.4508496435575948E-002     1.5613558443616102         0.31274225191434918        1.7874640668871424E-002     6.1554056411879263E-002  -2.9952973692671490E-002    -4.6825368680626943E-002
   9.4737153924759676E-002     1.5614675955141737         0.31520516433897294        1.7724080053847697E-002     6.1780590359702466E-002  -2.9837202966297355E-002    -4.7096879547468197E-002
   9.4947298486957807E-002     1.5615688299262911         0.31746628438463931        1.7585388055127157E-002     6.1988070379030216E-002  -2.9730790319530985E-002    -4.7345501426676845E-002
   9.5138431686022068E-002     1.5616594359383331         0.31952080842091923        1.7458852887891486E-002     6.2176324021834831E-002  -2.9633968667417448E-002    -4.7570905570844368E-002
   9.5310100181033267E-002     1.5617394170218692         0.32136439694754859        1.7344625528868798E-002     6.2345122229802187E-002  -2.9546939108477662E-002    -4.7772784228393615E-002
   9.5461896803794424E-002     1.5618088783663546         0.32299313894824472        1.7242880145040967E-002     6.2493997330164419E-002  -2.9469889308308073E-002    -4.7950828888955348E-002
   9.5593461529660403E-002     1.5618680450870510         0.32440359810693159        1.7154068885337440E-002     6.2622454074283490E-002  -2.9403024997522224E-002    -4.8104755405483687E-002
   9.5704482344501088E-002     1.5619172046368168         0.32559287275401316        1.7078778854552758E-002     6.2730262345050247E-002  -2.9346552689416036E-002    -4.8234343108920726E-002
   9.5794696023889223E-002     1.5619566319000844         0.32655858803978621        1.7017473775821603E-002     6.2817429125640825E-002  -2.9300645059850451E-002    -4.8339432970103888E-002
   9.5863888904532610E-002     1.5619865566112534         0.32729885941100051        1.6970428707514480E-002     6.2884028418006790E-002  -2.9265430426425550E-002    -4.8419908264305013E-002
   9.5911898179759508E-002     1.5620071580353132         0.32781227416365566        1.6937789830954800E-002     6.2930118537183249E-002  -2.9240997396416245E-002    -4.8475681960760700E-002
   9.5938620669896779E-002     1.5620185672410341         0.32809796686445902        1.6919626196179254E-002     6.2955732357432417E-002  -2.9227398421914231E-002    -4.8506703988458820E-002
   9.5970469405376138E-002     1.5620321107872239         0.32843838933526620        1.6897982632424605E-002     6.2986223823291193E-002  -2.9211191686766627E-002    -4.8543656648899834E-002
   9.6079482891864257E-002     1.5620780154950513         0.32960296739821959        1.6823948174742386E-002     6.3090336619389828E-002  -2.9155729021352196E-002    -4.8669977206815165E-002
   9.6274759222661654E-002     1.5621584574022773         0.33168642377624569        1.6691509312282297E-002     6.3276013930355285E-002  -2.9056425754794581E-002    -4.8895663148372841E-002
   9.6554896391827308E-002     1.5622702251805602         0.33466821612293529        1.6501721280461415E-002     6.3541000374545853E-002  -2.8914045780272346E-002    -4.9218214431363670E-002
   9.6917825739021357E-002     1.5623627527925235         0.33847450078682029        1.6255440675575980E-002     6.3882195125841992E-002  -2.8729565124912426E-002    -4.9634091138238544E-002
   9.7360861552413996E-002     1.5624459836449163         0.34307832222614570        1.5953900665344051E-002     6.4295133118020320E-002  -2.8504210082009946E-002    -5.0138765927258994E-002
   9.7880724182223849E-002     1.5625425973971137         0.34846650145004981        1.5598692016877715E-002     6.4774910100418609E-002  -2.8239441408071747E-002    -5.0726890834478580E-002
   9.8473564925354126E-002     1.5626480251251977         0.35459532088303869        1.5191538942537473E-002     6.5315640664585228E-002  -2.7937003245576245E-002    -5.1392450850887825E-002
   9.9134994680611460E-002     1.5627528476371777         0.36141217430977735        1.4734831934478058E-002     6.5910844514320485E-002  -2.7598804071339179E-002    -5.2128728693039049E-002
   9.9860116497716880E-002     1.5628491177043167         0.36885875148093061        1.4231420769012539E-002     6.6553709369684855E-002  -2.7226969927296313E-002    -5.2928599980262336E-002
  0.10064356185355541          1.5629228317751043         0.37686653615625876        1.3684616234207169E-002     6.7237256105699403E-002  -2.6823839943122325E-002    -5.3784595385559110E-002
  0.10147953040803417          1.5627974380850671         0.38527393177417840        1.3098124626778141E-002     6.7954542955292380E-002  -2.6391951096671286E-002    -5.4688993110310162E-002
  0.10236183295218967          1.5626442700240517         0.39410823126044492        1.2475995713282019E-002     6.8698433133061135E-002  -2.5934035482385077E-002    -5.5633904039063278E-002
  0.10328393723321221          1.5624611970822382         0.40330010896607038        1.1822688098076758E-002     6.9461943423942477E-002  -2.5453158758714171E-002    -5.6611455438524395E-002
  0.10423901631821988          1.5622459466160523         0.41277747582304036        1.1142867464844006E-002     7.0238299916457733E-002  -2.4952501379046838E-002    -5.7613704096123305E-002
  0.10521999913921491          1.5619105069928356         0.42244520580258993        1.0441627655649698E-002     7.1020999566009907E-002  -2.4435376685654993E-002    -5.8632761658311772E-002
  0.10621962284524876          1.5613555838243105         0.43220206084498380        9.7242024406995302E-003     7.1803719805052207E-002  -2.3905281670206995E-002    -5.9660859533159326E-002
  0.10723048657432591          1.5607562638267582         0.44201771516556099        8.9961053686253706E-003     7.2580670298897781E-002  -2.3365894320994309E-002    -6.0690380958641217E-002
  0.10824510624700742          1.5601253469518201         0.45181969387167686        8.2629659123399507E-003     7.3346625654319583E-002  -2.2821116725772778E-002    -6.1713932334455407E-002
  0.10925596997608457          1.5594778713044690         0.46154390424317671        7.5301323259913677E-003     7.4095968004834520E-002  -2.2275063180342274E-002    -6.2724412506179925E-002
  0.11025559368211842          1.5585891908302008         0.47109214449174142        6.8032985489948870E-003     7.4823564395392242E-002  -2.1731762967826824E-002    -6.3714857906771866E-002
  0.11123657650311344          1.5576022919238037         0.48040724606743701        6.0883746009028055E-003     7.5525789421505479E-002  -2.1195310108032196E-002    -6.4678663308299175E-002
  0.11219165558812112          1.5566067697123653         0.48942986910726527        5.3907686837405770E-003     7.6198425791481644E-002  -2.0669856746291106E-002    -6.5609513495038255E-002
  0.11311375986914365          1.5556211911495033         0.49809917470658854        4.7158709231369111E-003     7.6837733131920841E-002  -2.0159528490217380E-002    -6.6501402981590893E-002
  0.11399606241329915          1.5546671188451766         0.50636422311078388        4.0689517923590424E-003     7.7440479544261101E-002  -1.9668537938260341E-002    -6.7348770787325096E-002
  0.11483203096777791          1.5536235981474356         0.51416407235574835        3.4549924293418369E-003     7.8003691394951835E-002  -1.9200985181838853E-002    -6.8146387648112997E-002
  0.11561547632361645          1.5524847729186437         0.52143819176196049        2.8787693091595380E-003     7.8524711244501569E-002  -1.8760702444473427E-002    -6.8889350892455140E-002
  0.11634059814072187          1.5514031119534544         0.52814349147332196        2.3447575610236471E-003     7.9001212347130492E-002  -1.8351348645726979E-002    -6.9573194705132971E-002
  0.11700202789597920          1.5503998072076435         0.53423615265328095        1.8570980088965065E-003     7.9431133269696183E-002  -1.7976390859120644E-002    -7.0193847650165411E-002
  0.11759486863910948          1.5494894751863062         0.53967863081099010        1.4195965012526908E-003     7.9812701787156701E-002  -1.7639043158879233E-002    -7.0747657437964781E-002
  0.11811473126891933          1.5486841132186528         0.54443749969143906        1.0356328437407906E-003     8.0144435924334553E-002  -1.7342219758462268E-002    -7.1231397358614418E-002
  0.11855776708231197          1.5479937707422893         0.54848366694534745        7.0815614445768685E-004     8.0425017170020999E-002  -1.7088508836577795E-002    -7.1642262768521203E-002
  0.11892069642950602          1.5474265796051159         0.55179254785670317        4.3975278957031697E-004     8.0653383682200930E-002  -1.6880144854015927E-002    -7.1977891819217182E-002
  0.11920083359867167          1.5469885340791385         0.55434406691041005        2.3252414364812249E-004     8.0828729232435892E-002  -1.6718975868253765E-002    -7.2236365667990382E-002
  0.11939610992946907          1.5466833111092546         0.55612229633175303        8.8083098802319709E-005     8.0950480114186860E-002  -1.6606452091510085E-002    -7.2416222789606619E-002
  0.11950512341595719          1.5465128559261143         0.55711527889977719        7.4640969283321090E-006     8.1018276778436510E-002  -1.6543575101908882E-002    -7.2516509053435096E-002
  0.11953540532892146          1.5464654680529630         0.55739118017397504       -1.4928103510735563E-005     8.1037099863442430E-002  -1.6526102055815943E-002    -7.2544351563051543E-002
  0.11955545195844984          1.5464340824818077         0.55757384625306061       -2.9751234261715664E-005     8.1049544534122386E-002  -1.6514533239210340E-002    -7.2562779347423417E-002
  0.11959150308107487          1.5463776030354299         0.55790238688567828       -5.6407658605647087E-005     8.1071909380667023E-002  -1.6493725108900435E-002    -7.2595911400019003E-002
  0.11964354220742356          1.5462961886227571         0.55837680134484513       -9.4883894013048087E-005     8.1104220066478189E-002  -1.6463684568139174E-002    -7.2643730898114919E-002
  0.11971153494971121          1.5461761508023724         0.55899474869338128       -1.4515331301003659E-004     8.1146385720410844E-002  -1.6424425389192102E-002    -7.2706191556285299E-002
  0.11979543532957949          1.5460170620990334         0.55975580829301741       -2.0718171472161248E-004     8.1198354670394920E-002  -1.6375964121791580E-002    -7.2783220636771437E-002
  0.11989518640027200          1.5458271027335240         0.56066076705317336       -2.8092834543670675E-004     8.1260068336667546E-002  -1.6318323926520339E-002    -7.2874739938967786E-002
  0.12001072039548830          1.5456059070793535         0.56170880339781115       -3.6634573845869059E-004     8.1331418991832716E-002  -1.6251531892059037E-002    -7.2980657789724360E-002
  0.12014195880472209          1.5453531678528682         0.56289882660200963       -4.6338020917360834E-004     8.1412368476779351E-002  -1.6175618531495357E-002    -7.3100870121401304E-002
  0.12028881243636240          1.5450686962949067         0.56422955354551430       -5.7197223039926262E-004     8.1502784833948835E-002  -1.6090617229401395E-002    -7.3235258895630331E-002
  0.12045118148210401          1.5447524096408816         0.56569958479416416       -6.9205680674312708E-004     8.1602549096617197E-002  -1.5996564616867690E-002    -7.3383692812354337E-002
  0.12062895558644057          1.5444042899598531         0.56730743683254703       -8.2356096159047140E-004     8.1711526615217661E-002  -1.5893500782706651E-002    -7.3546026836024209E-002
  0.12082201392246243          1.5440243532783786         0.56905154265350499       -9.6640108027357119E-004     8.1829564663447860E-002  -1.5781469685409642E-002    -7.3722102910935519E-002
  0.12103022527438663          1.5436126359422244         0.57093024331745967       -1.1204828140752264E-003     8.1956526917176836E-002  -1.5660519251751902E-002    -7.3911749963637557E-002
  0.12125344812696293          1.5431691918817187         0.57294178095869996       -1.2857094115673699E-003     8.2092235068220165E-002  -1.5530701433428124E-002    -7.4114784575032400E-002
  0.12149153076178522          1.5426940955719322         0.57508429565547825       -1.4619752770099123E-003     8.2236518076982193E-002  -1.5392072399286912E-002    -7.4331011202778269E-002
  0.12174431136048666          1.5421874471014549         0.57735582604112035       -1.6491602590022782E-003     8.2389206083541680E-002  -1.5244692624161567E-002    -7.4560222866673520E-002
  0.12201161811477046          1.5416493784861209         0.57975431178137460       -1.8471861197279539E-003     8.2550391439955073E-002  -1.5088626690696107E-002    -7.4802201328074205E-002
  0.12229326934321361          1.5410800624024230         0.58227759835542570       -2.0559432874239988E-003     8.2719028481161874E-002  -1.4923943646334419E-002    -7.5056717447540014E-002
  0.12258907361477091          1.5404797232242140         0.58492344480238767       -2.2752540686892843E-003     8.2895669882594017E-002  -1.4750717208603992E-002    -7.5323531919976483E-002
  0.12289882987889897          1.5398486513035556         0.58768953412800706       -2.5049640180693396E-003     8.3079879598190784E-002  -1.4569025150104747E-002    -7.5602395600837619E-002
  0.12322232760221433          1.5391872273041360         0.59057349009815729       -2.7449652553099869E-003     8.3271440724799084E-002  -1.4378949972392325E-002    -7.5893050022098008E-002
  0.12355934691159397          1.5384959600695849         0.59357290643179461       -2.9950816042004641E-003     8.3469795605505798E-002  -1.4180578153737314E-002    -7.6195227194636131E-002
  0.12390965874362210          1.5377755597827625         0.59668541324118995       -3.2551028663352251E-003     8.3675571630731457E-002  -1.3974001314362067E-002    -7.6508650935343300E-002
  0.12427302500028201          1.5370270760024320         0.59990885431654006       -3.5249211336798279E-003     8.3887643697659636E-002  -1.3759314913223169E-002    -7.6833036224847634E-002
  0.12464919871078764          1.5362520869864629         0.60324193472273913       -3.8043435017100051E-003     8.4106167073508459E-002  -1.3536618815696094E-002    -7.7168091280825635E-002
  0.12503792419944521          1.5354514571649014         0.60668623213832307       -4.0931759514441501E-003     8.4330838939252820E-002  -1.3306015181286766E-002    -7.7513514190067148E-002
  0.12543893725943087          1.5345349746061572         0.61022807889784958       -4.3912543505398825E-003     8.4561429593952825E-002  -1.3067609670879138E-002    -7.7868995364724566E-002
  0.12585196533236631          1.5335223927559174         0.61386500184250947       -4.6984003905673338E-003     8.4797720837147580E-002  -1.2821507891985884E-002    -7.8234203315685619E-002
  0.12627672769357065          1.5324691415291545         0.61759745317003600       -5.0143703532306329E-003     8.5039323515376866E-002  -1.2567860106998251E-002    -7.8608848676247747E-002
  0.12671293564286251          1.5313799674003390         0.62142074466576347       -5.3390246744135714E-003     8.5286066640792524E-002  -1.2306852502745621E-002    -7.8992656468946765E-002
  0.12716029270078263          1.5302549702550414         0.62533092292219805       -5.6721247755279688E-003     8.5537621469984157E-002  -1.2038622929532252E-002    -7.9385231361140673E-002
  0.12761849481010384          1.5290955874724077         0.62932496719907083       -6.0134115503201122E-003     8.5793770136452341E-002  -1.1763293519277440E-002    -7.9786266059491059E-002
  0.12808723054249133          1.5279030670827591         0.63339975808995386       -6.3626923095598878E-003     8.6054248609155046E-002  -1.1480992726886683E-002    -8.0195424572292201E-002
  0.12856618131017289          1.5266786927030715         0.63755215721400538       -6.7197147938338475E-003     8.6318806253919605E-002  -1.1191868468728230E-002    -8.0612364474243900E-002
  0.12905502158247500          1.5254238961927316         0.64177907964374836       -7.0842793731676970E-003     8.6587180807488812E-002  -1.0896071734905539E-002    -8.1036745882699060E-002
  0.12955341910707813          1.5241404504102292         0.64607760925939006       -7.4561252096002860E-003     8.6859079403569267E-002  -1.0593756437064780E-002    -8.1468218524328423E-002
  0.13006103513584014          1.5228308593414435         0.65044546886400978       -7.8349685469050329E-003     8.7134270070093042E-002  -1.0285091253081677E-002    -8.1906431769534910E-002
  0.13057752465503500          1.5214984435137262         0.65488311420451728       -8.2205714637859709E-003     8.7412541634155572E-002  -9.9702439692688112E-003    -8.2351037311931538E-002
  0.13110253661985000          1.5201029437872273         0.65938771098290161       -8.6127298385393347E-003     8.7693645429520101E-002  -9.6493850996479530E-003    -8.2801682200051088E-002
  0.13163571419298192          1.5185180402749192         0.66393303404172843       -9.0112287583230463E-003     8.7977322982608949E-002  -9.3226888350460384E-003    -8.3258011550991690E-002
  0.13217669498717055          1.5168872941567275         0.66853216513642300       -9.4157887138814622E-003     8.8263165135664720E-002  -8.9903223815223591E-003    -8.3719658062573366E-002
  0.13272511131150400          1.5152191905105961         0.67317741126476327       -9.8260139861721038E-003     8.8551086461427564E-002  -8.6524665906479378E-003    -8.4186231166024583E-002
  0.13328059042132900          1.5135203008374440         0.67786639443842889       -1.0241735786567251E-002     8.8840773901931777E-002  -8.3093603650026809E-003    -8.4657431649731066E-002
  0.13384275477159602          1.5117941379629036         0.68259632979524831       -1.0662647782442497E-002     8.9132070095753163E-002  -7.9613041501883815E-003    -8.5132934630373677E-002
  0.13441122227346702          1.5100405186615462         0.68736316603633618       -1.1088521445638766E-002     8.9424605430620002E-002  -7.6085113505083568E-003    -8.5612322277513295E-002
  0.13498560655401171          1.5082617915754692         0.69216387932661494       -1.1518921436210732E-002     8.9718229262808383E-002  -7.2511672347067794E-003    -8.6095263364674532E-002
  0.13556551721881527          1.5064607564191412         0.69699567349885438       -1.1953503929426845E-002     9.0012673287408224E-002  -6.8894778561722526E-003    -8.6581402195820903E-002
  0.13615056011731969          1.5046412607488235         0.70185686588060303       -1.2391930306776877E-002     9.0308655896492229E-002  -6.5236678513536234E-003    -8.7070428548761208E-002
  0.13674033761071785          1.5028077611714836         0.70675080274443947       -1.2835680277349514E-002     9.0604970818912292E-002  -6.1538659875323073E-003    -8.7561952272026122E-002
  0.13733444884221854          1.5008503122511685         0.71165591088156677       -1.3282657386062918E-002     9.0900280499293565E-002  -5.7803834434357500E-003    -8.8055550552695885E-002
  0.13793249000949864          1.4987421446268940         0.71655891928624604       -1.3732304114356077E-002     9.1196005776171082E-002  -5.4034783272026918E-003    -8.8550952268207112E-002
  0.13853405463915741          1.4965981023090988         0.72147254694360330       -1.4185912964686086E-002     9.1490767290757738E-002  -5.0233066817680708E-003    -8.9047763728173551E-002
  0.13913873386298609          1.4944277878107277         0.72639093439344971       -1.4640114464518430E-002     9.1783471051524151E-002  -4.6402322397787917E-003    -8.9545586616623651E-002
  0.13974611669586523          1.4922359325403218         0.73131171824937424       -1.5094268772996494E-002     9.2078976013682284E-002  -4.2545187272494470E-003    -9.0044267074326723E-002
  0.14035579031510087          1.4900258300832525         0.73623192811892491       -1.5554188736515730E-002     9.2375030752876661E-002  -3.8661401553366434E-003    -9.0543365379625679E-002
  0.14096734034100972          1.4878061339757620         0.74115099612900370       -1.6016708474671796E-002     9.2670196090164414E-002  -3.4756176199535020E-003    -9.1042695927049833E-002
  0.14158035111856246          1.4855747480325034         0.74606404393578207       -1.6485071233183213E-002     9.2960937216016434E-002  -3.0830939647576959E-003    -9.1541670787848139E-002
  0.14219440599989389          1.4833359875452012         0.75096894403309578       -1.6950567108961413E-002     9.3244604619799110E-002  -2.6890599459296893E-003    -9.2039839454085864E-002
  0.14280908762748803          1.4810951821047003         0.75586686500892553       -1.7410984213980702E-002     9.3529674905764318E-002  -2.2938703646466913E-003    -9.2537167972823575E-002
  0.14342397821784528          1.4788289399668908         0.76075788407856826       -1.7874112333048003E-002     9.3816693909968760E-002  -1.8975155393246013E-003    -9.3033382346822166E-002
  0.14403865984543943          1.4763442013872421         0.76558366902965580       -1.8338914171318849E-002     9.4100914991816692E-002  -1.5002693240558883E-003    -9.3528008664675741E-002
  0.14465271472677085          1.4738342602440062         0.77038685846500410       -1.8803346522227236E-002     9.4382339409266061E-002  -1.1024569665767717E-003    -9.4020725675182257E-002
  0.14526572550432360          1.4713120397322035         0.77516023302119352       -1.9267243141127904E-002     9.4661457545792096E-002  -7.0435048855376284E-004    -9.4511234813579592E-002
  0.14587727553023244          1.4687835266292333         0.77990171166862521       -1.9730070914027294E-002     9.4938053818486676E-002  -3.0622234088556813E-004    -9.4999224384065481E-002
  0.14648694914946808          1.4662527048095799         0.78460909306312487       -2.0191578888940454E-002     9.5212374309617570E-002   9.1660477132226442E-005    -9.5484386601603549E-002
  0.14709433198234723          1.4637229714113107         0.78928005406068891       -2.0651728713542466E-002     9.5483993370685000E-002   4.8904316186449900E-004    -9.5966408727818378E-002
  0.14769901120617590          1.4611976284188541         0.79391220208654734       -2.1110210589229406E-002     9.5752697114198912E-002   8.8568257642064260E-004    -9.6444934191469156E-002
  0.14830057583583467          1.4586836381360619         0.79850503862466293       -2.1566672485193943E-002     9.6018165868048524E-002   1.2812255655010561E-003    -9.6919757134822981E-002
  0.14889861700311477          1.4561851636829728         0.80305746791852051       -2.2020571133156586E-002     9.6280488437600439E-002   1.6752472795029082E-003    -9.7390596202483720E-002
  0.14949272823461546          1.4537046464080017         0.80757144693479410       -2.2471729404569915E-002     9.6539489640881035E-002   2.0674470710382448E-003    -9.7857109495657041E-002
  0.15008250572801363          1.4511672460730636         0.81202385787998055       -2.2919956359630352E-002     9.6795084957125396E-002   2.4575902025600720E-003    -9.8319051459358292E-002
  0.15066754862651804          1.4484903358932315         0.81637993269339126       -2.3364725332619497E-002     9.7046958453278792E-002   2.8454179527371871E-003    -9.8776143812271830E-002
  0.15124745929132161          1.4458146380688075         0.82068114568878503       -2.3805827104245759E-002     9.7295299716520470E-002   3.2306550546183123E-003    -9.9228110804644803E-002
  0.15182184357186629          1.4431508432101052         0.82492231357806811       -2.4242976758839040E-002     9.7539678478957267E-002   3.6130265865287371E-003    -9.9674687663504569E-002
  0.15239031107373729          1.4405043745912305         0.82910191175686243       -2.4675717672549002E-002     9.7780170061246008E-002   3.9922587192824238E-003   -0.10011560615466428     
  0.15295247542400431          1.4378790253551996         0.83321833248598398       -2.5103833285013588E-002     9.8016702486094620E-002   4.3680706491313129E-003   -0.10055060840390670     
  0.15350795453382932          1.4352780221666586         0.83726987484321258       -2.5527116607716532E-002     9.8249141161396117E-002   4.7401952869748423E-003   -0.10097944335496044     
  0.15405637085816276          1.4327044037833623         0.84125482647949690       -2.5945232791063533E-002     9.8477352979973315E-002   5.1083616963381560E-003   -0.10140185317243108     
  0.15459735165235139          1.4301611668068082         0.84517158718647045       -2.6358025427371971E-002     9.8701138656668685E-002   5.4723024786289612E-003   -0.10181759569136942     
  0.15513052922548332          1.4276514203432777         0.84901874721307824       -2.6764854607346976E-002     9.8920281016832132E-002   5.8317697153461752E-003   -0.10222642597552851     
  0.15565554119029831          1.4251787082753173         0.85279537261608940       -2.7165386215281057E-002     9.9135048513326177E-002   6.1865295091549401E-003   -0.10262806348245262     
  0.15617203070949318          1.4227493767265298         0.85650378430235552       -2.7559697083118326E-002     9.9345298250479205E-002   6.5362853840682938E-003   -0.10302232357313626     
  0.15667964673825518          1.4203458543317469         0.86014081825523714       -2.7947518057356895E-002     9.9550672034996360E-002   6.8806465694084551E-003   -0.10340905491886712     
  0.15717804426285831          1.4178191712462977         0.86363394571567853       -2.8328152554201874E-002     9.9750891106886896E-002   7.2192992370146356E-003   -0.10378793573316462     
  0.15766688453516042          1.4153226573960089         0.86704963296387594       -2.8701219527748331E-002     9.9946414079303991E-002   7.5520374693202087E-003   -0.10415879525148898     
  0.15814583530284199          1.4128656854728066         0.87038243490132972       -2.9066653177142611E-002    0.10013705690161251        7.8786397892460468E-003   -0.10452143006352944     
  0.15861457103522947          1.4104533447963956         0.87363127966332732       -2.9424267422533491E-002    0.10032297114287467        8.1988774273592836E-003   -0.10487563677521382     
  0.15907277314455068          1.4080890104225081         0.87679517799688789       -2.9773976919336052E-002    0.10050367854479524        8.5125230643355969E-003   -0.10522121131847727     
  0.15952013020247080          1.4057754418596371         0.87987305755017065       -3.0115003190092769E-002    0.10067923429709535        8.8193478501424095E-003   -0.10555795567098777     
  0.15995633815176266          1.4035150852402827         0.88286381091710386       -3.0447696379506034E-002    0.10085012083875163        9.1191319564947679E-003   -0.10588568103848306     
  0.16038110051296700          1.4013102005683378         0.88576632032192271       -3.0772211332615269E-002    0.10101501607249003        9.4116643562382751E-003   -0.10620419820309263     
  0.16079412858590245          1.3991629292554901         0.88857948462329783       -3.1086537847992438E-002    0.10117356876979786        9.6967376729815390E-003   -0.10651331990594017     
  0.16119514164588811          1.3970753179224671         0.89130224534083458       -3.1390407501169670E-002    0.10132763989069242        9.9741512429128501E-003   -0.10681287171123260     
  0.16158386713454567          1.3950493357172797         0.89393359072437306       -3.1684814689680291E-002    0.10147685344506945        1.0243721577725927E-002   -0.10710266542511834     
  0.16196004084505131          1.3930869046513423         0.89647256706351175       -3.1968956988190793E-002    0.10162087113970282        1.0505280238275183E-002   -0.10738253644721403     
  0.16232340710171123          1.3911899502173242         0.89891832263049387       -3.2243261477701450E-002    0.10176052615068412        1.0758657998881257E-002   -0.10765228935276420     
  0.16267371893373933          1.3893604399678838         0.90127025057727539       -3.2508289211661066E-002    0.10189451423865166        1.1003696150316718E-002   -0.10791175021626358     
  0.16301073824311899          1.3876003280018319         0.90352830428533693       -3.2762854825910293E-002    0.10202230247727723        1.1240264700931049E-002   -0.10816074302747351     
  0.16333423596643434          1.3859108102514568         0.90569362138599019       -3.3006602656903292E-002    0.10214370068968960        1.1468254190293427E-002   -0.10839906973033424     
  0.16364399223056242          1.3842599322170841         0.90774750324880582       -3.3237252553048831E-002    0.10225880189219110        1.1687559770286741E-002   -0.10862651795584487     
  0.16393979650211971          1.3826077744505501         0.90966292383404468       -3.3455906706283858E-002    0.10237080912824489        1.1898105636177526E-002   -0.10884286596931889     
  0.16422144773056285          1.3810263498736164         0.91148084358725856       -3.3664572962777042E-002    0.10247724046314538        1.2099839162846081E-002   -0.10904783661918016     
  0.16448875448484665          1.3795212535761021         0.91319925009681391       -3.3860702662463028E-002    0.10257703172300994        1.2292701169304854E-002   -0.10924127297733761     
  0.16474153508354811          1.3780938981956155         0.91481573146469430       -3.4043211743905101E-002    0.10267201573872763        1.2476624630518070E-002   -0.10942274771656624     
  0.16497961771837039          1.3767456195308614         0.91632849097118529       -3.4212376013962473E-002    0.10276362025800435        1.2651615979923835E-002   -0.10959180597563244     
  0.16520284057094670          1.3754782276950952         0.91773586945975760       -3.4369515838771368E-002    0.10285304014370260        1.2817694816800958E-002   -0.10974788909857519     
  0.16541105192287087          1.3742936896643216         0.91903581183677507       -3.4517259699078068E-002    0.10293962359865667        1.2974827095739459E-002   -0.10989024251037617     
  0.16560411025889274          1.3731945160785961         0.92022583470574382       -3.4655801251054948E-002    0.10301995767556409        1.3122831371958178E-002   -0.11001784674308700     
  0.16578188436322930          1.3721843381209438         0.92130316794261802       -3.4781930158957322E-002    0.10309294277180199        1.3261173455378868E-002   -0.11012936766631823     
  0.16594425340897093          1.3712686519116650         0.92226535513468000       -3.4893763286620243E-002    0.10316095305342540        1.3388623871994191E-002   -0.11022322876372212     
  0.16609110704061122          1.3704554237607878         0.92311174407892327       -3.4992537898642283E-002    0.10322614361971656        1.3502804060310854E-002   -0.11029799791589417     
  0.16622234544984502          1.3697544909689909         0.92384615252912994       -3.5079849600837355E-002    0.10328867661930519        1.3599921282691250E-002   -0.11035337088960520     
  0.16633787944506132          1.3691739629649622         0.92447952150369139       -3.5156997497350934E-002    0.10334843486196560        1.3675497266856185E-002   -0.11039167506820467     
  0.16643763051575383          1.3687135503158188         0.92502869927763665       -3.5225660283156261E-002    0.10340433729748227        1.3726784961709888E-002   -0.11041862636571506     
  0.16652153089562211          1.3683602572453337         0.92550831611472184       -3.5286483875930877E-002    0.10345407724024629        1.3755600968277770E-002   -0.11044139072212943     
  0.16658952363790977          1.3680933931241646         0.92592116559411375       -3.5338605214639010E-002    0.10349548899882215        1.3768334648090051E-002   -0.11046453856956499     
  0.16664156276425846          1.3678955425768660         0.92625723881220468       -3.5380423981132891E-002    0.10352733731749622        1.3772490447266490E-002   -0.11048783017265378     
  0.16667761388688346          1.3677585765983515         0.92650145286450514       -3.5410386011702807E-002    0.10354924834760938        1.3773368759438125E-002   -0.11050773178428995     
  0.16669766051641186          1.3676815729980156         0.92664130204215778       -3.5427394247066549E-002    0.10356132377637353        1.3773436134052328E-002   -0.11052028788006142     
  0.16670705401158811          1.3676451524947923         0.92670780095489025       -3.5435434332037295E-002    0.10356694832774661        1.3773412365594033E-002   -0.11052655102147527     
  0.16672710064111651          1.3675665048660988         0.92685170104804604       -3.5452772340254339E-002    0.10357886147159610        1.3773324168337077E-002   -0.11054073481020844     
  0.16676315176374151          1.3674210726548417         0.92711677380347812       -3.5484480362672877E-002    0.10359994054850900        1.3773401382301490E-002   -0.11056901718073783     
  0.16681519089009020          1.3671995569430044         0.92751113114889217       -3.5531283190166150E-002    0.10362942628708922        1.3775319336118110E-002   -0.11061573024268935     
  0.16688318363237786          1.3668857514595942         0.92803948465360109       -3.5593821306101857E-002    0.10366613200813340        1.3783620753009696E-002   -0.11068530936011176     
  0.16696708401224614          1.3664602970372774         0.92869629596953363       -3.5671955493508996E-002    0.10370795467107426        1.3805645115501378E-002   -0.11077936180614185     
  0.16706683508293865          1.3659103400568853         0.92946438824567856       -3.5764868017771068E-002    0.10375367877113496        1.3848559162377087E-002   -0.11089454479099435     
  0.16718236907815495          1.3652367368736258         0.93032322820377711       -3.5870903426623066E-002    0.10380246884551897        1.3915539360116670E-002   -0.11102408017690503     
  0.16731360748738874          1.3644509923468240         0.93125929018020248       -3.5988745298722979E-002    0.10385485152419839        1.4005008386248047E-002   -0.11116172786549045     
  0.16746046111902904          1.3635665531232959         0.93226889617715913       -3.6117914705756496E-002    0.10391128735255675        1.4113044993284540E-002   -0.11130422945269701     
  0.16762283016477067          1.3625931925837356         0.93335447220860912       -3.6258372007480888E-002    0.10397184200493916        1.4235899880748699E-002   -0.11145102770021501     
  0.16780060426910723          1.3615362704803800         0.93452016102756907       -3.6409640408193597E-002    0.10403691637016935        1.4371000223250389E-002   -0.11160293246839485     
  0.16799366260512910          1.3603981508737060         0.93576949796340392       -3.6571260830554418E-002    0.10410685320784016        1.4516879499562915E-002   -0.11176109989320843     
  0.16820187395705327          1.3591796719789992         0.93710477099870926       -3.6743620045605496E-002    0.10418216034811775        1.4672799848659490E-002   -0.11192656477596481     
  0.16842509680962958          1.3578810773965413         0.93852711885445994       -3.6926908644384901E-002    0.10426274941214880        1.4838427305595953E-002   -0.11210011182429394     
  0.16866317944445186          1.3565024951798090         0.94003681292504138       -3.7121095369834468E-002    0.10434852145767728        1.5013627445968514E-002   -0.11228228593506076     
  0.16891596004315332          1.3550441578927690         0.94163352020782498       -3.7326110242329062E-002    0.10443943659518490        1.5198353359366146E-002   -0.11247344104831281     
  0.16918326679743712          1.3535065022712653         0.94331650768653830       -3.7541884072196857E-002    0.10453545628765645        1.5392588661690132E-002   -0.11267378783266584     
  0.16946491802588026          1.3518902295107169         0.94508480947673412       -3.7768347399256497E-002    0.10463653337775368        1.5596320229748006E-002   -0.11288343325126583     
  0.16976072229743755          1.3501963739456071         0.94693741721424618       -3.8005405437747553E-002    0.10474260433758001        1.5809525880383053E-002   -0.11310240722452364     
  0.17007047856156562          1.3484263709817963         0.94887366304553078       -3.8252920842728674E-002    0.10485364080790027        1.6032169732250228E-002   -0.11333068358625438     
  0.17039397628488098          1.3465816234161598         0.95089413340693918       -3.8510740985050827E-002    0.10496974911606521        1.6264200705796789E-002   -0.11356819292943068     
  0.17073099559426064          1.3446372175207764         0.95298206673527219       -3.8779102035772534E-002    0.10509135428232265        1.6505553410246683E-002   -0.11381483306857096     
  0.17108130742628874          1.3425282742220723         0.95508888161616556       -3.9059161274892090E-002    0.10521747873280729        1.6756149192694702E-002   -0.11407047557177202     
  0.17144467368294866          1.3403325839299203         0.95726958895208925       -3.9350515739526838E-002    0.10534681288446324        1.7015898338215363E-002   -0.11433497106553475     
  0.17182084739345430          1.3380535654164432         0.95951922914570809       -3.9651294872870391E-002    0.10547889180810027        1.7284704010925245E-002   -0.11460815248300034     
  0.17220957288211186          1.3356940545771003         0.96183524128532616       -3.9960305544824888E-002    0.10561490925424212        1.7562469115853928E-002   -0.11488982481086572     
  0.17261058594209752          1.3332561695421259         0.96421536023797172       -4.0277847827524936E-002    0.10575581878935357        1.7849099806351187E-002   -0.11517977781613632     
  0.17302361401503297          1.3307430916919265         0.96665805646479130       -4.0605294328665213E-002    0.10590129275954736        1.8144468163940608E-002   -0.11547780000572729     
  0.17344837637623731          1.3281590239477719         0.96916257889512225       -4.0942338676541457E-002    0.10605059505251785        1.8448337688153873E-002   -0.11578379187002327     
  0.17388458432552917          1.3255028273428602         0.97172477186901940       -4.1288624387802855E-002    0.10620349027124344        1.8760411800405337E-002   -0.11609735968863280     
  0.17433194138344929          1.3227762419151157         0.97434244868863928       -4.1643892030604097E-002    0.10635983268983280        1.9080549168675923E-002   -0.11641834407821275     
  0.17479014349277050          1.3199811602941249         0.97701328188533110       -4.2007927830082385E-002    0.10651948076502578        1.9408600145681357E-002   -0.11674651410551412     
  0.17525887922515798          1.3171196307766528         0.97973492948208163       -4.2380530191682440E-002    0.10668226229083942        1.9744400740601152E-002   -0.11708163975307223     
  0.17573782999283954          1.3141938772504838         0.98250507899653272       -4.2761446080173945E-002    0.10684802189047565        2.0087766350948628E-002   -0.11742346848272786     
  0.17622667026514166          1.3112063695780343         0.98532150910651051       -4.3150431866252809E-002    0.10701662483129699        2.0438506206348652E-002   -0.11777174811772823     
  0.17672506778974478          1.3081600003534424         0.98818225189420428       -4.3547276636357435E-002    0.10718792238409916        2.0796421968261397E-002   -0.11812622082990924     
  0.17723268381850679          1.3050584888031973         0.99108627196918253       -4.3951733516098448E-002    0.10736176537120505        2.1161307678628484E-002   -0.11848662302628779     
  0.17774917333770165          1.3019054082691714         0.99403679242232124       -4.4363579194738115E-002    0.10753799612095495        2.1532952538790791E-002   -0.11885269009821535     
  0.17827418530251665          1.2985905828326736         0.99694034233991657       -4.4782556959480677E-002    0.10771645731685647        2.1911139145509254E-002   -0.11922415116667320     
  0.17880736287564858          1.2951642884885242         0.99983923640799732       -4.5208410853302440E-002    0.10789701059242560        2.2295645265875616E-002   -0.11960073422961437     
  0.17934834366983721          1.2916758533917783          1.0027658270814628       -4.5640930841455832E-002    0.10807947337383696        2.2686245832972650E-002   -0.11998216361215033     
  0.17989675999417065          1.2881312789257797          1.0057165741094158       -4.6079818083730274E-002    0.10826367892733262        2.3082713125927513E-002   -0.12036816236294109     
  0.18045223910399566          1.2845344987132308          1.0086892504385383       -4.6524787606301000E-002    0.10844949551219110        2.3484821902994356E-002   -0.12075844836288738     
  0.18101440345426267          1.2808887193888698          1.0116815641063093       -4.6975675013787403E-002    0.10863672150893944        2.3892365124945820E-002   -0.12115273564459660     
  0.18158287095613368          1.2771969399468139          1.0146909671142943       -4.7432184417501723E-002    0.10882481667539383        2.4305172072827556E-002   -0.12155066668023837     
  0.18215725523667836          1.2734663649761004          1.0177177614340192       -4.7892873957946093E-002    0.10901441573547441        2.4722979002130954E-002   -0.12195210150834242     
  0.18273716590148192          1.2696992718112041          1.0207591018874356       -4.8358378010123215E-002    0.10920575896589567        2.5145270807989534E-002   -0.12235666012914187     
  0.18332220879998634          1.2658965428522562          1.0238115152297660       -4.8829890557583105E-002    0.10939788428748656        2.5571685927337429E-002   -0.12276400039271121     
  0.18391198629338451          1.2620616189293463          1.0268732302222034       -4.9305630259261990E-002    0.10959038189064635        2.6002012058031924E-002   -0.12317389588343257     
  0.18450609752488520          1.2581989030539920          1.0299432750943784       -4.9785463324377340E-002    0.10978335951269279        2.6436005516015559E-002   -0.12358606818786849     
  0.18510413869216530          1.2543131224733466          1.0330252016977286       -5.0268991245285340E-002    0.10997671207227561        2.6873402525563982E-002   -0.12400023127134085     
  0.18570570332182407          1.2502939380430744          1.0360070683165228       -5.0755968676799879E-002    0.11017033415236598        2.7313929876790329E-002   -0.12441609902037450     
  0.18631038254565274          1.2461900536347481          1.0389387814198319       -5.1246124456027713E-002    0.11036403244274622        2.7757309436145166E-002   -0.12483338452237661     
  0.18691776537853189          1.2420555868193743          1.0418650615493132       -5.1739022224785373E-002    0.11055771173657017        2.8203258002061988E-002   -0.12525180044077575     
  0.18752743899776753          1.2378974342005760          1.0447831035125075       -5.2234320880049395E-002    0.11075131066180613        2.8651489159314439E-002   -0.12567106118377197     
  0.18813898902367637          1.2337201081678668          1.0476912449702653       -5.2731881212788989E-002    0.11094467815944001        2.9101716038310653E-002   -0.12609088219347298     
  0.18875199980122911          1.2295274135964429          1.0505877522942881       -5.3231346407655006E-002    0.11113763659851147        2.9553652232876978E-002   -0.12651097902834857     
  0.18936605468256054          1.2253229260923393          1.0534708591382713       -5.3732378925730191E-002    0.11133005556806859        3.0007015295947865E-002   -0.12693106877424684     
  0.18998073631015469          1.2211101387604038          1.0563387994209381       -5.4234665151506156E-002    0.11152179053526048        3.0461540609452404E-002   -0.12735086702590040     
  0.19059562690051193          1.2168925840110647          1.0591897071606511       -5.4737855842316163E-002    0.11171271411533269        3.0917011207261223E-002   -0.12777003677774673     
  0.19121030852810608          1.2126772090064095          1.0620241166620008       -5.5241594104825591E-002    0.11190270925137084        3.1373169866960447E-002   -0.12818837536768399     
  0.19182436340943751          1.2084700720401782          1.0648423565876166       -5.5745574071937545E-002    0.11209165556389301        3.1829478179994666E-002   -0.12860563855241822     
  0.19243737418699025          1.2042722552670995          1.0676439915730669       -5.6249450381349216E-002    0.11227942836678559        3.2285399922100083E-002   -0.12902138236194524     
  0.19304892421289910          1.2000262120287977          1.0703582627070509       -5.6752888669980163E-002    0.11246590688473036        3.2740705283475377E-002   -0.12943542634693864     
  0.19365859783213474          1.1957019124377684          1.0729488755565355       -5.7255548294196004E-002    0.11265097273308031        3.3195123051439235E-002   -0.12984751425008348     
  0.19426598066501388          1.1913817361711274          1.0755121303029995       -5.7757074397178448E-002    0.11283452053654326        3.3648360219482726E-002   -0.13025738083622346     
  0.19487065988884256          1.1870734759187784          1.0780452684185158       -5.8257134309265733E-002    0.11301643589717042        3.4100117090445262E-002   -0.13066476490890228     
  0.19547222451850133          1.1827819329008085          1.0805473283819587       -5.8755386181724337E-002    0.11319665326872974        3.4550088697632521E-002   -0.13106940481521898     
  0.19607026568578143          1.1785110322795567          1.0830172757455785       -5.9251580606413889E-002    0.11337495084966637        3.4997969066354752E-002   -0.13147104225452502     
  0.19666437691728211          1.1742644043280810          1.0854540371096706       -5.9745336366147157E-002    0.11355126503328618        3.5443451885533647E-002   -0.13186942176915470     
  0.19725415441068028          1.1700455576955826          1.0878565556717146       -6.0236056190201351E-002    0.11372551361305691        3.5886231833342372E-002   -0.13226429114160548     
  0.19783919730918470          1.1658579609532842          1.0902238303367477       -6.0723621509315789E-002    0.11389765974353264        3.6326005997944832E-002   -0.13265540153081673     
  0.19841910797398826          1.1617051102726923          1.0925549600035631       -6.1207660957138560E-002    0.11406759278463383        3.6762476016671319E-002   -0.13304250776536830     
  0.19899349225453294          1.1575906328006174          1.0948492369895433       -6.1687896124390997E-002    0.11423514722325503        3.7195353073669675E-002   -0.13342536684755685     
  0.19956195975640395          1.1535185033452251          1.0971064949336857       -6.2163976179442332E-002    0.11440025482818078        3.7624372809832940E-002   -0.13380373380978938     
  0.20012412410667096          1.1494926324356389          1.0993288497196783       -6.2635389245417741E-002    0.11456285882602628        3.8049318944835285E-002   -0.13417729036527234     
  0.20067960321649597          1.1454615837733466          1.1014335565821449       -6.3101962560066505E-002    0.11472283225359867        3.8469913166670450E-002   -0.13454601040338296     
  0.20122801954082942          1.1414259693671411          1.1034231110819319       -6.3563365895217383E-002    0.11488013067327857        3.8885538720605281E-002   -0.13490952572442616     
  0.20176900033501804          1.1374373354786194          1.1053718731022772       -6.4019076521986365E-002    0.11503467874492869        3.9295761798414847E-002   -0.13526755933707846     
  0.20230217790814997          1.1335014824693759          1.1072785396735867       -6.4468959420953015E-002    0.11518638750210886        3.9700319109094065E-002   -0.13562005188365009     
  0.20282718987296497          1.1296218833940581          1.1091426816208567       -6.4912734835749497E-002    0.11533515098051748        4.0099220656886814E-002   -0.13596688989664971     
  0.20334367939215983          1.1258022178127896          1.1109632336393558       -6.5349909434362488E-002    0.11548083675540587        4.0492191921657608E-002   -0.13630746603940469     
  0.20385129542092184          1.1220459619025505          1.1127401234803607       -6.5780165691324707E-002    0.11562345139296186        4.0878695839661833E-002   -0.13664166673075373     
  0.20434969294552496          1.1183559643520715          1.1144730580547688       -6.6203179641101409E-002    0.11576294593442131        4.1258487798129982E-002   -0.13696938385958590     
  0.20483853321782708          1.1147350534255005          1.1161616368487564       -6.6618648922712853E-002    0.11589925712331302        4.1631318803103515E-002   -0.13729043261730395     
  0.20531748398550864          1.1111860175996864          1.1178054871059244       -6.7026279842969300E-002    0.11603233093616429        4.1996929133176292E-002   -0.13760462232984294     
  0.20578621971789612          1.1077116009423573          1.1194042817833973       -6.7425761014295760E-002    0.11616209608324657        4.2355058243020563E-002   -0.13791176532186655     
  0.20624442182721733          1.1043145167814574          1.1209577549658654       -6.7816799139294670E-002    0.11628850021696135        4.2705448126845687E-002   -0.13821167821577418     
  0.20669177888513746          1.1009974764460082          1.1224657349550307       -6.8199085922562325E-002    0.11641148607595579        4.3047844816426234E-002   -0.13850418228033112     
  0.20712798683442932          1.0977632441959433          1.1239282402739597       -6.8572329714892188E-002    0.11653099993503256        4.3381999329790269E-002   -0.13878910342337569     
  0.20755274919563366          1.0946146767884604          1.1253458338183542       -6.8936248263628916E-002    0.11664699934652564        4.3707668333884182E-002   -0.13906627238313243     
  0.20796577726856910          1.0915537544034368          1.1267205869698784       -6.9290556758653921E-002    0.11675941717689438        4.4024614665167848E-002   -0.13933552770762861     
  0.20836679032855476          1.0885320054361807          1.1279561481311933       -6.9634990776415440E-002    0.11686823139106764        4.4332607161062118E-002   -0.13959670392546600     
  0.20875551581721233          1.0855839608627686          1.1291202410408672       -6.9969256431746646E-002    0.11697337453734460        4.4631429077278045E-002   -0.13984965271123151     
  0.20913168952771796          1.0827272988078234          1.1302398837103123       -7.0293103975578974E-002    0.11707479950994250        4.4920871269515453E-002   -0.14009421856366402     
  0.20949505578437788          1.0799653972197922          1.1313145649447529       -7.0606278570049447E-002    0.11717255470571808        4.5200745497835537E-002   -0.14033024086191392     
  0.20984536761640599          1.0773009572804455          1.1323441356487978       -7.0908460326548850E-002    0.11726643290941906        4.5470865900514225E-002   -0.14055751125287433     
  0.21018238692578564          1.0747394428115133          1.1333316541730227       -7.1199566997031283E-002    0.11735660902470554        4.5731069263195478E-002   -0.14077618786515250     
  0.21050588464910100          1.0722805559048991          1.1342748908876330       -7.1479199482795686E-002    0.11744288398611648        4.5980938678525859E-002   -0.14098587698969026     
  0.21081564091322907          1.0699255093888045          1.1351734823391448       -7.1747219593278622E-002    0.11752532315105087        4.6220258441421122E-002   -0.14118646665989348     
  0.21111144518478636          1.0676759675499228          1.1360274806868844       -7.2003398873027646E-002    0.11760385899267639        4.6448874317262266E-002   -0.14137787338069546     
  0.21139309641322951          1.0655335491826117          1.1368368998352483       -7.2247546289163134E-002    0.11767847499652313        4.6666632841252609E-002   -0.14155999641098319     
  0.21166040316751331          1.0634998059471172          1.1376017533133653       -7.2479460813162255E-002    0.11774913815788815        4.6873381168876946E-002   -0.14173273391050231     
  0.21191318376621476          1.0615762106392670          1.1383220594048924       -7.2698952039621234E-002    0.11781582547665985        4.7068970317692534E-002   -0.14189598710177218     
  0.21215126640103704          1.0597641529720245          1.1389978408714871       -7.2905839412465964E-002    0.11787851805103586        4.7253257414699198E-002   -0.14204966260055335     
  0.21237448925361335          1.0580649379344802          1.1396291239506013       -7.3099951929777335E-002    0.11793719229918216        4.7426106283946529E-002   -0.14219367158797497     
  0.21258270060553752          1.0564797850348746          1.1402159372997160       -7.3281129192715552E-002    0.11799182008758320        4.7587388515289555E-002   -0.14232793142607839     
  0.21277575894155940          1.0550098278889133          1.1407583109871524       -7.3449236644668070E-002    0.11804240524428493        4.7736983821849800E-002   -0.14245236550864232     
  0.21295353304589595          1.0536561139790785          1.1412562755514062       -7.3604140661154727E-002    0.11808893676917180        4.7874779050089966E-002   -0.14256689898290267     
  0.21311590209163758          1.0524196045433627          1.1417098611511109       -7.3745666845644126E-002    0.11813131001107931        4.8000671711816427E-002   -0.14267146909254724     
  0.21326275572327788          1.0513011745829262          1.1421190968493755       -7.3873774710898246E-002    0.11816962879662420        4.8114566256313954E-002   -0.14276601405505479     
  0.21339399413251167          1.0503016129712466          1.1424840100860534       -7.3988314714338435E-002    0.11820382316782177        4.8216376349158485E-002   -0.14285047931137759     
  0.21350952812772797          1.0494216225929269          1.1428046263950711       -7.4089185709827740E-002    0.11823388646383251        4.8306024408570389E-002   -0.14292481590359626     
  0.21360927919842049          1.0486618203557931          1.1430809693412689       -7.4176301669051856E-002    0.11825981487298790        4.8383441819433923E-002   -0.14298898104501734     
  0.21369317957828876          1.0480227369494945          1.1433130604709343       -7.4249625609243294E-002    0.11828165992946581        4.8448568983270601E-002   -0.14304293797233761     
  0.21376117232057643          1.0475048164152105          1.1435009190250245       -7.4309030282990934E-002    0.11829930769255298        4.8501355584243504E-002   -0.14308665602198978     
  0.21381321144692511          1.0471084154431256          1.1436445615836299       -7.4354503427252278E-002    0.11831280867691985        4.8541761008335307E-002   -0.14312011086833945     
  0.21384926256955011          1.0468337995128310          1.1437440031191219       -7.4386009563710193E-002    0.11832215885051753        4.8569754895735784E-002   -0.14314328463130171     
  0.21386930919907851          1.0466810958887458          1.1437992740985239       -7.4403530264317091E-002    0.11832735711121796        4.8585321985838953E-002   -0.14315616968904435     
  0.21388719740250159          1.0465448337356882          1.1438485792270845       -7.4419165344295574E-002    0.11833199506948987        4.8599213422671608E-002   -0.14316766681860013     
  0.21394349678510030          1.0461159764339327          1.1440036659659563       -7.4468378766927079E-002    0.11834658836202849        4.8642936531867201E-002   -0.14320384785125023     
  0.21404472595122262          1.0453448692061345          1.1442821754236585       -7.4556887832796501E-002    0.11837281357492153        4.8721563080947376E-002   -0.14326888958591516     
  0.21419080850107650          1.0442321026245058          1.1446833192008334       -7.4684663116004205E-002    0.11841062573901442        4.8835049646166348E-002   -0.14336272018420124     
  0.21438160445803967          1.0427787700224824          1.1452059039971467       -7.4851634274322412E-002    0.11845994484783305        4.8983309633841170E-002   -0.14348522001491987     
  0.21461692805741783          1.0409863514187681          1.1458484105298734       -7.5057714796099878E-002    0.11852067568248281        4.9166228885149578E-002   -0.14363623407894127     
  0.21489654958788490          1.0388567465635323          1.1466090684813306       -7.5302789606469869E-002    0.11859269170722095        4.9383668860302592E-002   -0.14381557301163558     
  0.21522019592537167          1.0363923319617456          1.1474860898853638       -7.5586722957510163E-002    0.11867585229091189        4.9635466817200338E-002   -0.14402301228355219     
  0.21558755088219467          1.0335955743611285          1.1484783502502640       -7.5909351647543186E-002    0.11876997309461716        4.9921435682613882E-002   -0.14425829268544521     
  0.21599825554336663          1.0304411443333303          1.1495153842938370       -7.6270515209495349E-002    0.11887487704232440        5.0241364283782633E-002   -0.14452112098516048     
  0.21645190862793592          1.0269270076443675          1.1505882369686702       -7.6669999192197705E-002    0.11899034470255811        5.0595018180611566E-002   -0.14481117108797906     
  0.21694806688572685          1.0230786276832304          1.1517509532309735       -7.7107578398925167E-002    0.11911612841375446        5.0982141017904034E-002   -0.14512808449801476     
  0.21748624553265922          1.0189007578868445          1.1529988172690906       -7.7582998202365305E-002    0.11925202780862006        5.1402458321047589E-002   -0.14547147104090671     
  0.21806591872556816          1.0143977808299212          1.1543276494236647       -7.8095962767704405E-002    0.11939773094261920        5.1855684687874389E-002   -0.14584090210162040     
  0.21868652007662184          1.0095740442024985          1.1557329859518144       -7.8646316877048081E-002    0.11955295788647140        5.2341523317982031E-002   -0.14623597790859316     
  0.21934744320708799          1.0044341109020563          1.1572097604942668       -7.9233671719589990E-002    0.11971738124956587        5.2859714903079703E-002   -0.14665601478629423     
  0.22004804234003103         0.99898780334577963          1.1587570561663216       -7.9857657641556765E-002    0.11989068353717121        5.3410140275007185E-002   -0.14710083859310288     
  0.22078763293142317         0.99324096316700938          1.1603699667411025       -8.0517961144662947E-002    0.12007253667748410        5.3991888954774345E-002   -0.14756972607113805     
  0.22156549233908651         0.98719637861028964          1.1620409557882427       -8.1214187940537655E-002    0.12026258103728808        5.4604207135276132E-002   -0.14806197925315451     
  0.22238086052883124         0.98086055003373718          1.1637654380636748       -8.1945950715933871E-002    0.12046044642908380        5.5246727440415429E-002   -0.14857711890255659     
  0.22323294081711081         0.97424141782280815          1.1655417228591536       -8.2712805221863805E-002    0.12066575603709530        5.5918998311634188E-002   -0.14911455148800612     
  0.22412090064947499         0.96728660996752613          1.1671848206004609       -8.3514243027821719E-002    0.12087819613130656        5.6620520705404909E-002   -0.14967365236880101     
  0.22504387241406415         0.96002001692360728          1.1687633346868909       -8.4350001645545875E-002    0.12109730965559337        5.7350765670221765E-002   -0.15025377482879448     
  0.22600095428935243         0.95247724490307728          1.1703593596090407       -8.5219802197177799E-002    0.12132254177954155        5.8109183335342741E-002   -0.15085425295714713     
  0.22699121112531320         0.94466832411406942          1.1719674778442282       -8.6122732931581333E-002    0.12155350535003608        5.8895214416541081E-002   -0.15147440465916051     
  0.22801367535714667         0.93660180252180136          1.1735823591387187       -8.7058417981949188E-002    0.12178974537368809        5.9708321599877129E-002   -0.15211353245643749     
  0.22906734795067793         0.92828621080369844          1.1751980820942698       -8.8026115055310619E-002    0.12203084551653259        6.0548152488009988E-002   -0.15277082402414696     
  0.23015119937850184         0.91973872526293654          1.1768159947608232       -8.9025035826426555E-002    0.12227653649338638        6.1414329954663158E-002   -0.15344575220395737     
  0.23126417062592156         0.91097168040019716          1.1784364316438360       -9.0055087724655689E-002    0.12252620542821295        6.2305354947686575E-002   -0.15413740248242452     
  0.23240517422569795         0.90191179092181373          1.1797166972004074       -9.1115178076409703E-002    0.12277945918902929        6.3219958167307286E-002   -0.15484484808500379     
  0.23357309532059908         0.89262679606701267          1.1809598069503711       -9.2204610258607100E-002    0.12303608858495252        6.4157619433040186E-002   -0.15556746255434206     
  0.23476679275271162         0.88313267109720117          1.1821689582339021       -9.3323569060239239E-002    0.12329524278825375        6.5117652547600033E-002   -0.15630448180783935     
  0.23598510017844990         0.87344047276049797          1.1833399199901065       -9.4470596759155506E-002    0.12355653537078627        6.6099324143906596E-002   -0.15705512603734451     
  0.23722682720817359         0.86356123081516589          1.1844686278721177       -9.5645106278412481E-002    0.12381955523295855        6.7101900983033286E-002   -0.15781860942835998     
  0.23849076056929983         0.85350701231855086          1.1855532825320967       -9.6846341144229506E-002    0.12408379700379264        6.8124760355415842E-002   -0.15859411425441244     
  0.23977566529177405         0.84326255442634590          1.1863800942237579       -9.8073351739031367E-002    0.12434887809509196        6.9167592327990218E-002   -0.15938076563151946     
  0.24108028591474095         0.83285004519528949          1.1869989268431249       -9.9325440150872912E-002    0.12461432986075739        7.0229439753023065E-002   -0.16017808632659358     
  0.24240334771323652         0.82228841898732685          1.1875533095373441      -0.10060173844117702         0.12487968506705437        7.1307593073956677E-002   -0.16098460827343047     
  0.24374355794370278         0.81158984647530819          1.1880402535181154      -0.10190135937533125         0.12514449327279664        7.2401580952269284E-002   -0.16179980514338574     
  0.24509960710710821         0.80076637562121766          1.1884572283505268      -0.10322339551815393         0.12540828556533873        7.3510602337077013E-002   -0.16262288158525240     
  0.24647017022843934         0.78983122851868193          1.1888045133257281      -0.10456680290327300         0.12567064954545318        7.4633793954467911E-002   -0.16345302966428860     
  0.24785390815131411         0.77878293289721934          1.1887771542914047      -0.10593057744452858         0.12593119410183887        7.5770324212505485E-002   -0.16428944533842718     
  0.24924946884645133         0.76763424996653962          1.1885863558138634      -0.10731373425550483         0.12618949003048552        7.6919731177947398E-002   -0.16513118695525936     
  0.25065548873271792         0.75641247782786247          1.1883213090239602      -0.10871507294591533         0.12644524570034188        7.8081546623014642E-002   -0.16597778639693259     
  0.25207059400946363         0.74512758873524898          1.1879780469618613      -0.11013399751036397         0.12669797785338821        7.9253038373772955E-002   -0.16682796867959743     
  0.25349340199884079         0.73378707181488279          1.1875524901351513      -0.11156955964682713         0.12694683299979415        8.0432707144994842E-002   -0.16768087710521418     
  0.25492252249679781         0.72240871210823254          1.1869154004351532      -0.11301922584766051         0.12719209203677945        8.1619812504184458E-002   -0.16853584364121729     
  0.25635655913142669         0.71100693418168603          1.1859474086870310      -0.11448284038557725         0.12743324549274948        8.2813416673674478E-002   -0.16939207895678546     
  0.25779411072733682         0.69957848785692556          1.1848929227643619      -0.11595902801782865         0.12766987209754196        8.4012597867656469E-002   -0.17024879948861979     
  0.25923377267472208         0.68813600786054996          1.1837515330112898      -0.11744644499965749         0.12790167442571440        8.5216769748791332E-002   -0.17110511315398166     
  0.26067413830178393         0.67670115509031203          1.1825333086444996      -0.11894381745292928         0.12812835137359899        8.6425517986622680E-002   -0.17196050016436096     
  0.26211380024916919         0.66529055277340654          1.1812197237534567      -0.12044984305851471         0.12834958396370436        8.7636327859637431E-002   -0.17281389603284678     
  0.26355135184507933         0.65394921574787934          1.1794941966672947      -0.12196308734238719         0.12856511380837182        8.8847026750347835E-002   -0.17366426187937303     
  0.26498538847970821         0.64264054377435043          1.1776919714444518      -0.12348210822891401         0.12877472646022842        9.0056894949389676E-002   -0.17451102991583312     
  0.26641450897766522         0.63137645619803939          1.1758151219199475      -0.12500555789205806         0.12897819652809484        9.1264952864184928E-002   -0.17535345722619192     
  0.26783731696704238         0.62016819587850347          1.1738660504902920      -0.12653216908606391         0.12917516449320710        9.2470214599101624E-002   -0.17619080306384940     
  0.26925242224378809         0.60902684293049825          1.1718472530310609      -0.12806016702161566         0.12936547858034406        9.3671965395517032E-002   -0.17702225392246507     
  0.27065844213005469         0.59802485777227543          1.1695055696107362      -0.12958799045947711         0.12954898537359588        9.4869840607904002E-002   -0.17784722630217623     
  0.27205400282519188         0.58713529274604015          1.1670528916808198      -0.13111388468615687         0.12972566448701361        9.6061887626407369E-002   -0.17866499441413899     
  0.27343774074806670         0.57634710449656856          1.1645478459759178      -0.13263651937779847         0.12989533542487461        9.7245159398889613E-002   -0.17947427743745006     
  0.27480830386939781         0.56566937339599976          1.1619938822234217      -0.13415422673556204         0.13005787725639087        9.8419006685112942E-002   -0.18027464424632486     
  0.27616435303280323         0.55511220653628213          1.1593950147590464      -0.13566535446482042         0.13021320375742801        9.9582446678307845E-002   -0.18106541640835686     
  0.27750456326326950         0.54472276813334797          1.1566290631815777      -0.13716817420999330         0.13036128154374774       0.10073445337629702        -0.18184591338625467     
  0.27882762506176506         0.53451995684790943          1.1536720128431148      -0.13866100107056251         0.13050208564743765       0.10187406877130706        -0.18261547031292794     
  0.28013224568473194         0.52446582501123629          1.1506888135953770      -0.14014214060747693         0.13063559038141664       0.10300081656263901        -0.18337324046487441     
  0.28141715040720622         0.51458131390068751          1.1476981666984147      -0.14160967836885185         0.13076192973817716       0.10411442359210840        -0.18411920363853290     
  0.28268108376833245         0.50486991454247165          1.1446982505471783      -0.14306207747061148         0.13088112216837297       0.10521116034081530        -0.18485182086276244     
  0.28392281079805615         0.49533720893450855          1.1416914713736843      -0.14449819851953971         0.13099285969364269       0.10628985690487350        -0.18557059665168749     
  0.28514111822379440         0.48606231309530051          1.1384912108032976      -0.14591536137430261         0.13109740828639299       0.10734968818879792        -0.18627501562083373     
  0.28633481565590690         0.47700047215864727          1.1352547833198119      -0.14731132908167902         0.13119521588762653       0.10838968262037024        -0.18696448139094121     
  0.28750273675080806         0.46814142766869177          1.1320367570344212      -0.14868511669529108         0.13128628591089961       0.10940885267147693        -0.18763840335342760     
  0.28864374035058443         0.45949273563240239          1.1288428812060052      -0.15003481694834039         0.13137070890265090       0.11040625165417711        -0.18829620578463066     
  0.28975671159800420         0.45106183030189384          1.1256785893697301      -0.15135861842103970         0.13144866513065670       0.11138112037603809        -0.18893727265994831     
  0.29084056302582806         0.44285856428778519          1.1225516018452395      -0.15265471988600249         0.13152035694042621       0.11233311987289524        -0.18956107299759922     
  0.29189423561935934         0.43494742867509145          1.1193641190595476      -0.15392135455559053         0.13158600370324647       0.11326121167405152        -0.19016747545832524     
  0.29291669985119284         0.42731271625598111          1.1161576713964207      -0.15515670939723031         0.13164591282463090       0.11416223066763720        -0.19075504645426844     
  0.29390695668715361         0.41992542307256031          1.1130166182579029      -0.15635920756173005         0.13170017969950781       0.11503566311774882        -0.19132361671969306     
  0.29486403856244187         0.41279116609117195          1.1099467541944197      -0.15752747764163072         0.13174903290322384       0.11588072582115325        -0.19187272285827786     
  0.29578701032703103         0.40591601180818715          1.1069541117968194      -0.15865888430237352         0.13179288704541933       0.11669658127129751        -0.19240189459279855     
  0.29667497015939520         0.39930590289656576          1.1040447413428196      -0.15975241823533837         0.13183204235055451       0.11748239150341921        -0.19291067259105737     
  0.29752705044767480         0.39296655366610539          1.1012244030758709      -0.16080641191749531         0.13186670153341301       0.11823733691034541        -0.19339861286547161     
  0.29834241863741950         0.38691576505291037          1.0984747198193927      -0.16181944985025204         0.13189689151696521       0.11896062727889316        -0.19386528898268759     
  0.29912027804508284         0.38120081195444255          1.0957217586086405      -0.16278963595868862         0.13192364488141700       0.11965151575029655        -0.19431029193642946     
  0.29985986863647496         0.37577119341226445          1.0930837632334147      -0.16371402187036493         0.13194688153906900       0.12030933791521148        -0.19473322694195833     
  0.30056046776941803         0.37063065730893119          1.0905652864110231      -0.16459460177989804         0.13196693909899590       0.12093361379993829        -0.19513355539636093     
  0.30122139089988420         0.36578734969145310          1.0881775854055649      -0.16542797244077209         0.13198381264145670       0.12152416634841159        -0.19551147616436029     
  0.30184199225093788         0.36124456013154960          1.0859237711217340      -0.16621299633571063         0.13199801316518775       0.12207925940115141        -0.19586619020358204     
  0.30242166544384680         0.35700420251477927          1.0838061846493616      -0.16694846653465797         0.13200982216289409       0.12259783063211473        -0.19619721671945348     
  0.30295984409077914         0.35306940010279730          1.0818292879993727      -0.16763325188374950         0.13201953068952907       0.12307945813887552        -0.19650440160480082     
  0.30345600234857006         0.34944339545975056          1.0799972894243999      -0.16826621822485180         0.13202738797808600       0.12352367896697547        -0.19678749619275449     
  0.30390965543313941         0.34612925431149466          1.0783141567634402      -0.16884637839251743         0.13203366165443542       0.12393003246685268        -0.19704625630896153     
  0.30432036009431135         0.34312981283851968          1.0767835400722210      -0.16937277019630803         0.13203858304469759       0.12429808264133270        -0.19728045441514447     
  0.30468771505113434         0.34044774484852869          1.0754087093586742      -0.16984453745158681         0.13204236332822827       0.12462742754042841        -0.19748988442357632     
  0.30501136138862112         0.33809191670655381          1.0741816957462698      -0.17026092866185999         0.13204520921456320       0.12491769961013621        -0.19767435471943653     
  0.30529098291908818         0.33607561489587873          1.0730861987420381      -0.17062125377675863         0.13204730312204732       0.12516857949245896        -0.19783370775319037     
  0.30552630651846635         0.33437949698444491          1.0721620753203547      -0.17092487437048864         0.13204877092675282       0.12537978017167450        -0.19796779457914704     
  0.30571710247542955         0.33300473771435257          1.0714114152050753      -0.17117136756884471         0.13204981668306853       0.12555106342986930        -0.19807649634955926     
  0.30586318502528342         0.33195237764250690          1.0708358272463077      -0.17136022981454119         0.13205048646730394       0.12568223442662324        -0.19815971544241820     
  0.30596441419140574         0.33122324022394550          1.0704365351771394      -0.17149118487726284         0.13205089353670890       0.12577314492907160        -0.19821737832291278     
  0.30602071357400440         0.33081776047338085          1.0702143115550582      -0.17156404569921518         0.13205109977533436       0.12582371064361081        -0.19824944638645658     
  0.30606706664256755         0.33048393485285965          1.0700312648045287      -0.17162405023963939         0.13205125894549954       0.12586534572069877        -0.19827584813854798     
  0.30620860683659645         0.32946469273309842          1.0694718620420394      -0.17180736410683584         0.13205168550170601       0.12599249455051548        -0.19835646155678821     
  0.30646314752554760         0.32763209890739797          1.0684640807809018      -0.17213735937622276         0.13205222552802739       0.12622121173371437        -0.19850141630817719     
  0.30683057228540833         0.32498758594775240          1.0670053182176693      -0.17261444985745722         0.13205249184418105       0.12655149216788958        -0.19871061949550770     
  0.30731063831956740         0.32153369384990382          1.0650920557711085      -0.17323916060608840         0.13205193427046422       0.12698326842958030        -0.19898389838846678     
  0.30790302099560951         0.31727372034386991          1.0627196449807750      -0.17401215776373435         0.13204982611207911       0.12751646029752450        -0.19932102774622595     
  0.30860731823821630         0.31221164814981167          1.0598822405102608      -0.17493425389722667         0.13204526045447826       0.12815099260014462        -0.19972173326146705     
  0.30942305158015720         0.30635203948788581          1.0565726593826579      -0.17600645383434385         0.13203715202145849       0.12888684355091104        -0.20018569740738584     
  0.31034966669421832         0.29969992615438495          1.0527815714550615      -0.17722993230711559         0.13202420381979327       0.12972426403570964        -0.20071244067304639     
  0.31138653383873138         0.29226528653441086          1.0485035676171903      -0.17860604222077386         0.13200493510468503       0.13066414667580784        -0.20130193123407472     
  0.31253294831234668         0.28415383238132341          1.0435886282784055      -0.18013618201189635         0.13197768739670654       0.13170561041563894        -0.20195359373814623     
  0.31378813094469254         0.27529538560756950          1.0381443945360123      -0.18182206324460776         0.13194057939655979       0.13284665477962435        -0.20266627881145241     
  0.31515122863154932         0.26568830447033054          1.0321691395760841      -0.18366552851361315         0.13189150131650451       0.13408739279253057        -0.20343971527865340     
  0.31662131491755707         0.25534035883327633          1.0256483587746830      -0.18566860716630237         0.13182811329450583       0.13542773920983880        -0.20427335305676061     
  0.31819739062747032         0.24429858469073840          1.0185135800066294      -0.18783347851753882         0.13174784581757087       0.13686763802524105        -0.20516660471929551     
  0.31987838454617012         0.23264833493824841          1.0106510536568942      -0.19016252718537596         0.13164787517545806       0.13840755971908669        -0.20611877859444555     
  0.32166315414727775         0.22030700753014787          1.0021987222985298      -0.19265834668499848         0.13152510423988828       0.14004916683053570        -0.20712960104827477     
  0.32355048637003236         0.20728912639202893         0.99314466498892628      -0.19532379607199898         0.13137606356753906       0.14179116572592856        -0.20819825525259575     
  0.32553909844399009         0.19375028279280632         0.98327436531923174      -0.19816159869456043         0.13119716759099170       0.14362962588776357        -0.20932306131864351     
  0.32762763876102907         0.17958926470544073         0.97272498950172404      -0.20117503269710091         0.13098435787259050       0.14556525705646450        -0.21050373923159305     
  0.32981468779409739         0.16480538444094406         0.96148333569007938      -0.20436724323754840         0.13073337204282884       0.14759910877513363        -0.21173954105271170     
  0.33209875906209319         0.14958645271491416         0.94935724023767598      -0.20774197298702604         0.13043960760453027       0.14973393706244378        -0.21303041017331595     
  0.33447830014023378         0.13378385868237008         0.93653780081067350      -0.21130406971261212         0.13009710063619639       0.15196619293435032        -0.21437481010878848     
  0.33695169371523104         0.11754772345982523         0.92283258121025136      -0.21505615759682278         0.12970055540834013       0.15429235270220351        -0.21577131362500432     
  0.33951725868456162         0.10080871463351659         0.90831624287954282      -0.21900162278765722         0.12924469890533125       0.15671450604786852        -0.21721954170506041     
  0.34217325129908682          8.3677396492667533E-002    0.89290320160420311      -0.22314589382563077         0.12872255489777540       0.15923654542143473        -0.21871963457449833     
  0.34491786634824717          6.6108719303265562E-002    0.87664720561750276      -0.22749344124024926         0.12812700568188118       0.16185350908384477        -0.22026971172205256     
  0.34774923838702781          4.8219106178001625E-002    0.85941301764715572      -0.23204910827432232         0.12745005984401434       0.16456217364301023        -0.22186841351700964     
  0.35066544300386182          2.9936286617334273E-002    0.84127976588882269      -0.23681693877195262         0.12668391003399665       0.16736657718017439        -0.22351571614547752     
  0.35366449812860890          1.1365663235946899E-002    0.82218323089548817      -0.24180242058574189         0.12581936917728581       0.17026979107888371        -0.22521175370890559     
  0.35674436537972298         -7.4747378644309248E-003    0.80208661741299703      -0.24701057554611514         0.12484667699117911       0.17326087537827758        -0.22695323687373040     
  0.35990295144969175         -2.6589844848442179E-002    0.78099125935842739      -0.25244646889081640         0.12375538154110806       0.17634507235214417        -0.22874060316257194     
  0.36313810952780728         -4.5922721197108385E-002    0.75888933936257053      -0.25811544083420079         0.12253408416605789       0.17952791191763892        -0.23057454439495176     
  0.36644764075930092         -6.5453529106516223E-002    0.73574011330309286      -0.26402286837605921         0.12117032812052619       0.18279624053266375        -0.23245117699708240     
  0.36982929573985091         -8.5159814187513977E-002    0.71152854225338114      -0.27017374317377718         0.11965094277154345       0.18615761512170659        -0.23437170529647899     
  0.37328077604444676        -0.10499259773450606         0.68624183510888681      -0.27657334247475984         0.11796151569442608       0.18961261826866962        -0.23633565014136274     
  0.37679973578957149        -0.12493998571167264         0.65986373827290268      -0.28322680049875371         0.11608638826077430       0.19315258123291512        -0.23834011023794854     
  0.38038378322764010        -0.14496688225189935         0.63235757928538028      -0.29013885016086471         0.11400878401899239       0.19678890744905941        -0.24038737500486851     
  0.38403048237261056        -0.16505138346562157         0.60373065290410821      -0.29731402636536775         0.11171052253006969       0.20050975800764970        -0.24247387096521350     
  0.38773735465566206        -0.18516426760232152         0.57395649737989474      -0.30475625947157559         0.10917212076067093       0.20432053112787396        -0.24460039311913481     
  0.39150188060981611        -0.20529049479994874         0.54303730817411622      -0.31246954527483012         0.10637257366019968       0.20822140068361783        -0.24676642955181646     
  0.39532150158235474        -0.22540279627101717         0.51094071021532095      -0.32045800444649064         0.10328746246242856       0.21220626128083733        -0.24896981273536284     
  0.39919362147387194        -0.24546596318655112         0.47766006484843648      -0.32872080787967972          9.9894529806353702E-002  0.21628490425141045        -0.25121255154007938     
  0.40311560850277706        -0.26546217301058700         0.44317213834834357      -0.33726097177962294          9.6166364015454836E-002  0.22044448938947217        -0.25349077096557887     
  0.40708479699405031        -0.28536726946353685         0.40747420447766525      -0.34607803487103012          9.2074666974924488E-002  0.22469884893357289        -0.25580756003477934     
  0.41109848919103437        -0.30516887558224587         0.37055402688833450      -0.35517010698343443          8.7589350408946248E-002  0.22903379291525833        -0.25815875772376429     
  0.41515395708903141        -0.32485407212040401         0.33240654270762360      -0.36453394382615689          8.2677910386885684E-002  0.23346218104434918        -0.26054720767886663     
  0.41924844428945907        -0.34441355847136257         0.29302815113303071      -0.37416394810180831          7.7305861068558565E-002  0.23797455633588799        -0.26297004084210507     
  0.42337916787330426        -0.36378812805622868         0.25236484793774827      -0.38405206296257782          7.1436591607944966E-002  0.24257633495663250        -0.26542816899360205     
  0.42754332029260317        -0.38295948118168438         0.21041451413704948      -0.39418741896229559          6.5031341871406023E-002  0.24727121287881706        -0.26792206870945928     
  0.43173807127866032        -0.40196328963591899         0.16721203063613954      -0.40455599302497280          5.8049102000144764E-002  0.25205193902338813        -0.27044952025053626     
  0.43596056976571024        -0.42079642490921954         0.12274132399994331      -0.41513964497887507          5.0446821291431299E-002  0.25693115094136826        -0.27301325267252752     
  0.44020794582871497        -0.43931336250760966          7.6880036623693249E-002 -0.42591511582963248          4.2181057692357249E-002  0.26190782797236195        -0.27561252892519716     
  0.44447731263397910        -0.45763196354190350          2.9751857028689210E-002 -0.43685671734730824          3.3204129750073308E-002  0.26698272309928300        -0.27824730840184198     
  0.44876576840125731        -0.47575150331328531         -1.8660035666003161E-002 -0.44793099888999882          2.3469021417396263E-002  0.27216587958036387        -0.28091977638655818     
  0.45307039837602125        -0.49350491339324143         -6.8530093108719714E-002 -0.45909929924238163          1.2926944889859071E-002  0.27746946761219621        -0.28363251746448320     
  0.45738827681054384        -0.51104291956822556        -0.11969209449007301      -0.47031490371335311          1.5304045895602192E-003  0.28291135185391569        -0.28638959080977400     
  0.46171646895245599        -0.52831003634475138        -0.17222222833188305      -0.48152494832755854         -1.0768724478809444E-002  0.28852188131526108        -0.28919827469660092     
  0.46605203303942327        -0.54521614599480939        -0.22623776138842810      -0.49266771503850393         -2.4016646138479258E-002  0.29436873032007799        -0.29207459763455729     
  0.47039202229858734        -0.56187371672480324        -0.28154809279929460      -0.50367007987390378         -3.8253380582090657E-002  0.30076890738102252        -0.29506203604998776     
  0.47473348694941242        -0.57788947814669156        -0.33894506315506240      -0.51448474741112693         -5.3518721211370524E-002  0.30773714134448221        -0.29663713467867520     
  0.47907347620857649        -0.59334108362495452        -0.39695693833668388      -0.52495148211900133         -6.9880703070996530E-002  0.31351313007601822        -0.29818191817477163     
  0.48340904029554377        -0.60853550066709994        -0.45639676529472395      -0.53501766277824014         -8.7274344271889071E-002  0.31917240222022780        -0.30002477348411821     
  0.48773723243745593        -0.62324638248180408        -0.51732391549983869      -0.54463013052270293        -0.10585198142047897       0.32484823229937759        -0.30199696562597195     
  0.49205511087197851        -0.63762238182649944        -0.57945260649610542      -0.55361716223668911        -0.12558082399131776       0.33055928717378769        -0.30402856047963056     
  0.49635974084674245        -0.65141719364091899        -0.64314362192814056      -0.56181413455365714        -0.14637177258834366       0.33630779852176168        -0.30609388059154063     
  0.50064819661402071        -0.66482616660898186        -0.70803934904622112      -0.56914194731711865        -0.16826793018605596       0.34209837489908029        -0.30817449335136521     
  0.50491756341928473        -0.67769145503184891        -0.77434945459172977      -0.57545958277861486        -0.19122590872435175       0.34792041214946007        -0.31025854617883331     
  0.50916493948228947        -0.69006413798260025        -0.84193295585915640      -0.58062911534238559        -0.21518865474381321       0.35377066136612223        -0.31234448750346655     
  0.51338743796933950        -0.70193285204295064        -0.91081782320025306      -0.58451646251898881        -0.24008944018832673       0.35966724203293587        -0.31441612145301895     
  0.51758218895539654        -0.71320883189325146        -0.98105446092226156      -0.58698407154491372        -0.26581584353385324       0.36557987614255827        -0.31647482762202811     
  0.52174634137469555        -0.72400867111752898         -1.0523810911577891      -0.58791130598310892        -0.29225571441185116       0.37151627791568725        -0.31851907619137715     
  0.52587706495854070        -0.73412732153407356         -1.1251722136380411      -0.58718399733212256        -0.31926584180089568       0.37748223096851391        -0.32053339736985581     
  0.52997155215896830        -0.74379457946572725         -1.1988350781384129      -0.58470963854799085        -0.34668213718056240       0.38344844289897528        -0.32253379437779195     
  0.53402702005696545        -0.75269682997341514         -1.2740317253035776      -0.58041207730178412        -0.37433032799624189       0.38944867302331737        -0.32449064472969008     
  0.53804071225394945        -0.76116611791209310         -1.3498973106156982      -0.57424145288188444        -0.40200982747706637       0.39543201040714310        -0.32643098784787977     
  0.54200990074522271        -0.76880351747506115         -1.4272941214437913      -0.56617439750170118        -0.42951692140896225       0.40144183537930761        -0.32832289269688586     
  0.54593188777412782        -0.77599638255478220         -1.5052318728705485      -0.55622015190212748        -0.45663788054725485       0.40742932972104917        -0.33018780246115137     
  0.54980400766564508        -0.78234995911918537         -1.5845217755422776      -0.54441809128146701        -0.48315660780511460       0.41341733436249473        -0.33201312593066290     
  0.55362362863818371        -0.78822316199906428         -1.6642959716163013      -0.53084230354993867        -0.50887869385453155       0.41939590456663606        -0.33378815875361634     
  0.55738815459233770        -0.79326700644756265         -1.7451692042004383      -0.51559334792930755        -0.53359881102365181       0.42532765940753792        -0.33555331138376809     
  0.56109502687538926        -0.79778780180827247         -1.8265035229017730      -0.49880491667609911        -0.55715716543216365       0.43129999187689283        -0.33722731100428788     
  0.56474172602035966        -0.80144474208652272         -1.9088080713702451      -0.48061579370713903        -0.57943577813977010       0.43718460187479224        -0.33888315482351650     
  0.56832577345842827        -0.80464294433386740         -1.9911637988369597      -0.46120421906046816        -0.60007958658504945       0.44305033801251720        -0.34049537391718138     
  0.57184473320355300        -0.80690182003294442         -2.0745448267025339      -0.44079515562040106        -0.61916086123117609       0.44889649147438676        -0.34203384455057162     
  0.57529621350814886        -0.80873303863507151         -2.1576632371294227      -0.41958422499211234        -0.63663838949607687       0.45465097271247468        -0.34355494051437485     
  0.57867786848869884        -0.80969328704991805         -2.2414462665431976      -0.39773621244056512        -0.65260309173524034       0.46038483689603282        -0.34501501770812704     
  0.58198739972019253        -0.81009497576809519         -2.3250937376859997      -0.37545748414699459        -0.66677355090953050       0.46606840300633134        -0.34640248194982542     
  0.58522255779830801        -0.80980653557735738         -2.4087634649538447      -0.35293837959660851        -0.67928782859637316       0.47164090016787835        -0.34776981311179939     
  0.58838114386827678        -0.80893164112331339         -2.4921630273112290      -0.33043387881320480        -0.68988998436220761       0.47716027931051019        -0.34909222822032127     
  0.59146101111939087        -0.80736872688090511         -2.5754023306787488      -0.30806416281843063        -0.69911184720287312       0.48264417351530375        -0.35031687749749957     
  0.59446006624413794        -0.80518174640979323         -2.6582196031297869      -0.28597195866127567        -0.70684006688129053       0.48798523836806634        -0.35151484659275573     
  0.59737627086097189        -0.80267570919443565         -2.7399134070694569      -0.26430341360065168        -0.71314914969597432       0.49322037330407559        -0.35269686334465594     
  0.60020764289975259        -0.79925059402676191         -2.8216143051721660      -0.24318830978633779        -0.71812125134192772       0.49842166547379768        -0.35378226071632790     
  0.60295225794891294        -0.79550963643496564         -2.9019661992950656      -0.22272171810557789        -0.72190307619012217       0.50349983566699741        -0.35480468979444435     
  0.60560825056343814        -0.79123621535541977         -2.9813398232758384      -0.20297335798864607        -0.72463061041805932       0.50842413035865364        -0.35580246901589857     
  0.60817381553276872        -0.78661106250758694         -3.0592984084843891      -0.18402553203671207        -0.72635560136838828       0.51321882900096816        -0.35678120564246729     
  0.61064720910776593        -0.78165113384443574         -3.1356888827688882      -0.16592411934012258        -0.72722573310398220       0.51794138896624276        -0.35767857199293251     
  0.61302675018590658        -0.77599743530305476         -3.2111176349388826      -0.14871223942451056        -0.72733488717252015       0.52254138686748608        -0.35849672091444235     
  0.61531082145390237        -0.77028286978815419         -3.2842891724773819      -0.13237861347036223        -0.72687140345438461       0.52695949081215343        -0.35928544308975718     
  0.61749787048697069        -0.76438352298395029         -3.3553861192598595      -0.11697640490999295        -0.72581269554247396       0.53120925709098676        -0.36005118413788589     
  0.61958641080400967        -0.75819841777285402         -3.4245330683947337      -0.10249300003251510        -0.72432156120177627       0.53530363986131491        -0.36079476444726838     
  0.62157502287796740        -0.75193228525687816         -3.4912176991709538       -8.8931816795007113E-002   -0.72246033561784517       0.53928637113579680        -0.36146709597856624     
  0.62346235510072201        -0.74545618763218924         -3.5555962277406818       -7.6281091439375059E-002   -0.72031961819902623       0.54312654387349291        -0.36205734651745913     
  0.62524712470182964        -0.73885340849526604         -3.6174936653376415       -6.4525177455479699E-002   -0.71797444027428159       0.54675887559515868        -0.36261567141785189     
  0.62692811862052944        -0.73244796777052557         -3.6762555311326266       -5.3658555749106607E-002   -0.71546657970769645       0.55019295916997490        -0.36314806811111766     
  0.62850419433044269        -0.72627736424587019         -3.7317648681369735       -4.3675489779167187E-002   -0.71284667985194328       0.55343038336628736        -0.36365484838784606     
  0.62997428061645044        -0.72004453923906353         -3.7845071330240989       -3.4585659424063553E-002   -0.71012797282839157       0.55647152921559817        -0.36413588623320770     
  0.63133737830330716        -0.71411074863044299         -3.8337759458246614       -2.6697632633234436E-002   -0.70763359109792678       0.55931980195871656        -0.36459017065200178     
  0.63259256093565308        -0.70846202323053431         -3.8795234378526988       -1.9366632511838622E-002   -0.70549243208173595       0.56199485521236536        -0.36499506726987158     
  0.63373897540926838        -0.70304010919536752         -3.9217683477753731       -1.2658760033512295E-002   -0.70347982354783778       0.56449724938902257        -0.36532368430050421     
  0.63477584255378150        -0.69789020998404294         -3.9604521215562238       -6.5941347409968487E-003   -0.70160900480737309       0.56676350457433400        -0.36561848129216828     
  0.63570245766784250        -0.69313003272169982         -3.9953358245500192       -1.1879112625649002E-003   -0.69987245359777517       0.56879844822372783        -0.36588520497055088     
  0.63651819100978346        -0.68888551082366933         -4.0261678798320446        3.5587694874585907E-003   -0.69829712253749421       0.57060125027660902        -0.36612370668033106     
  0.63722248825239025        -0.68518025836409913         -4.0528811275249215        7.6442185904643800E-003   -0.69689322232516238       0.57216928250932131        -0.36633319301543260     
  0.63781487092843236        -0.68203462527091996         -4.0754167534980628        1.1072325015876072E-002   -0.69568808691207251       0.57349896540638512        -0.36651258537447506     
  0.63829493696259143        -0.67946583474311584         -4.0937248326954752        1.3843013279075889E-002   -0.69468962141129764       0.57458599800590782        -0.36666060593854560     
  0.63866236172245217        -0.67748791541725306         -4.1077646514518946        1.5958247910147771E-002   -0.69390963025641494       0.57542543212743857        -0.36677581619189376     
  0.63891690241140331        -0.67611161935878394         -4.1175050616008484        1.7421129526565715E-002   -0.69336394464764195       0.57601187300364964        -0.36685674734297125     
  0.63905844260543221        -0.67534415337794584         -4.1229263264486065        1.8233674333528183E-002   -0.69305804543476035       0.57634012615754715        -0.36690216015515864     
  0.63911144943177212        -0.67505633534948528         -4.1249575137015597        1.8537798922288906E-002   -0.69294299634722001       0.57646351850408706        -0.36691924107401164     
  0.63919615796928375        -0.67459592301189153         -4.1282045343776170        1.9023613474845269E-002   -0.69275864273884424       0.57666127754853469        -0.36694660913302163     
  0.63934851638582291        -0.67376637678397067         -4.1340479158297665        1.9896793481014807E-002   -0.69242552421709547       0.57701897059034779        -0.36699602187419972     
  0.63956849215269207        -0.67251368444224946         -4.1425814071512326        2.1156074671355385E-002   -0.69194048950920695       0.57754088638682244        -0.36706743728276958     
  0.63985599356926537        -0.67086397304827838         -4.1537586634917627        2.2799386473717265E-002   -0.69130210499107525       0.57823576358060291        -0.36715933830123687     
  0.64021089635526451        -0.66881831607263398         -4.1675766262584961        2.4823729288205643E-002   -0.69050081890266779       0.57912821324806729        -0.36724620268493191     
  0.64063304620145922        -0.66637197398672998         -4.1840422129427193        2.7226199102914017E-002   -0.68953778463832771       0.58016681686751526        -0.36729803813234313     
  0.64112225930222522        -0.66351928464548693         -4.2031637093259961        3.0001002290063195E-002   -0.68839778856110101       0.58134273559240091        -0.36734237568990635     
  0.64167832255931034        -0.66025367921332923         -4.2249507615817441        3.3141294934722398E-002   -0.68707427935095911       0.58265846878931271        -0.36738565841960791     
  0.64230099371582283        -0.65656770221610872         -4.2494144372263252        3.6637019291887452E-002   -0.68554620060561833       0.58411651262019437        -0.36742999818251593     
  0.64299000147779051        -0.65245299692479597         -4.2765674606920161        4.0481507996147803E-002   -0.68380979805737063       0.58571810361170207        -0.36747585491130019     
  0.64374504563936197        -0.64789937603285686         -4.3064251680809367        4.4658154958252094E-002   -0.68183630934969330       0.58746899604828273        -0.36752170365112963     
  0.64456579721695684        -0.64268563002770707         -4.3392950559606511        4.9051274811952927E-002   -0.67957953038560459       0.58939713820128115        -0.36753663914178519     
  0.64545189859432983        -0.63675158932800069         -4.3752847793772052        5.3521036876744588E-002   -0.67640373054684422       0.59147729582638442        -0.36752501401652132     
  0.64640296367932970        -0.63030342719530785         -4.4140743277827132        5.9202648424174664E-002   -0.67499093800322818       0.59368844961400680        -0.36750433575302838     
  0.64741857807266456        -0.62332843550635286         -4.4556839456397288        6.4664127660505222E-002   -0.67182353010751161       0.59603238191172592        -0.36747784137099065     
  0.64849829924878577        -0.61581178102653422         -4.5001346741477510        7.0293093299171105E-002   -0.66842980888056913       0.59850935887652845        -0.36744622284992007     
  0.64964165674890495        -0.60754083078670362         -4.5477678116075033        7.6072934997664432E-002   -0.66461983037637662       0.60111918697376343        -0.36740993415934958     
  0.65084815238611071        -0.59856606653023414         -4.5984935542788916        8.1700546632770821E-002   -0.66060024386988525       0.60386173918025365        -0.36736945577756880     
  0.65211726046252327        -0.58897894282925556         -4.6521582307046589        8.7439825148714956E-002   -0.65656804675960956       0.60673721723603458        -0.36732545040736708     
  0.65344842799840885        -0.57869145366211705         -4.7088985662877603        9.3380940924387645E-002   -0.65236545317433581       0.60974565472821751        -0.36727820379617515     
  0.65484107497316490        -0.56744867712997415         -4.7691144408469466        9.9476803937582514E-002   -0.64794190345734926       0.61289873493970537        -0.36723061355183700     
  0.65629459457807537        -0.55541491875668625         -4.8324898094736870       0.10570879795643251        -0.64330126708461055       0.61621896671933551        -0.36715810082421663     
  0.65780835348073019        -0.54206424618079330         -4.8996775400084172       0.11199708154722898        -0.63837489537939818       0.61974642277941450        -0.36698778346391203     
  0.65938169210099795        -0.52769971681539063         -4.9703569618913814       0.11825168356764681        -0.63308345997605731       0.62337871008799217        -0.36679626324332687     
  0.66101392489842947        -0.51243843834056835         -5.0443425900002694       0.12493637062835006        -0.62807024294648106       0.62712751745953288        -0.36659368919026702     
  0.66270434067097228        -0.49597615296821951         -5.1220895285157546       0.13144964156728445        -0.62245503678443304       0.63099671548495562        -0.36638210692301193     
  0.66445220286486339        -0.47849505830547645         -5.2033039586442378       0.13792377587778459        -0.61658573807789052       0.63498952901931227        -0.36616326590995613     
  0.66625674989556760        -0.45977760005098789         -5.2882993962095828       0.14443801844266591        -0.61056378877324013       0.63911173932369214        -0.36593958299334234     
  0.66811719547962112        -0.43979142826453743         -5.3771140740501977       0.15091852886242685        -0.60430288552943745       0.64338879267641969        -0.36571160693378491     
  0.67003272897723598        -0.41767380163696866         -5.4705720735436740       0.15737410559836029        -0.59785385985887274       0.64792806270736936        -0.36530919566807862     
  0.67200251574551739        -0.39408197347612045         -5.5680389686912175       0.16351073883425238        -0.59093763353212336       0.65255048802249593        -0.36487454433931094     
  0.67402569750213859        -0.36895280631278932         -5.6695931286241681       0.17006670715727346        -0.58440427697333464       0.65727630173138696        -0.36442459097673702     
  0.67610139269931580        -0.34219485510784731         -5.7753850467356926       0.17618727893536523        -0.57723184966601504       0.66211351832447674        -0.36396286001620259     
  0.67822869690792098        -0.31368600998289464         -5.8854542947309980       0.18219107136671553        -0.56993889935663411       0.66707152830711669        -0.36349292454148968     
  0.68040668321156239        -0.28338145754291455         -5.9999270001643836       0.18811842998745831        -0.56254457976446126       0.67218488144158473        -0.36301406771614436     
  0.68263440261046604        -0.24986880228503958         -6.1200352851638584       0.19389185664375019        -0.55498161580845429       0.67758641534094277        -0.36229738509754511     
  0.68491088443497650        -0.21426890773072477         -6.2447706999821655       0.19949671052088169        -0.54726911335433903       0.68305010334158456        -0.36154389146194910     
  0.68723513676850168        -0.17636331123718751         -6.3743876909582848       0.20483671540128101        -0.53935849262151625       0.68860631485821022        -0.36077227943484491     
  0.68960614687971422        -0.13609444832583228         -6.5089235022305791       0.21016653925452478        -0.53150912707743392       0.69426876482099187        -0.35998772632953085     
  0.69202288166382275         -9.3411969212089774E-002    -6.6484081692680190       0.21538018224111877        -0.52358834810371291       0.70007058278767031        -0.35919422140639856     
  0.69448428809272023         -4.6946455604926260E-002    -6.7938791260730529       0.22027273911945422        -0.51545317983876338       0.70614196951922226        -0.35817518346206972     
  0.69698929367381302          3.2528069781974644E-003    -6.9454972348354138       0.22497209269075680        -0.50726720469165509       0.71233202428233178        -0.35703776026467032     
  0.69953680691733156          5.6245270974022793E-002    -7.1022854731216860       0.22947007675246356        -0.49902832506012174       0.71859168741321922        -0.35587347996926921     
  0.70212571781191824         0.11244482072277208         -7.2646969103008221       0.23376337721632201        -0.49074927157303982       0.72494577624431933        -0.35469334532618496     
  0.70475489830828519         0.17231075457047101         -7.4331919665865822       0.23784725152929953        -0.48244107298339473       0.73144003232174581        -0.35350283157292883     
  0.70742320281073257         0.23732030966294532         -7.6083569532391593       0.24172113275050078        -0.47411757795833664       0.73824849763071998        -0.35196977367875687     
  0.71012946867631110         0.30752298151545604         -7.7908812651067034       0.24538440577034304        -0.46579110933634627       0.74511750197736415        -0.35034628758747538     
  0.71287251672141305         0.38102445375290184         -7.9787557806752494       0.24883769264729039        -0.45747378408342809       0.75205005606529851        -0.34869740690810391     
  0.71565115173557081         0.45969511193320667         -8.1739066554144610       0.25208131705281989        -0.44917671329585068       0.75908547399286208        -0.34703296628537472     
  0.71846416300223770         0.54351799864381056         -8.3756624980236474       0.25511960024127700        -0.44091256183062599       0.76633648237347185        -0.34519438348895448     
  0.72131032482632562         0.63512532589711546         -8.5860640206708574       0.25795372630789021        -0.43269046078887097       0.77381902196062613        -0.34302461498168346     
  0.72418839706826987         0.73161626116662060         -8.8029547001646158       0.26058757188796511        -0.42452080748910515       0.78131979033580623        -0.34081309923811043     
  0.72709712568438645         0.83428844473788555         -9.0275180779509441       0.26302515128968684        -0.41641289993812636       0.78888957463454035        -0.33858148683156236     
  0.73003524327328873         0.94272909688349560         -9.2590937134239866       0.26527137581395099        -0.40837564524821701       0.79660627941695461        -0.33630299525395080     
  0.73300146962812396          1.0624220017093884         -9.5008156857127339       0.26733000507934818        -0.40041646896462824       0.80466873587377041        -0.33347447688005261     
  0.73599451229438961          1.1883100059783511         -9.7495817147452115       0.26921035251014847        -0.39254517262693012       0.81271011347019539        -0.33059351314599594     
  0.73901306713308579          1.3225772801664575         -10.007181854175462       0.27091417650079497        -0.38476567773201509       0.82079663486989862        -0.32769011410476340     
  0.74205581888895988          1.4631990282085341         -10.271725093977661       0.27244755320209879        -0.37708478952981295       0.82900362933731853        -0.32477360513302167     
  0.74512144176359385          1.6196645776143648         -10.548321881670411       0.27381868140526255        -0.36950925789459765       0.83757635902696714        -0.32118773568131376     
  0.74820859999308542          1.7827693289376199         -10.831460239722212       0.27503263337477413        -0.36204321903039627       0.84611651187583858        -0.31751935529062347     
  0.75131594843007266          1.9587349875122035         -11.125780706928413       0.27609636803926652        -0.35469143704288220       0.85468152130624364        -0.31382802775185231     
  0.75444213312984543          2.1406465467414750         -11.425984819399837       0.27701607479239337        -0.34745766726745486       0.86336048666640208        -0.31012078622807238     
  0.75758579194029152          2.3458070975841889         -11.740842540287076       0.27779812666053161        -0.34034521327049555       0.87241088739655470        -0.30558684850164258     
  0.76074555509541786          2.5582478482198558         -12.061909264840532       0.27845013747940661        -0.33335752972609578       0.88138517984490494        -0.30099848726028172     
  0.76392004581219020          2.7865412478973628         -12.394479865576477       0.27897716793416150        -0.32649615918159913       0.89038025177886604        -0.29639170992005714     
  0.76710788089042958          3.0267847103449750         -12.735185549813075       0.27938604124109612        -0.31976348504314256       0.89952049450899241        -0.29160728523196988     
  0.77030767131550526          3.2905395138998834         -13.087795566470270       0.27968351493035859        -0.31316117771018970       0.90893705184861140        -0.28600246698781812     
  0.77351802286356075          3.5694074186178817         -13.450030621321140       0.27987481736944919        -0.30668992568428288       0.91826560702055249        -0.28035335105417797     
  0.77673753670901036          3.8614072493594307         -13.820358296901759       0.27996647252554441        -0.30035087035311181       0.92762082579537242        -0.27469279061876872     
  0.77996481003404017          4.1805748482601652         -14.203449739606551       0.27996476620222699        -0.29414463621388265       0.93716807370457700        -0.26851925129472748     
  0.78319843663984845          4.5166899435745460         -14.592997774841301       0.27987486274127005        -0.28807110208443826       0.94683288435658142        -0.26168417929438126     
  0.78643700755935986          4.8829826854451310         -14.996762512624484       0.27970264307424714        -0.28213031220742890       0.95640964060425837        -0.25482286434789791     
  0.78967911167114557          5.2602929936596379         -15.406022847325081       0.27945347047273450        -0.27632188424691506       0.96603151959796052        -0.24796050321142921     
  0.79292333631428158          5.6779969026955701         -15.826898013359223       0.27913229380955717        -0.27064510916681195       0.97588034176397631        -0.24002563841973315     
  0.79616826790387885          6.1192965028854687         -16.255619950835701       0.27874436032916217        -0.26509927472763761       0.98564658071990596        -0.23179374676693260     
  0.79941249254701485          6.5823454806550403         -16.691746426083959       0.27829409326820453        -0.25968325204144549       0.99535514959038995        -0.22356106356829625     
  0.80265459665880057          7.0827144659012724         -17.137802425537462       0.27778716358065836        -0.25439628385505819        1.0051449267422412        -0.21498210047938310     
  0.80589316757831198          7.6127040962870298         -17.586493045023936       0.27722664475356484        -0.24923641385320053        1.0150243711990532        -0.20519805019666401     
  0.80912679418412026          8.1906002588783480         -18.046037511594950       0.27661649525823540        -0.24420231326564937        1.0247320317305457        -0.19540701452745951     
  0.81235406750915007          8.7846734053967825         -18.508754147900454       0.27596460522106553        -0.23929378978459481        1.0344332894395010        -0.18563994974681289     
  0.81557358135459967          9.4361166534309593         -18.974113454751663       0.27527018440845313        -0.23450709152263632        1.0441811021015350        -0.17459060064407991     
  0.81878393290265516          10.129328741313177         -19.442072265017597       0.27453876923325338        -0.22984152259361496        1.0537703719152707        -0.16304491600783641     
  0.82198372332773084          10.846579248946631         -19.911371232767113       0.27377380954592279        -0.22529512289764250        1.0632460303341786        -0.15153431792857822     
  0.82517155840597023          11.631269575542525         -20.381033543533690       0.27297859939060909        -0.22086601265926442        1.0726978735776334        -0.13951084739727954     
  0.82834604912274257          12.457222451878838         -20.842547640939255       0.27215630089348852        -0.21655227483611350        1.0819802873399966        -0.12600238956505894     
  0.83150581227786891          13.343033227500865         -21.300863879288951       0.27131087919783997        -0.21235224720322782        1.0910340104156093        -0.11254269451196260     
  0.83464947108831500          14.264505113365859         -21.755651929676073       0.27044457321332938        -0.20826353950280996        1.1000578697836616         -9.9155872013071703E-002
  0.83777565578808777          15.254485795260763         -22.189817788024737       0.26955759868340157        -0.20428345088682731        1.1087608198417074         -8.3792458084338176E-002
  0.84088300422507500          16.321092508270446         -22.608757591517829       0.26865663937289963        -0.20041148593152366        1.1171522983426252         -6.8179378568548055E-002
  0.84397016245456657          17.407629366412753         -23.020549752796313       0.26774183108894056        -0.19664457599632854        1.1254255675944189         -5.2672684095594807E-002
  0.84703578532920054          18.595032542019823         -23.396560714916738       0.26681592662887044        -0.19298095863735032        1.1333442583978777         -3.5937141330961930E-002
  0.85007853708507464          19.844726566583947         -23.742744742320241       0.26588165313525303        -0.18941875378071124        1.1407482402451654         -1.7985138770580805E-002
  0.85309709192377081          21.135067988409574         -24.069123228081445       0.26494001865887068        -0.18595555990245954        1.1479263319521493         -1.7992160563484738E-004
  0.85609013459003647          22.521642395888549         -24.349293381657812       0.26399371765423607        -0.18258967077823424        1.1548785377193171          1.7987665338984243E-002
  0.85905636094487170          23.969206524210804         -24.577952900173656       0.26304428932148211        -0.17931899377598071        1.1608523190671394          3.8437061753988533E-002
  0.86199447853377398          25.502121312630607         -24.752861936158048       0.26209348020998324        -0.17614156984858836        1.1665128340071984          5.8685423037511397E-002
  0.86490320714989055          27.083848085121577         -24.890625596341629       0.26114299756850046        -0.17305550008280332        1.1721021843549266          7.8722225834185200E-002
  0.86778127939183480          28.739740162213675         -24.944555997845079       0.26019412666970265        -0.17005879180151601        1.1762630614420675         0.10137564943187141     
  0.87062744121592273          30.510379827279635         -24.896866816228854       0.25924844635032640        -0.16714966575619433        1.1799187274409932         0.12414460395388177     
  0.87344045248258961          32.294458074012354         -24.821071850573965       0.25830802428846272        -0.16432643757498233        1.1834436372951496         0.14662882733709792     
  0.87621908749674737          34.172985757948211         -24.613466094944343       0.25737259609463453        -0.16158683395806123        1.1855685519487409         0.17092816068754457     
  0.87896213554184932          36.133610185009530         -24.284458981633140       0.25644457102403145        -0.15892954170410761        1.1866211922582943         0.19618530475828311     
  0.88166840140742786          38.099905450953322         -23.920608375315009       0.25552474801810021        -0.15635265983552074        1.1874888098447485         0.22107143826186346     
  0.88433670590987523          40.167242968469047         -23.364006393510643       0.25461390068854028        -0.15385443267858628        1.1872171857718330         0.24690972061094879     
  0.88696588640624219          42.275503896136513         -22.672078937067258       0.25371327551468059        -0.15143332922487937        1.1849940812175730         0.27447468276572989     
  0.88955479730082887          44.388002204552357         -21.918324914931656       0.25282369507683544        -0.14908771233924523        1.1825555292325021         0.30156489912746554     
  0.89210231054434741          46.565627584475479         -20.947106914308190       0.25194673489897274        -0.14681615999874581        1.1795018800865242         0.32875229948632623     
  0.89460731612544020          48.746004364785705         -19.812619523461684       0.25108128307356298        -0.14461663505345196        1.1732859244779799         0.35823782312846464     
  0.89706872255433767          50.923447841072601         -18.558239684784834       0.25023010427166487        -0.14248831661827366        1.1668684777067062         0.38713279251073018     
  0.89948545733844620          53.104868090919616         -17.130100875968456       0.24939345322708767        -0.14042951669735443        1.1605116363040537         0.41546951990644554     
  0.90185646744965875          55.244924937360942         -15.495328726596732       0.24857145299313210        -0.13843870389868296        1.1497860196420338         0.44615079265109236     
  0.90418071978318393          57.346596302297655         -13.685182976150791       0.24776495878934934        -0.13651463092513544        1.1388019731297379         0.47621786929638621     
  0.90645720160769439          59.402201545205436         -11.734104841042615       0.24697444526769741        -0.13465594509614504        1.1279412948825858         0.50560883077501106     
  0.90868492100659803          61.364156329493269         -9.6012405613071703       0.24620068016051805        -0.13286146258792164        1.1129789896991449         0.53624498689341848     
  0.91086290731023944          63.219103964664960         -7.2363368212619106       0.24544421128426785        -0.13112992977613505        1.0969765903215571         0.56658088740821777     
  0.91299021151884463          64.987726503466092         -4.7680415224183506       0.24470518381862594        -0.12946007536356796        1.0812006539058499         0.59612989156369411     
  0.91506590671602184          66.620277106278493         -2.1646673522039150       0.24398416847569349        -0.12785081931380490        1.0619336397798698         0.62590955023169492     
  0.91708908847264303          68.056734908089851         0.67873706881415852       0.24328164655809548        -0.12630106731817478        1.0407567751938442         0.65539161680609115     
  0.91905887524092444          69.371440761557210          3.5930896071829377       0.24259801551224042        -0.12480976105368749        1.0199588779304887         0.68398905421051515     
  0.92097440873853931          70.526959660653461          6.5781769055360115       0.24193366163226970        -0.12337587165787627       0.99655157119778248         0.71199713605192649     
  0.92283485432259282          71.412806467141380          9.7470011737610882       0.24128875689366724        -0.12199836974872895       0.97043228421493744         0.73935763295440560     
  0.92463940135329703          72.132270330786739          12.964496095666730       0.24066361884440429        -0.12067632773385371       0.94490912782604741         0.76577096884524454     
  0.92638726354718814          72.696738005382358          16.180267782718065       0.24005861149324903        -0.11940886009984808       0.91787441873469111         0.79108338573130776     
  0.92807767931973095          72.982237654263187          19.468859916657387       0.23947402491692854        -0.11819509361460977       0.88759899636086448         0.81510126233513613     
  0.92970991211716247          73.028249487590557          22.786953193463070       0.23891006186249275        -0.11703418637606729       0.85817693748875445         0.83815255381457354     
  0.93128325073743023          72.951494426970058          26.035437965772850       0.23836694789292340        -0.11592534276123902       0.82837635805083043         0.85992469511301817     
  0.93279700964008505          72.637046921213567          29.252145986170675       0.23784497982272790        -0.11486782533300111       0.79520971064418533         0.87959714765486963     
  0.93425052924499552          72.075208308849838          32.421800026401733       0.23734423466974236        -0.11386087286584129       0.76319925724778159         0.89834731903972831     
  0.93564317621975157          71.391361156857513          35.489215168112501       0.23686498906836434        -0.11290382095101142       0.73186302749717091         0.91595829000880014     
  0.93697434375563715          70.479307491473378          38.456309201324963       0.23640722449625273        -0.11199596634095722       0.69756643677064345         0.93075995875106365     
  0.93824345183204971          69.549086259880895          41.284292155894775       0.23597146330053292        -0.11113679386842844       0.66472823668957048         0.94473898390672750     
  0.93944994746925548          68.399424110265102          43.979842908950339       0.23555710324650109        -0.11032551291593619       0.63338524655366946         0.95790394808385160     
  0.94059330496937466          67.047514012477720          46.516186856162342       0.23516517722162528        -0.10956184137949491       0.59988997411131229         0.96784269547430868     
  0.94167302614549586          65.723175769644598          48.897620974302008       0.23479538582471235        -0.10884510110432423       0.56816098688791417         0.97712104860291737     
  0.94268864053883072          64.434996608494203          51.125370777056311       0.23444781248087490        -0.10817481344277230       0.53827359291473287         0.98578383540266501     
  0.94363970562383059          62.985281599007806          53.152526169332084       0.23412267419904198        -0.10755056018235760       0.50782241263930783         0.99169525691364835     
  0.94452580700120359          61.487141493885083          54.997740360702316       0.23382005391472374        -0.10697191016761708       0.47917832768634272         0.99694191633889462     
  0.94534655857879846          60.071922407007918          56.690554551101911       0.23353990658378176        -0.10643842603194874       0.45260945737455971          1.0017417855539354     
  0.94610160274036992          58.662872744522247          58.199832123511186       0.23328247947436404        -0.10594981280773227       0.42676022228575838          1.0045788169563190     
  0.94679061050233759          57.341152539690455          59.556580931225454       0.23304750902542448        -0.10550563132208464       0.40287045942536925          1.0068195482066353     
  0.94741328165885008          56.130680622848956          60.771128452013329       0.23283537790886033        -0.10510569672004973       0.38126244969081480          1.0088162292670351     
  0.94796934491593521          54.982335809913536          61.816955126563826       0.23264607586841224        -0.10474970329719506       0.36134654076735861          1.0097314484187301     
  0.94845855801670120          53.877719644902299          62.682797788896252       0.23247959906501697        -0.10443739465147181       0.34360723837800400          1.0102350769378581     
  0.94888070786289591          52.917903205181801          63.422594690903836       0.23233602120696334        -0.10416857524262076       0.32828786520694631          1.0106406889286954     
  0.94923561064889506          52.090248258710119          64.028074125445173       0.23221538584094620        -0.10394306568414033       0.31512113486884574          1.0105963500147823     
  0.94952311206546836          51.409521275341618          64.509825716901872       0.23211766653987820        -0.10376068983409391       0.30432543365021913          1.0104045281621696     
  0.94974308783233752          50.886807315171474          64.876144742547197       0.23204294075875789        -0.10362134210322789       0.29604460639299690          1.0102688264356392     
  0.94989544624887667          50.526432367202965          65.133226404673209       0.23199119837813470        -0.10352491573726957       0.29065280042506125          1.0102514514910297     
  0.94998015478638831          50.326907681718346          65.277803584966719       0.23196243046317186        -0.10347133289684725       0.28781673780546191          1.0102719639523854     
  0.95000694735242019          50.263747691943529          65.323472347987234       0.23195333094122941        -0.10345438941182308       0.28692008264643309          1.0102771253385834     
  0.95003658708718342          50.187493707696397          65.366064940967746       0.23194381088563648        -0.10343589176315834       0.28544134309333857          1.0100992760230574     
  0.95008983744583586          50.055366885097513          65.448774464476770       0.23192573942937023        -0.10340223492757140       0.28318475406989685          1.0099220283981682     
  0.95016658398477138          49.868289465093966          65.572318144547978       0.23189969072119385        -0.10335374409123811       0.28023006644862580          1.0097677284481432     
  0.95026664612401590          49.623863787456173          65.732958968778647       0.23186581906542406        -0.10329059754916566       0.27639595634583014          1.0095617445434597     
  0.95038978687505249          49.321985153062613          65.929606374831167       0.23182391588765014        -0.10321284721456463       0.27167939205644132          1.0092950999649912     
  0.95053571427773198          48.962969826207591          66.161552991770890       0.23177378922407166        -0.10312058070686035       0.26611852933837343          1.0089685228461784     
  0.95070408225592107          48.545699834100468          66.425974535990775       0.23171660738524164        -0.10301450976463516       0.25963774772846759          1.0085343112061758     
  0.95089449148175254          48.071149715853309          66.722396460118802       0.23165195353771109        -0.10289466458540122       0.25231115873822985          1.0080034391830521     
  0.95110649033723360          47.538907649471909          67.048300678853707       0.23158002012478848        -0.10276138215871043       0.24410805420831627          1.0073412844961458     
  0.95133957599105878          46.949099514963585          67.401607123274985       0.23150097148091320        -0.10261502121064586       0.23503819825335037          1.0065276079677086     
  0.95159319559373090          46.302372337916275          67.780658534646562       0.23141496549614066        -0.10245596662270932       0.22514918816694418          1.0055549473166530     
  0.95186674759003753          45.597793190557596          68.181470939375544       0.23132220664897402        -0.10228464832481365       0.21438278248670239          1.0043618292992935     
  0.95215958314647975          44.836143420424477          68.602158960692307       0.23122295861972458        -0.10210154317320075       0.20282428055535029          1.0029404773983557     
  0.95247100769056425          43.975823723930070          69.000392990941862       0.23111744425079847        -0.10190713136511376       0.19043594885410975          1.0012537373660033     
  0.95280028255844262          43.056369411084802          69.408402514752723       0.23100596415969971        -0.10170194741629425       0.17726779015063521         0.99928862631949866     
  0.95314662674705419          42.080413987545775          69.824582061524893       0.23088871415151407        -0.10148650448817899       0.16334164653732708         0.99701775375816104     
  0.95350921876664885          41.048862090259661          70.245280624374857       0.23076605365783107        -0.10126140252147708       0.14865653963247905         0.99440266987937720     
  0.95388719858931548          39.962408738543239          70.666526704933702       0.23063821144457985        -0.10102720336665685       0.13326472035271664         0.99139610498320940     
  0.95427966968890299          38.822093275189815          71.083861114931409       0.23050561777089967        -0.10078457612633530       0.11715562419237169         0.98794189290952938     
  0.95468570116750062          37.630919967458460          71.495387159499060       0.23036810184252246        -0.10053396069898882       0.10039742082325032         0.98405550618435744     
  0.95510432996343930          36.390884857721431          71.897558739667559       0.23022668491589141        -0.10027627142401921        8.3018026361671104E-002    0.97970706404027075     
  0.95553456313557716          35.104231545128286          72.286886167068275       0.23008144124262864        -0.10001204312240140        6.5050774869657602E-002    0.97486969089439479     
  0.95597538021845274          33.773292220370578          72.659730878421996       0.22993273463400715         -9.9741953047330842E-002   4.6540468409592917E-002    0.96951414885473186     
  0.95642573564272182          32.366129913690784          72.959557559982784       0.22978097477775661         -9.9466628623134573E-002   2.7506353135992700E-002    0.96350632506781286     
  0.95688456121513610          30.907468805196174          73.213283245577486       0.22962843702481450         -9.9187469506332365E-002   8.0151209934415935E-003    0.95692432010508643     
  0.95735076865218216          29.414946114709238          73.438989022111855       0.22947112594562241         -9.8903610736022260E-002  -1.1874459330353693E-002    0.94976000188153331     
  0.95782325216137210          27.892337010532806          73.634075681449545       0.22931178822823711         -9.8616780307585694E-002  -3.2112669746293676E-002    0.94200036312390112     
  0.95830089106406280          26.343101971849848          73.794952160131373       0.22915082508097132         -9.8327595507259891E-002  -5.2663889896582106E-002    0.93360869978264871     
  0.95878255245358313          24.769368145289331          73.913733831389990       0.22898859405778524         -9.8036727631074669E-002  -7.3449680437513098E-002    0.92444679642936978     
  0.95926709388236486          23.178073996207441          73.993985891616333       0.22882550791233841         -9.7744888235226673E-002  -9.4431484884822892E-002    0.91464020999593076     
  0.95975336607170270          21.570214081023973          74.025410464546923       0.22866179042801932         -9.7452774181007090E-002 -0.11552419726219409         0.90421877062574163     
  0.96024021563771711          19.927237151646271          73.945483321745058       0.22849643712081547         -9.7160589270943426E-002 -0.13665917225325597         0.89320128250253694     
  0.96072648782705494          18.281186490429931          73.816632695618694       0.22833320941462518         -9.6870187310107617E-002 -0.15782534693414296         0.88140083054928997     
  0.96121102925583668          16.638642165413785          73.642748213212741       0.22817070016954549         -9.6581483288041184E-002 -0.17888037757557340         0.86894946641615933     
  0.96169269064535701          15.005330966426726          73.427132926541688       0.22800919913882289         -9.6295185552770085E-002 -0.19981381474199700         0.85592806383855136     
  0.96217032954804771          13.386122730033344          73.170851461188249       0.22784916360930518         -9.6012000446151186E-002 -0.22056905488022138         0.84238364724971593     
  0.96264281305723765          11.784980050232509          72.867294037615920       0.22769095192028299         -9.5732571680660655E-002 -0.24100511174247585         0.82818856768313887     
  0.96310902049428371          10.201054678538865          72.487360119471973       0.22753495266345536         -9.5457531658954778E-002 -0.26115250315246175         0.81339515251273764     
  0.96356784606669799          8.6386654034501689          72.026845466523184       0.22738174290255717         -9.5187551731851061E-002 -0.28090858453484135         0.79824121514946267     
  0.96401820149096706          7.1119917552663896          71.535046082851096       0.22723193350468335         -9.4923329728897290E-002 -0.30019031241160121         0.78276397821749155     
  0.96445901857384264          5.6247337685059877          70.998282098582067       0.22708460138530495         -9.4665029851706661E-002 -0.31899703656620049         0.76661623145493130     
  0.96488925174598050          4.1819796201291615          70.438965055976439       0.22694080124929528         -9.4413519373682475E-002 -0.33723042297220229         0.75033762391321868     
  0.96530788054191918          2.7870622169028278          69.861686820602316       0.22680101995025598         -9.4169371615157413E-002 -0.35485352748749799         0.73400694769555064     
  0.96571391202051682          1.4440346787292451          69.246458180121877       0.22666551480499991         -9.3933066327096457E-002 -0.37183797728514889         0.71712091401131772     
  0.96610638312010433         0.15295822865036535          68.565855311359797       0.22653502651466306         -9.3705286048505934E-002 -0.38812592805473944         0.70038777684904630     
  0.96648436294277096         -1.0796219386235808          67.869322867222962       0.22640856522197822         -9.3486049949226435E-002 -0.40365697184091065         0.68376040935352134     
  0.96684695496236561         -2.2495761921769581          67.157820379216304       0.22628771734566522         -9.3276319609875230E-002 -0.41844440953881012         0.66695932583125783     
  0.96719329915097718         -3.3568928155417033          66.458809420275031       0.22617237540249624         -9.3076358454001334E-002 -0.43250448701638211         0.65062757706635033     
  0.96752257401885555         -4.3973036754394705          65.755514804067261       0.22606275280291943         -9.2886579859011845E-002 -0.44560761122568171         0.63437980461284837     
  0.96783399856294006         -5.3719658199146174          65.072840122670385       0.22595898370511502         -9.2707340603280647E-002 -0.45795836820994396         0.61871176011650175     
  0.96812683411938227         -6.2776082046588524          64.398597226344648       0.22586155993069867         -9.2539117940084847E-002 -0.46947090786527668         0.60331698198661643     
  0.96840038611568890         -7.1142550993504932          63.727371056153522       0.22577030899073186         -9.2382096439488845E-002 -0.48013557960631204         0.58872535290952066     
  0.96865400571836102         -7.8790702636535075          63.059860311197482       0.22568607335376720         -9.2236842782524059E-002 -0.48982709493360999         0.57471476811074318     
  0.96888709137218620         -8.5762151238525970          62.442980199422934       0.22560868622635483         -9.2103509672341904E-002 -0.49872797184815010         0.56180259138867039     
  0.96909909022766727         -9.2004293443736422          61.850093426979001       0.22553822475783580         -9.1982339057969015E-002 -0.50671254312245884         0.54932400139144733     
  0.96928949945349874         -9.7570594074696633          61.315850043932905       0.22547493329318996         -9.1873612518576481E-002 -0.51387777326035478         0.53811371523563345     
  0.96945786743168783         -10.245286811473759          60.837873870578449       0.22541904487705028         -9.1777584455390956E-002 -0.52017150625753672         0.52810681959017902     
  0.96960379483436732         -10.663077618945453          60.407384974212526       0.22537061728575342         -9.1694420600518842E-002 -0.52547527435986519         0.51909412546209266     
  0.96972693558540390         -11.013810341904362          60.043406712959026       0.22532975946565323         -9.1624289206184636E-002 -0.52995173334726930         0.51148321782369011     
  0.96982699772464842         -11.297582276376813          59.747165019647277       0.22529656354130023         -9.1567332350073222E-002 -0.53358844254302773         0.50529425739703537     
  0.96990374426358394         -11.514485848313509          59.519660008755821       0.22527110426450991         -9.1523665398256016E-002 -0.53637652102987976         0.50054484518413656     
  0.96995699462223639         -11.664369559335645          59.360456289239515       0.22525356235280211         -9.1493426271680445E-002 -0.53830624354723011         0.49721828961641101     
  0.96998663435699961         -11.746858720287445          59.267674625021819       0.22524373078618234         -9.1476570679625377E-002 -0.53936662037586236         0.49526326934586229     
  0.97003852157482562         -11.891018496076136          59.105167191800248       0.22522652194236550         -9.1447069969954498E-002 -0.54122229927844367         0.49184038095924576     
  0.97022726423685035         -12.412772097862643          58.513133218714842       0.22516392335481189         -9.1339821632529114E-002 -0.54796686229329405         0.47938683251275727     
  0.97055436796369132         -13.298752260912270          57.424160389169998       0.22505547418881022         -9.1154201544303079E-002 -0.55949550207390475         0.45747402292323081     
  0.97099935792959247         -14.466024299343779          55.850390417421508       0.22490801275476807         -9.0902183161109568E-002 -0.57467771924071109         0.42632192214611075     
  0.97153428369065264         -15.810115016374439          53.843972939017533       0.22473082695523286         -9.0599968316199264E-002 -0.59238448829935231         0.38605267088354411     
  0.97212553643112265         -17.213937966078454          51.455481488036668       0.22453514827444823         -9.0266891415060613E-002 -0.61099802496615607         0.33805116158078907     
  0.97273596659429706         -18.537451595058247          48.642061900569530       0.22433287335866370         -8.9923972354431669E-002 -0.62896990657532215         0.28332659720915498     
  0.97332721933476707         -19.704036884887472          45.661093466605436       0.22413605318350299         -8.9592513934662790E-002 -0.64500895943495751         0.22340093695381702     
  0.97386214509582725         -20.578413624115480          42.372901572739053       0.22396099033624436         -8.9294345070793438E-002 -0.65789524028875401         0.15943131345082628     
  0.97430713506172839         -21.157746077036954          39.108513498254823       0.22381416855667152         -8.9046370295772587E-002 -0.66671810107362495          9.3316198559699082E-002
  0.97463423878856936         -21.359571345032439          35.768023274267051       0.22370628858268904         -8.8864444338139975E-002 -0.67111691835776299          2.7329038919715165E-002
  0.97482298145059409         -20.921967119212418          32.584421132225216       0.22364406908824627         -8.8759591501474486E-002 -0.67544545246754972         -4.4012561098069947E-002
  0.97488927803803727         -19.781379214030558          31.027134347963855       0.22362221961677098         -8.8722777971184011E-002 -0.66505602043483136         -8.7753092585066250E-002
  0.97498022958830244         -17.740999624228451          31.123371371436125       0.22359225265487609         -8.8672291596281941E-002 -0.59993555668510212         -7.4686283781014051E-002
  0.97514296689895019         -16.363175249437724          31.216282198175762       0.22353873754002485         -8.8582051317618316E-002 -0.56780149446301698         -7.6474432695092132E-002
  0.97537600707996486         -14.736958263937574          31.188595111510526       0.22346199185718418         -8.8452903406060018E-002 -0.53052558852875065         -8.2366342036189755E-002
  0.97567717879338334         -13.239714956936517          31.103712164546273       0.22336273262739881         -8.8286169648581894E-002 -0.49348551106295568         -8.7444137618018614E-002
  0.97604367115989255         -12.049708355245819          30.989505966517207       0.22324279498511346         -8.8083886944042969E-002 -0.46188002228835590         -9.0632959758017773E-002
  0.97647206270149922         -10.705528204155740          30.818226043560188       0.22310202757038000         -8.7847681651273629E-002 -0.42505857137084774         -9.4345927656471540E-002
  0.97695835379128260         -9.7554575487044950          30.563870875245229       0.22294180143988057         -8.7580048032829733E-002 -0.39895807198007510        -0.10011633076176452     
  0.97749800413133936         -8.7286095661069467          30.267626049092566       0.22276460473395515         -8.7284014114017303E-002 -0.36993897041785045        -0.10640584579966572     
  0.97808597518924190         -7.7789756623574213          29.956658478076950       0.22257154426077957         -8.6962355835752306E-002 -0.34221008069939213        -0.11271288644272714     
  0.97871677725901796         -7.0101090735947515          29.651074770570681       0.22236394892462391         -8.6618189582015309E-002 -0.31856035608452771        -0.11874113387914598     
  0.97938452072477666         -6.2076329900407288          29.327899388649605       0.22214452688491526         -8.6255177031801744E-002 -0.29351080549889091        -0.12513067494257823     
  0.98008297105418785         -5.5320535991820172          28.997470730192887       0.22191519135354093         -8.5876808714672598E-002 -0.27170324657367756        -0.13182044357324507     
  0.98080560701057107         -4.9314516686511567          28.662067482983765       0.22167809296419988         -8.5486768672065311E-002 -0.25176297321711794        -0.13870024286389282     
  0.98154568154100885         -4.3215432005876657          28.324734820617486       0.22143544651480962         -8.5088811640795875E-002 -0.23131041589393347        -0.14569636876571113     
  0.98229628477241449         -3.8129144340893184          28.009393326327846       0.22118953962068622         -8.4686736117025374E-002 -0.21337818047128637        -0.15224831573036024     
  0.98305040852758541         -3.3796885624335680          27.712713221745961       0.22094289673080589         -8.4284388114099190E-002 -0.19735091828689244        -0.15844039614941163     
  0.98380101175899104         -2.9504705056762361          27.423668417138174       0.22069725080782124         -8.3885356545855688E-002 -0.18138348806704757        -0.16458694733250212     
  0.98454108628942882         -2.5363258855413164          27.145255974088371       0.22045572531251909         -8.3493554031776024E-002 -0.16585286939560362        -0.17063944412291354     
  0.98526372224581205         -2.2368124255060451          26.888333392054541       0.22021971758530148         -8.3112299037019194E-002 -0.15372950897897436        -0.17629465385881105     
  0.98596217257522323         -1.9476357585932256          26.644778211962617       0.21999169055863649         -8.2745133347285726E-002 -0.14198263896826729        -0.18171954339070462     
  0.98662991604098194         -1.6708597109780072          26.416092021222195       0.21977387688268429         -8.2395352514844783E-002 -0.13074154422996864        -0.18688476997573367     
  0.98726071811075800         -1.4093115320606309          26.204086889980470       0.21956831268356525         -8.2066028632065025E-002 -0.12011155681869462        -0.19175856791673129     
  0.98784868916866053         -1.2023768253881748          26.018613385895108       0.21937685224343620         -8.1760021719367248E-002 -0.11119116659815897        -0.19604399612520318     
  0.98838833950871730         -1.0421981279272607          25.857891807511475       0.21920128760704083         -8.1479971547691710E-002 -0.10381829528838310        -0.19975592532659769     
  0.98887463059850067        -0.89771067622469758          25.714980278270748       0.21904352072805522         -8.1228371050148629E-002  -9.7165738971028592E-002   -0.20308894334011596     
  0.98930302214010735        -0.77035767458011151          25.590645688060455       0.21890397657652341         -8.1007043068459156E-002  -9.1301580135350613E-002   -0.20601865842468370     
  0.98966951450661655        -0.66081758743074204          25.485388888472876       0.21878492985095277         -8.0818185713444263E-002  -8.6282616293266445E-002   -0.20852211721100944     
  0.98997068622003503        -0.57094375041371848          25.399698529290717       0.21868715791364696         -8.0663251392954716E-002  -8.2156879801311589E-002   -0.21057856013689125     
  0.99020372640104970        -0.50149031104238517          25.333893301512035       0.21861150812091809         -8.0543520791040407E-002  -7.8963620133487122E-002   -0.21217012298333926     
  0.99036646371169745        -0.45303563351201959          25.288198781630502       0.21855868709016329         -8.0459992046030770E-002  -7.6733105094895171E-002   -0.21328220498590866     
  0.99045741526196263        -0.42568788713915495          25.262711981229813       0.21852917754163231         -8.0413341424048129E-002  -7.5486187615174227E-002   -0.21390412143975523     
  0.99053292886096633        -0.40296328759442801          25.241596895894897       0.21850467869144524         -8.0374625140803013E-002  -7.4450675825370516E-002   -0.21442074381757692     
  0.99076411119313934        -0.33344515594841440          25.177234418819832       0.21842969121854416         -8.0256187721119226E-002  -7.1278351903224402E-002   -0.21600404487652791     
  0.99117998454557799        -0.22299853975861339          25.064431324048012       0.21829490805252949         -8.0043494151719768E-002  -6.6002479066908593E-002   -0.21878973352400766     
  0.99178057034409051         -9.1467179320254388E-002     24.907363548771279       0.21810040766965869         -7.9737122655059806E-002  -5.9222667955599106E-002   -0.22267236562880921     
  0.99256577742615559          8.1717061596823015E-002     24.705502932883455       0.21784594889658399         -7.9337881424302370E-002  -5.0335328098941645E-002   -0.22771702006203753     
  0.99353547451237589         0.29730848256420650          24.461469629218925       0.21753214845542762         -7.8847079148407051E-002  -3.9344623737497864E-002   -0.23391917285788755     
  0.99468949704099918         0.55580246591945759          24.178749779017188       0.21715937471436519         -7.8266152974878295E-002  -2.6243580418637391E-002   -0.24129450786767381     
  0.99602764846557501         0.78217891775764503          23.880980910420305       0.21672764525110999         -7.7596729761030464E-002  -1.3115252431115221E-002   -0.24914145899865137     
  0.99754970062589932          1.0291783423235197          23.557133101752470       0.21623836822853601         -7.6840933089245528E-002   1.4644808827088962E-003   -0.25788110237312467     
  0.99925539389915574          1.3064214575314805          23.208409578840907       0.21569004718687590         -7.6000515081981773E-002   1.7711983207980619E-002   -0.26764202089795086     
   1.0011444372878613          1.5355807915311113          22.850822246200309       0.21508409689368824         -7.5078161201680982E-002   3.3164842343021639E-002   -0.27786510244042084     
   1.0032165084885871          1.7933561637338933          22.475178986981412       0.21442172038339180         -7.4076531594912398E-002   5.0185714879560195E-002   -0.28899974189434086     
   1.0054712539560702          2.0175786855711575          22.103233636943127       0.21370291152626977         -7.2998247879737299E-002   6.6971422391256696E-002   -0.30036384635974644     
   1.0079082889682243          2.2412123374556852          21.727705491367217       0.21292838608306816         -7.1846282205060119E-002   8.4411294453992702E-002   -0.31228421437833509     
   1.0105271976943393          2.4451630453485325          21.352280217361375       0.21209867955637302         -7.0623716410571608E-002  0.10178784307471261        -0.32466464264582440     
   1.0133275332674965          2.6422550502457254          20.976433472910628       0.21121510355872108         -6.9333867740561994E-002  0.11942886607964553        -0.33756483401659709     
   1.0163088178616926          2.8152420607799842          20.611551452308589       0.21027783937739022         -6.7979969055738831E-002  0.13696443592997054        -0.35061949332834419     
   1.0194705427739112          2.9802553286901183          20.254037382937369       0.20928822072750131         -6.6565563554377205E-002  0.15479288344323600        -0.36401697458527593     
   1.0228121685112697          3.1205486073191544          19.905572394628798       0.20824662846037528         -6.5094117344171587E-002  0.17223415212767285        -0.37765358836085339     
   1.0263331248833010          3.2661151239526682          19.561690809162165       0.20715507661847438         -6.3569398196608562E-002  0.19015656564965860        -0.39178217436384855     
   1.0300328110993977          3.3751169133731644          19.237669853620460       0.20601386166220040         -6.1994912623789616E-002  0.20744916135754932        -0.40572683236486440     
   1.0339105958714327          3.4838596818180010          18.921638459389072       0.20482486714325732         -6.0374465156656287E-002  0.22528211316483093        -0.42010320803978596     
   1.0379658175215500          3.5818539514028194          18.616317302345248       0.20358856187819485         -5.8711615131732953E-002  0.24261253020523665        -0.43460944436543580     
   1.0421977840951206          3.6534016589574092          18.325235921111663       0.20230574473133067         -5.7010056869086265E-002  0.26021140091860423        -0.44930764379698096     
   1.0466057734788521          3.7405655759597209          18.046190043936711       0.20097837724201156         -5.5273604304887730E-002  0.27782201129963985        -0.46410617314842539     
   1.0511890335240304          3.7906171103018149          17.780119760413328       0.19960739598921462         -5.3505874225090080E-002  0.29525829478186871        -0.47906442039620989     
   1.0559467821748842          3.8550189735937979          17.523373695893156       0.19819499940211438         -5.1710558220555036E-002  0.31304410769606611        -0.49435137688498720     
   1.0608782076020440          3.9000311665011864          17.282497395959744       0.19674041330899417         -4.9890985157277856E-002  0.33052415883270697        -0.50949787979132566     
   1.0659824683410781          3.9132647601783299          17.052458838631317       0.19524696023387186         -4.8050993189547517E-002  0.34829269417150172        -0.52491570200681692     
   1.0712586934360853          3.9730666644925323          16.831454630466720       0.19371522662310614         -4.6193879025131238E-002  0.36615708607284225        -0.54058365914253170     
   1.0767059825883143          3.9944972321352568          16.623693538496340       0.19214705276898938         -4.4323083730170049E-002  0.38400279508130053        -0.55621749652192476     
   1.0823234063097908          3.9906594838242135          16.425656806389970       0.19054353178070471         -4.2441849973380338E-002  0.40219748176713960        -0.57209938723310994     
   1.0881100060819229          4.0387484387399670          16.238041284707521       0.18890642244206127         -4.0553432199243261E-002  0.42036670807290105        -0.58816612701115256     
   1.0940647945190598          4.0503747419897227          16.058632253515853       0.18723747380847530         -3.8660918429153215E-002  0.43878936458537005        -0.60432272246760810     
   1.1001867555369760          4.0347731974602503          15.886933055999998       0.18553688438446553         -3.6767200598098973E-002  0.45757297227305366        -0.62070189510250395     
   1.1064748445262493          4.0785377839396890          15.728606417332243       0.18380738409858044         -3.4875337888375810E-002  0.47632940198110330        -0.63725262764644286     
   1.1129279885305103          4.0918737782500978          15.573820509235949       0.18204990698612711         -3.2987994902572718E-002  0.49550416761229221        -0.65397478301952217     
   1.1195450864295231          4.0703260156585337          15.423167930981057       0.18026528479633802         -3.1107474045287686E-002  0.51501886581689260        -0.67088388138037747     
   1.1263250091270767          4.1214223246955140          15.290884252425879       0.17843201937544312         -2.9236219552715437E-002  0.53469302155162368        -0.68801740339321504     
   1.1332665997436444          4.1538909390916761          15.159349256195959       0.17662561386100312         -2.7382038000594855E-002  0.55482412527944680        -0.70537361922468145     
   1.1403686738137901          4.1534828040528948          15.028360693162785       0.17477110890410730         -2.5538592477071326E-002  0.57532593495245077        -0.72290772067233400     
   1.1476300194882743          4.2047233858484772          14.923555576753039       0.17289652866031735         -2.3712755021046944E-002  0.59614478014841132        -0.74071240445068509     
   1.1550493977408398          4.2683487286755017          14.827294519981113       0.17100313648653953         -2.1906219356424006E-002  0.61746251182214351        -0.75878207320136992     
   1.1626255425796286          4.3036980793627935          14.729091595174946       0.16909239194139494         -2.0120991928935850E-002  0.63922189423682463        -0.77704570589601585     
   1.1703571612632040          4.3591552326571197          14.650485429580911       0.16716546350877348         -1.8359003617304109E-002  0.66142249441912293        -0.79561863145365852     
   1.1782429345211347          4.4647808813367655          14.601915443089741       0.16522425740679803         -1.6622138025219321E-002  0.68418041926777784        -0.81449251220339847     
   1.1862815167791074          4.5484028577141435          14.550359862298011       0.16327018697316187         -1.4912115196635933E-002  0.70747636959027571        -0.83359215786753782     
   1.1944715363885248          4.6160600607858067          14.498916580836294       0.16130473188808578         -1.3230570755852475E-002  0.73132329518302819        -0.85303752998552806     
   1.2028115958605559          4.7536691995757749          14.539344400557326       0.15932930290054276         -1.1579032966829939E-002  0.75580162023804065        -0.87281405774674259     
   1.2113002721045947          4.8759305205682093          14.579917868416992       0.15734568613382932         -9.9589343460258772E-003  0.78093009520972967        -0.89285670424077290     
   1.2199361166710854          4.9843595925457072          14.619138874531277       0.15535480890140252         -8.3715677314556286E-003  0.80672039180115729        -0.91328221638882601     
   1.2287176559986763          5.0927085510319401          14.712586200538892       0.15335879852781273         -6.8181878713249044E-003  0.83323209103329610        -0.93406306239816828     
   1.2376433916656593          5.1940039107239899          14.839840606386378       0.15135940452699076         -5.2998552636193963E-003  0.86051437021639376        -0.95515427316409318     
   1.2467118006456495          5.2824385660049948          14.970871680213506       0.14935706608859547         -3.8175195212841739E-003  0.88858468693588788        -0.97666723664857902     
   1.2559213355674643          5.3625144897265624          15.113035050735999       0.14735448608813351         -2.3720908403865593E-003  0.91748375040491414        -0.99855285651524062     
   1.2652704249791564          5.4449433647414001          15.290078944795001       0.14535182864846385         -9.6427299402741806E-004  0.94727483241079646         -1.0207941565342642     
   1.2747574736161562          5.5139819866436923          15.473346782640462       0.14335226652750555          4.0524136121952714E-004  0.97801033850020558         -1.0434968738286816     
   1.2843808626734752          5.5694006577564172          15.661506002482604       0.14135673174570232          1.7360092846693820E-003   1.0097014303170440         -1.0665810742791615     
   1.2941389500819300          5.6296007526847278          15.879813307448655       0.13936819475560774          3.0277160864344149E-003   1.0423987727159814         -1.0900665643054797     
   1.3040300707883326          5.6817121468463236          16.114583998532051       0.13738418374105368          4.2801699395368376E-003   1.0762439403362820         -1.1140508359423955     
   1.3140525370396030          5.7194439570127722          16.356176503983406       0.13541004725582265          5.4931223184656180E-003   1.1111950236315384         -1.1384172019141794     
   1.3242046386707580          5.7511500133120732          16.609722149672081       0.13344596613000984          6.6667071255197136E-003   1.1472911789054971         -1.1632230843850615     
   1.3344846433967203          5.7918517104174887          16.886153271523433       0.13149407698910592          7.8010997972321611E-003   1.1847124920056631         -1.1885507917114011     
   1.3448907971079043          5.8169072682362097          17.171197872285394       0.12955395404511832          8.8965951257045650E-003   1.2234668814435432         -1.2142603318747041     
   1.3554213241695250          5.8265505836489107          17.463630570448622       0.12762779052989731          9.9535386698803158E-003   1.2635350925772797         -1.2404361891309239     
   1.3660744277245813          5.8495618095590443          17.781607435973381       0.12571678726781929          1.0972449580964258E-002   1.3050564779736193         -1.2671482559051681     
   1.3768482900004582          5.8632999179510952          18.115649364782882       0.12382202684160012          1.1953936833208889E-002   1.3482424855107513         -1.2942178986054236     
   1.3877410726191000          5.8616380061744957          18.458183262526394       0.12194453628476373          1.2898693404886280E-002   1.3929337795386312         -1.3217666922819209     
   1.3987509169106973          5.8578224548075992          18.813360368134838       0.12008526965489474          1.3807492750486136E-002   1.4391959565185517         -1.3498419501024936     
   1.4098759442308393          5.8725859057412952          19.193141771614869       0.11824491147196063          1.4681166440236204E-002   1.4874625930598522         -1.3782223213407578     
   1.4211142562810712          5.8723618503208463          19.582733446600759       0.11642419354156372          1.5520590729815223E-002   1.5374838062837524         -1.4070491379248620     
   1.4324639354328093          5.8555901994267181          19.981687326640557       0.11462373473593040          1.6326679850898432E-002   1.5892410840477651         -1.4362465741762616     
   1.4439230450545484          5.8685824250450089          20.427422625086272       0.11284392914155643          1.7100363641455535E-002   1.6424720870599989         -1.4658715767049360     
   1.4554896298423186          5.8814847511505599          20.900572027020281       0.11108517356675963          1.7842575156270496E-002   1.6982056950058178         -1.4968005458710458     
   1.4671617161533237          5.8783638808273126          21.386878138695263       0.10934768994023711          1.8554237541823573E-002   1.7565332440007251         -1.5282527448900696     
   1.4789373123427092          5.8670578937177487          21.903271807348901       0.10763170151754164          1.9236255620793064E-002   1.8174385698892253         -1.5601556880323508     
   1.4908144091034055          5.8683986644693817          22.494689629361996       0.10593723153100507          1.9889499009366984E-002   1.8811948981556119         -1.5924764323845508     
   1.5027909798089791          5.8498364414973212          23.108732945392756       0.10426429493543060          2.0514795724770274E-002   1.9480918746607081         -1.6249015267793521     
   1.5148649808594450          5.8135910970394420          23.742384813547460       0.10261287243743619          2.1112929128560179E-002   2.0178771841471779         -1.6576019888425080     
   1.5270343520299705          5.7603773343610101          24.448655634064494       0.10098277662010059          2.1684622124522060E-002   2.0907034448590927         -1.6905282574462814     
   1.5392970168224198          5.6840775577156686          25.204909464381380        9.9373944653710217E-002     2.2230547459753669E-002   2.1670056598225571         -1.7233919525936887     
   1.5516508828196716          5.5823239063360059          25.991470939596457        9.7786113167692951E-002     2.2751311964769469E-002   2.2470586577534872         -1.7561452055790645     
   1.5640938420426560          5.4515540245701537          26.817300694644182        9.6219098950907578E-002     2.3247463763046927E-002   2.3306621543071770         -1.7887126820434915     
   1.5766237713100455          5.2800215073791090          27.728655639231476        9.4672677359576324E-002     2.3719491682635277E-002   2.4179900320473564         -1.8210419650171383     
   1.5892385326005396          5.0770733347605121          28.674225938798543        9.3146619053690427E-002     2.4167826069798531E-002   2.5092380421025915         -1.8531174096701992     
   1.6019359734176823          4.8311382886849072          29.660518435471690        9.1640704442229881E-002     2.4592841532534590E-002   2.6053483279428100         -1.8841146593392106     
   1.6147139271571502          4.5157016089458466          30.721682988186423        9.0154781391380362E-002     2.4994865937081279E-002   2.7057233425364693         -1.9144394598475230     
   1.6275702134764454          4.1364253954890629          31.844418684565809        8.8688608254235038E-002     2.5374173881108991E-002   2.8106191945766548         -1.9438196077836740     
   1.6405026386669357          3.7053599663618382          33.008419223101015        8.7242043747679479E-002     2.5730999627756421E-002   2.9202653289625005         -1.9720344769245366     
   1.6535089960281730          3.2097228740476673          34.218756013954646        8.5814952054784122E-002     2.6065538902485502E-002   3.0350163239377315         -1.9988666916431832     
   1.6665870662444302          2.5791116566904311          35.503487710976536        8.4407252250615267E-002     2.6377954925981897E-002   3.1555788015061133         -2.0233482071518605     
   1.6797346177633903          1.8762965980892652          36.831026996849801        8.3018891335809503E-002     2.6668381867908625E-002   3.2814673875624432         -2.0458571223571216     
   1.6929494071769216          1.0937315690965050          38.200905740912070        8.1649860366793198E-002     2.6936929930136355E-002   3.4129542053073356         -2.0659411756746739     
   1.7062291796038798         0.16436855046667631          39.612523365484165        8.0300205194298604E-002     2.7183691867868898E-002   3.5502575410603869         -2.0832253890053760     
   1.7195716690748633        -0.90393459823169664          41.062900593443700        7.8969929428331143E-002     2.7408737670994596E-002   3.6935554148411653         -2.0974291395395510     
   1.7329745989188643         -2.0885974699950758          42.550518654819584        7.7659330863667705E-002     2.7612160083489753E-002   3.8434886692144352         -2.1073079374926964     
   1.7464356821517435         -3.4030667883282888          44.066493627533582        7.6365687891078754E-002     2.7793722951964445E-002   3.9999789926491700         -2.1126286986323732     
   1.7599526218664658         -4.9530411969623707          45.556307649229325        7.5096561765633590E-002     2.7954099186441039E-002   4.1629340322461452         -2.1129315608881147     
   1.7735231116250287         -6.6457220178690690          47.061030842042122        7.3845781748986900E-002     2.8092863091568804E-002   4.3324122952680320         -2.1077608793360496     
   1.7871448358520166         -8.4912229038433331          48.573563879359661        7.2615358853148376E-002     2.8210163991932505E-002   4.5084978196543410         -2.0963670902074480     
   1.8008154702297152         -10.569596167407727          50.012895642358139        7.1405808499083179E-002     2.8306071920336837E-002   4.6912207756594064         -2.0779427572165323     
   1.8145326820947179         -12.875151368029080          51.377478547991309        7.0217660741385968E-002     2.8380664149746451E-002   4.8804746245960944         -2.0518387347519016     
   1.8282941308359537         -15.369589181419780          52.705881457900752        6.9051361410793363E-002     2.8434027004429263E-002   5.0762258847652104         -2.0168987817321327     
   1.8420974682940745         -18.064178760522303          53.967750698115083        6.7904748262036269E-002     2.8465938595631846E-002   5.2781530217539094         -1.9724350367554864     
   1.8559403391621283         -21.040573000986761          54.949982297433756        6.6785426597558609E-002     2.8477221782436182E-002   5.4860871601576955         -1.9165033609196436     
   1.8698203813874530         -24.220620383394369          55.827785384095392        6.5688475082616632E-002     2.8467477709864630E-002   5.6992168916352988         -1.8492766796129940     
   1.8837352265747209         -27.613226566355252          56.579233334691054        6.4615765940889691E-002     2.8436958857168418E-002   5.9171254916551588         -1.7693011325423573     
   1.8976825003900648         -31.214310973403620          57.005845098864711        6.3568467043898347E-002     2.8385884173418613E-002   6.1389377403231729         -1.6759921151969230     
   1.9116598229662185         -35.017584592794968          57.118371467076770        6.2547587681547959E-002     2.8314487775402783E-002   6.3639061901393807         -1.5679611155353250     
   1.9256648093086017         -39.011579482364468          57.012291096696813        6.1554394605778245E-002     2.8223066943614913E-002   6.5908359573763438         -1.4446627880506167     
   1.9396950697022779         -43.175056546975583          56.619441331008730        6.0589948671418668E-002     2.8111931469428586E-002   6.8186539581041163         -1.3048082276173778     
   1.9537482101197197         -47.361329722736514          55.634690299007715        5.9655919989605656E-002     2.7981508862751039E-002   7.0458038138907879         -1.1480986368455415     
   1.9678218326293095         -51.676641631848860          54.334513110573482        5.8753887213510901E-002     2.7832268989472456E-002   7.2709447642116265        -0.97336311243627904     
   1.9819135358045057         -56.091622791712680          52.694336264456851        5.7885909145877129E-002     2.7664804449669927E-002   7.4919632676286403        -0.78050689306759713     
   1.9960209151336055         -60.374424909957838          50.458804943391556        5.7054249760529821E-002     2.7479807101073547E-002   7.7066797291187310        -0.56787949423411199     

